Almost-Surely Convergent Randomly Activated Monotone Operator Splitting Methods

We propose stochastic splitting algorithms for solving large-scale composite inclusion problems involving monotone and linear operators. They activate at each iteration blocks of randomly selected resolvents of monotone operators and, unlike existing methods, achieve almost sure convergence of the iterates to a solution without any regularity assumptions or knowledge of the norms of the linear operators. Applications to image recovery and machine learning are provided.

==> figures/ex1/CHb1.txt <==
0 0
5.275307999218057375e-01 -9.086146353193475633e+00
1.006006289976903645e+01 -1.468758474469750119e+01
1.891110109973669751e+01 -1.608635988483268875e+01
2.796377059925544017e+01 -1.694385371048932498e+01
3.698357879834111372e+01 -1.765364175229455412e+01
4.545952919827141159e+01 -1.827945370834668637e+01
5.445131419856625143e+01 -1.870823251973408574e+01
6.288669289885001490e+01 -1.932410671232715416e+01
7.188516019884264097e+01 -1.972020588675898978e+01
8.085006989946487010e+01 -2.032145035781248410e+01
8.927774949935337645e+01 -2.054338851664848065e+01
9.824251449949406378e+01 -2.093364492066724480e+01
1.072118363997924462e+02 -2.139677908953435548e+01
1.156470772992943239e+02 -2.171429986560184489e+01
1.246123383993708558e+02 -2.205408089701539609e+01
1.335679487999732373e+02 -2.226428225885995005e+01
1.420078114989737514e+02 -2.254142436519997261e+01
1.509726256992616982e+02 -2.271187606488588528e+01
1.594389518991756631e+02 -2.301751772318077371e+01
1.684311257999288500e+02 -2.336463787886194865e+01
1.774263914998682594e+02 -2.386318267969516072e+01
1.859131219994542334e+02 -2.435102909639961410e+01
1.949761175996500242e+02 -2.456453299693153625e+01
2.039876783997551684e+02 -2.477022413191733818e+01
2.124541585997103539e+02 -2.485509846498164066e+01
2.214570143997207197e+02 -2.501934383384856275e+01
2.304466668003115046e+02 -2.542739629438151994e+01
2.388999583997556329e+02 -2.576822548949431635e+01
2.479630042997414421e+02 -2.602284351782151006e+01
2.564465475000561128e+02 -2.602205791667783785e+01
2.654589015997898969e+02 -2.642683491471608548e+01
2.744590122000445263e+02 -2.640377576256309666e+01
2.829070920995654888e+02 -2.663158522068957623e+01
2.918929374988183554e+02 -2.707763928562749101e+01
3.008866173982296459e+02 -2.722823246646042605e+01
3.093334758977580350e+02 -2.767042597588461916e+01
3.183277189972541237e+02 -2.817919650019871369e+01
3.272931503970066842e+02 -2.837729061776843764e+01
3.357499567977156403e+02 -2.874164266392836709e+01
3.447408539974585437e+02 -2.911885558337684898e+01
3.532238635971680196e+02 -2.923084787088392034e+01
3.622427198974619387e+02 -2.944369728181533930e+01
3.712523483972963732e+02 -2.952268007263127103e+01
3.797496208978118375e+02 -2.997679123613793450e+01
3.887631705980020342e+02 -3.055761208330671863e+01
3.977880863982809387e+02 -3.134561885982203222e+01
4.062691771977752069e+02 -3.169013670218612333e+01
4.152811803974254872e+02 -3.205238648177585503e+01
4.242822923977964820e+02 -3.263860917101204251e+01
4.327838765975338902e+02 -3.340830923204013914e+01
4.417861560977289628e+02 -3.386900651655017924e+01
4.502709189977758797e+02 -3.416696204773715095e+01
4.592858224979063380e+02 -3.461010513938445854e+01
4.682967598977102170e+02 -3.444491470491060170e+01
4.767870696983136440e+02 -3.456563616154887342e+01
4.858165186984733737e+02 -3.439230223896982608e+01
4.948018048988487863e+02 -3.414424512622004215e+01
5.033017790987778426e+02 -3.391814506908789895e+01
5.123131576988580491e+02 -3.386725337435125738e+01
5.207841224993808282e+02 -3.385769204616463668e+01
5.297864837999240990e+02 -3.393617323962651255e+01
5.387792094994783838e+02 -3.393181471780345504e+01
5.472515433992102771e+02 -3.412320725283607459e+01
5.562644057995057665e+02 -3.450414428720105775e+01
5.652702699993915303e+02 -3.481413350207560597e+01
5.737511436994391261e+02 -3.475024866098279119e+01
5.827600541992833314e+02 -3.477153817243964085e+01
5.917479979991530854e+02 -3.483715873017076348e+01
6.002148512994917837e+02 -3.483402721711526340e+01
6.092392089987715735e+02 -3.493937978887581153e+01
6.177141487988901645e+02 -3.497751222153542017e+01
6.267214974991256895e+02 -3.517325509321266708e+01
6.357344623982899066e+02 -3.491704853282114840e+01
6.442153709988633636e+02 -3.514904912916794189e+01
6.532381636985919613e+02 -3.552887707748909918e+01
6.622767844992085884e+02 -3.548655461695739888e+01
6.707520276997638575e+02 -3.575435642289679805e+01
6.797909102000267012e+02 -3.579564775570199231e+01
6.888783114998532255e+02 -3.589681366609584501e+01
6.973748646004551119e+02 -3.606569933453748433e+01
7.064099425002896169e+02 -3.629409223354571168e+01
7.149190603002134594e+02 -3.657042015886639064e+01
7.239563822001819062e+02 -3.676429940601887836e+01
7.329952605002781638e+02 -3.688623838821349921e+01
7.415034788002649293e+02 -3.706895912918157165e+01
7.505517981000193686e+02 -3.750304073068777200e+01
7.595717307001923473e+02 -3.770331763945498693e+01
7.680481761996670684e+02 -3.802453755740368990e+01
7.770697686994044489e+02 -3.824037993980926586e+01
7.860907083990987303e+02 -3.834999792747480996e+01
7.945868563984640787e+02 -3.867831686780382938e+01
8.036028320985369646e+02 -3.893314008288672312e+01
8.122111916987450968e+02 -3.925407620975688872e+01
8.212173996990786691e+02 -3.942690615095037288e+01
8.302361869989235856e+02 -3.961850931403034082e+01
8.387857473987260164e+02 -3.959608243953632467e+01
8.478215845982740575e+02 -3.976601741058382089e+01
8.568541123977738607e+02 -3.980487100501703424e+01
8.653792238972582709e+02 -4.000612241051059925e+01
8.744945487977183802e+02 -4.025132166342002904e+01
8.835396828970588103e+02 -4.051899448792294578e+01
8.920561802976408217e+02 -4.057356268736253213e+01
9.010852044977600599e+02 -4.079956253546251332e+01
9.095673401976146124e+02 -4.110256450258830085e+01
9.185607199974037940e+02 -4.128553181790301352e+01
9.276064087971881236e+02 -4.138107136282739873e+01
9.361281041969396028e+02 -4.144311017232592320e+01
9.451635963968601573e+02 -4.150230407558400714e+01
9.541740862971546449e+02 -4.172737662790046897e+01
9.626756113971532614e+02 -4.175813624340862162e+01
9.717158446972662205e+02 -4.206405049034989929e+01
9.807267869980023534e+02 -4.220643551911339841e+01
9.892081040979064710e+02 -4.216096128650724495e+01
9.982292997969852877e+02 -4.229065173592704241e+01
1.006708715697626758e+03 -4.225227481077455138e+01
1.015694783297729373e+03 -4.230770191767636845e+01
1.024696392497618945e+03 -4.229188664407627130e+01
1.033253856197699861e+03 -4.225019327254575785e+01
1.042287510697740800e+03 -4.230124917068636847e+01
1.051287520398034758e+03 -4.221325852826373648e+01
1.059792414998260938e+03 -4.213196537727694135e+01
1.068797982497815610e+03 -4.220798623643978686e+01
1.077882677297220653e+03 -4.229568154278319980e+01
1.086351054396885957e+03 -4.237894280955438830e+01
1.095391975496666419e+03 -4.237574404435800801e+01
1.103924874196129167e+03 -4.230845281983859962e+01
1.112951881496217538e+03 -4.248720193724259531e+01
1.121988241296701744e+03 -4.218013146580651807e+01
1.130499333496367399e+03 -4.192522842120666127e+01
1.139534684396212469e+03 -4.180886690966423203e+01
1.148587294195393042e+03 -4.160428490693569614e+01
1.157083853694937716e+03 -4.168045170723594595e+01
1.166140454294853043e+03 -4.171333348507702254e+01
1.175194534694723188e+03 -4.177113260783303872e+01
1.183664443094403396e+03 -4.176596443263449743e+01
1.192705824594555452e+03 -4.168415989770406327e+01
1.201592833094731759e+03 -4.155459844376692047e+01
1.210687250694661998e+03 -4.157892626142468373e+01
1.219705283394454455e+03 -4.157597432509659541e+01
1.228216553194126391e+03 -4.153121592310366594e+01
1.237236163093377399e+03 -4.157954609789570810e+01
1.246233850393327884e+03 -4.143928123405359543e+01
1.254685353493212460e+03 -4.139668759700899869e+01
1.263716770192462718e+03 -4.132888584832782897e+01
1.272721658292626671e+03 -4.130725135763241695e+01
1.281205303893349992e+03 -4.131223362769978991e+01
1.290206681193494660e+03 -4.123157466669452731e+01
1.298675900293437735e+03 -4.134975864909782217e+01
1.307708517892267992e+03 -4.134038397781878871e+01
1.316734152792227178e+03 -4.129140546421716351e+01
1.325211075592193083e+03 -4.123270244441455645e+01
1.334216158591581916e+03 -4.126662105522957091e+01
1.343227520991798883e+03 -4.135372035113894640e+01
1.351720586091494624e+03 -4.127025639455428063e+01
1.360758862391128787e+03 -4.132281636695546467e+01
1.369226235491403713e+03 -4.132509953942174974e+01
1.378257630991900442e+03 -4.149949537658378063e+01
1.387287366892060163e+03 -4.158639874963923688e+01
1.395789951991633643e+03 -4.169331543843094323e+01
1.404827281291692998e+03 -4.173376423276184966e+01
1.413861043291430178e+03 -4.176236997421574415e+01
1.422358018291337430e+03 -4.198877052724423464e+01
1.431423094692047016e+03 -4.209275207730020441e+01
1.440511530692252563e+03 -4.219380291131983540e+01
1.449024586492272647e+03 -4.229652974848997360e+01
1.458050385991455187e+03 -4.234736657518395475e+01
1.466553330791710323e+03 -4.247882730691220843e+01
1.475565705391991287e+03 -4.259252916435400493e+01
1.484587523591528225e+03 -4.267973973054338188e+01
1.493097845191574379e+03 -4.269386561506849631e+01
1.502138230991817181e+03 -4.258106537289661730e+01
1.511133734091532460e+03 -4.276464981312170011e+01
1.519621215491608382e+03 -4.286232709061566482e+01
1.528640380891805762e+03 -4.310253151241458625e+01
1.537644831091824017e+03 -4.340644169215069326e+01
1.546124717291528214e+03 -4.360328313227473274e+01
1.555136368590801794e+03 -4.381215067926126494e+01
1.563622754090476519e+03 -4.371662659425813047e+01
1.572643870290175983e+03 -4.388363966445319164e+01
1.581728287290581648e+03 -4.403576739529960804e+01
1.590225007290589929e+03 -4.410010479879766621e+01
1.599263211790375863e+03 -4.411769333169434759e+01
1.608274941690968262e+03 -4.436832879199343438e+01
1.616771155891272429e+03 -4.464808267318767321e+01
1.625767494690495369e+03 -4.459619656445202907e+01
1.634799555490913917e+03 -4.468833095441384273e+01
1.643319067891045052e+03 -4.502266798215878651e+01
1.652339117291237926e+03 -4.512325334733877469e+01
1.660813546790976034e+03 -4.541749941352446029e+01
1.669844054790964947e+03 -4.563234741275118012e+01
1.678877878290970330e+03 -4.579142420405447211e+01
1.687371251191041665e+03 -4.592774175710093942e+01
1.696468840090876256e+03 -4.618866974756613786e+01
1.705478945091108471e+03 -4.640342577178844863e+01
1.713959158290947016e+03 -4.670748027853000650e+01
1.722974540290733785e+03 -4.683554163799416870e+01
1.731990696290838969e+03 -4.712992316863325470e+01
1.740485482191133997e+03 -4.736432888195493263e+01
1.749506617191387704e+03 -4.749611092846292593e+01
1.758015245191219947e+03 -4.765680803302693391e+01
1.767049936991512368e+03 -4.795950863982813672e+01
1.776091207292094623e+03 -4.819053547524349312e+01
1.784594333892115174e+03 -4.832632973242638741e+01
1.793634327591898909e+03 -4.840678314653352743e+01
1.802648002391219052e+03 -4.857459992686897721e+01
1.811134261292048905e+03 -4.876557313454789977e+01
1.820181036191910607e+03 -4.888021449545688313e+01
1.829229029592555889e+03 -4.894419409661228570e+01
1.837733541192130360e+03 -4.916624524213669645e+01
1.846749787891902088e+03 -4.939382578844739413e+01
1.855249837992330868e+03 -4.966917391118978742e+01
1.864290283592512424e+03 -4.980528410064388112e+01
1.873326603491845162e+03 -4.982167776815650484e+01
1.881956113491698488e+03 -5.006271399104559805e+01
1.891066866691837276e+03 -5.025279042906828408e+01
1.900127839792012310e+03 -5.041893100409203754e+01
1.908648832691984353e+03 -5.050526705970583663e+01
1.917673801592176460e+03 -5.069305231428693759e+01
1.926688504091929644e+03 -5.092377474797341108e+01
1.935196944592358705e+03 -5.110947667432245822e+01
1.944241121692182787e+03 -5.123789332711716327e+01
1.952752962892220239e+03 -5.137760759679213152e+01
1.961868262492720532e+03 -5.159190898514542312e+01
1.970944001892494271e+03 -5.194762502760401190e+01
1.979465304492428913e+03 -5.233128705803403591e+01
1.988542035892440254e+03 -5.263394248326996916e+01
1.997560378592492270e+03 -5.283214607018496878e+01
2.006065200792141695e+03 -5.309310455961428943e+01
2.015091207992441923e+03 -5.321099080924725655e+01
2.024139476092148470e+03 -5.338672497148861851e+01
2.032643567892226201e+03 -5.365655229028378415e+01
2.041669098291466071e+03 -5.388512076105005377e+01
2.050155113291924863e+03 -5.419690512552882922e+01
2.059181557292415164e+03 -5.465774173642184763e+01
2.068220013692740395e+03 -5.497708774015416111e+01
2.076728561692843869e+03 -5.521071633998759154e+01
2.085777078292969236e+03 -5.569215123980603721e+01
2.094795927292800116e+03 -5.589771899118822063e+01
2.103303653791921533e+03 -5.614060274931571115e+01
2.112378730192091098e+03 -5.652159167111625493e+01
2.121447553492456791e+03 -5.679397442922187622e+01
2.129985074392958268e+03 -5.694030104584784624e+01
2.139007136693480788e+03 -5.708273246774440679e+01
2.147525343492912725e+03 -5.718265008719181708e+01
2.156536092393012950e+03 -5.747069928892251056e+01
2.165560392793202482e+03 -5.783783340212571034e+01
2.174022735692624337e+03 -5.811533021283713651e+01
2.183040051092815702e+03 -5.840399589478246867e+01
2.192074051393372429e+03 -5.870562939181712636e+01
2.200562677893276486e+03 -5.893726050254416293e+01
2.209570701592678233e+03 -5.934253926851964422e+01
2.218044012092892444e+03 -5.955260722115048111e+01
2.227060221292973438e+03 -5.970757704360223528e+01
2.236086583092786896e+03 -6.022455368665017517e+01
2.244553917593160804e+03 -6.080826629398222849e+01
2.253561500893905759e+03 -6.118733303934525480e+01
2.262616335093056477e+03 -6.178856451450740650e+01
2.271097810592837050e+03 -6.242089918054886510e+01
2.280131505092358566e+03 -6.265736260188877793e+01
2.289195039092046500e+03 -6.328917637178583533e+01
2.297695510092182303e+03 -6.370621099403267351e+01
2.306716143591749642e+03 -6.404027411823233251e+01
2.315234184391920280e+03 -6.439763051250518799e+01
2.324279107291797118e+03 -6.493953508621204662e+01
2.333338721392221487e+03 -6.538089535220828452e+01
2.341855436892976286e+03 -6.589148635394207076e+01
2.350885914893020527e+03 -6.618519110299047270e+01
2.359923771692610899e+03 -6.684279826480167230e+01
2.368435761692082451e+03 -6.711135474109073584e+01
2.377503551691570465e+03 -6.763296488799825568e+01
2.386546202291312511e+03 -6.803903690379371483e+01
2.395016968790874671e+03 -6.847675346078165148e+01
2.404032750290985859e+03 -6.912444406548119957e+01
2.412552218791930500e+03 -6.975934844644592658e+01
2.421559214492477622e+03 -7.038392595800399931e+01
2.430562603291855339e+03 -7.102409515475963531e+01
2.439049305191652820e+03 -7.167002107096486441e+01
2.448054077091281215e+03 -7.199423403112419351e+01
2.457069286792189814e+03 -7.316567440552648804e+01
2.465563846692904917e+03 -7.411101535151797748e+01
2.474600945791840786e+03 -7.487704035597175789e+01
2.483629949692676746e+03 -7.563726271625229458e+01
2.492106707592327439e+03 -7.629346623261304217e+01
2.501128400692537980e+03 -7.678174411433113278e+01
2.509620314491698082e+03 -7.651123845795953571e+01
2.518660994692520035e+03 -7.781406627654801866e+01
2.527719227492973005e+03 -7.856435066132010547e+01
2.536214604892185889e+03 -7.987396642174576300e+01
2.545228722091389500e+03 -8.060629925409338625e+01
2.554275612192162953e+03 -8.180040801083166002e+01
2.562765926292526274e+03 -8.278886283043274830e+01
2.571774633193210320e+03 -8.440035385861436623e+01
2.580893855493308365e+03 -8.456535213484403357e+01
2.589422663193221524e+03 -8.531745164684730298e+01
2.598473336494927935e+03 -8.747444395597936762e+01
2.607006433995553380e+03 -8.903178943437947623e+01
2.616090477595938864e+03 -9.399139860247029787e+01
2.625117235196390538e+03 -9.607396293426582190e+01
2.633575136295847187e+03 -9.461537658011630469e+01
2.642612380695551110e+03 -1.000710416434296519e+02


==> figures/ex1/F1b1.txt <==
0 0
4.038127000000208966e-01 -6.673263016364715305e+00
5.907741600000653293e+00 -1.755909076873166796e+01
1.120049920000052346e+01 -2.154998474674936659e+01
1.646531090000135222e+01 -2.503948937388818763e+01
2.174233660000080448e+01 -2.931599636570744849e+01
2.707014900000180546e+01 -3.190133610542249443e+01
3.230799700000358143e+01 -3.278309668521337983e+01
3.755902550000232054e+01 -3.702347205394537610e+01
4.285827730000057301e+01 -3.774478520154168137e+01
4.847736810000051833e+01 -3.884369483639935794e+01
5.376067069999878356e+01 -3.851622587587564794e+01
5.901294990000359064e+01 -3.779584994810197429e+01
6.427071210000423207e+01 -3.773334693460023459e+01
6.946594550000105528e+01 -3.826074258621153490e+01
7.470883819999441755e+01 -4.021571724980667994e+01
7.991811499998586044e+01 -4.190144490340475869e+01
8.516569589998761103e+01 -4.346566963167256858e+01
9.045201779998276947e+01 -4.475294193881285310e+01
9.567715309997822715e+01 -4.565746316375594205e+01
1.009270371999768656e+02 -4.672071600493342913e+01
1.062448653999717010e+02 -4.731058265259398610e+01
1.114959653999700038e+02 -4.835465462410355997e+01
1.167832826999669180e+02 -4.906152743425963081e+01
1.220008486999586239e+02 -4.954929041896541264e+01
1.272426126999592668e+02 -5.001216752897741458e+01
1.328486832999776368e+02 -5.035047551970692581e+01
1.380866821999828176e+02 -5.060571872842422891e+01
1.433592255999778615e+02 -5.078478954809103385e+01
1.486174206999762362e+02 -5.101417071519101398e+01
1.538819960999706495e+02 -5.118220638122143384e+01
1.591837087999822415e+02 -5.144658237725984407e+01
1.644379272999836985e+02 -5.168801223213027640e+01
1.696637550999905386e+02 -5.184672966433083019e+01
1.748973518999882799e+02 -5.221871590938565788e+01
1.801155719000070405e+02 -5.284613440985865651e+01
1.853957524000044259e+02 -5.333747648790331652e+01
1.906445974000124863e+02 -5.416431969136691293e+01
1.958816474000105927e+02 -5.468687772077852571e+01
2.011195835000059162e+02 -5.526512833568168759e+01
2.064178831000034222e+02 -5.575640589315743512e+01
2.116851889999944092e+02 -5.652230997298138959e+01
2.168816367000017067e+02 -5.698494057615965858e+01
2.224685736000105862e+02 -5.743529403967044544e+01
2.277063811000205646e+02 -5.827409198648722111e+01
2.329528574000257493e+02 -5.893383791484443179e+01
2.381970360000476603e+02 -5.968705890528002556e+01
2.434539787000633737e+02 -6.004106163091401527e+01
2.486745577000590970e+02 -6.062434761437621944e+01
2.539262791000844004e+02 -6.081736919599477886e+01
2.591900860000758939e+02 -6.098986144197090908e+01
2.644325838000713702e+02 -6.141978550426878769e+01
2.696261488000745317e+02 -6.164315145788695105e+01
2.749650393001195994e+02 -6.188947204022114335e+01
2.801924200001166696e+02 -6.236806298242215263e+01
2.854370262001159517e+02 -6.265030794958809679e+01
2.907324271001265856e+02 -6.296787572850375625e+01
2.970215614001449467e+02 -6.312860638859000062e+01
3.023418157001645454e+02 -6.333062146155687344e+01
3.080099924001657428e+02 -6.353648686292751790e+01
3.136802403001431685e+02 -6.375928249211025900e+01
3.189576934001499922e+02 -6.393792046851918087e+01
3.242105314001530587e+02 -6.408364403261158770e+01
3.294626617001349587e+02 -6.438300883632008720e+01
3.346892706001339661e+02 -6.485632895758396899e+01
3.399157542001335628e+02 -6.517835981695120040e+01
3.451457677001125717e+02 -6.561283193698065475e+01
3.504074881000897221e+02 -6.594176517597142606e+01
3.556062602000852166e+02 -6.620836156571664333e+01
3.608282637000986597e+02 -6.657373166323840508e+01
3.660513243000970078e+02 -6.690871043940704510e+01
3.712990963000993929e+02 -6.712922131364108225e+01
3.767547112000863763e+02 -6.736065406200324901e+01
3.819783558000829657e+02 -6.749489182436695955e+01
3.872001814000773265e+02 -6.763262066037702880e+01
3.924291088000737773e+02 -6.783488951800075029e+01
3.980373972000870708e+02 -6.799205898962513572e+01
4.032722748000843467e+02 -6.818121341839768945e+01
4.084741944000837179e+02 -6.837905439245506045e+01
4.136903944000982278e+02 -6.856219875817170362e+01
4.189116082000819006e+02 -6.868729438661524966e+01
4.241079797000865597e+02 -6.877475997652085482e+01
4.293393071000726309e+02 -6.885034113773266995e+01
4.345474806000696617e+02 -6.889941555852378485e+01
4.397672349000642384e+02 -6.892729590173387066e+01
4.449743763000609533e+02 -6.900498187522360638e+01
4.501761661000346635e+02 -6.906603776953735974e+01
4.553828466000326216e+02 -6.909749874699349448e+01
4.605806989000205931e+02 -6.907153949018453432e+01
4.658383288000125049e+02 -6.905086729429187642e+01
4.710559819000038146e+02 -6.904172836952803038e+01
4.763312527000092587e+02 -6.897456593183630957e+01
4.815530060000083949e+02 -6.895479152843839188e+01
4.871361600999647408e+02 -6.892116010789726488e+01
4.923655690998864429e+02 -6.897514229130946717e+01
4.975792664999167982e+02 -6.902782007442758072e+01
5.027679686998826583e+02 -6.906574430215577820e+01
5.080011470998643972e+02 -6.909595084580780622e+01
5.132574369998711745e+02 -6.916914474069601226e+01
5.184835164998717119e+02 -6.923222724170550180e+01
5.237315791998528312e+02 -6.926146582051322298e+01
5.289897073998755559e+02 -6.933501858702507548e+01
5.342247848998656536e+02 -6.940961413445309347e+01
5.394454008998358177e+02 -6.956327124428179332e+01
5.447035808998373341e+02 -6.968968670589688941e+01
5.499090242998324811e+02 -6.978286265262488541e+01
5.551352164998529588e+02 -6.988169682584836551e+01
5.603766107998127382e+02 -7.006323754383824109e+01
5.656797114997623339e+02 -7.016305988069309763e+01
5.712911817997461412e+02 -7.039810417944453036e+01
5.765906374997533703e+02 -7.061398175905425489e+01
5.817997209997597565e+02 -7.074868939912650490e+01
5.870103794997702380e+02 -7.105713021387610695e+01
5.922486580997896226e+02 -7.129344895732114651e+01
5.974679719998105156e+02 -7.147546536117701521e+01
6.026684533997718063e+02 -7.171455322420426626e+01
6.078752120998249211e+02 -7.186575672644019619e+01
6.130889722997765148e+02 -7.206375079061027122e+01
6.183322261997517444e+02 -7.232106841370743666e+01
6.235837639997243969e+02 -7.248630743413364996e+01
6.288174629997006377e+02 -7.280848342681846930e+01
6.340227922996846246e+02 -7.312629090412698929e+01
6.392399900996725819e+02 -7.341811168863962678e+01
6.444769960996858345e+02 -7.375961034237738545e+01
6.496847303996624987e+02 -7.407322175009679199e+01
6.549270644996533974e+02 -7.424629347927590572e+01
6.604896633996370383e+02 -7.450300049346709841e+01
6.657662225996426741e+02 -7.477011131119760989e+01
6.709686318996403998e+02 -7.488353869888396730e+01
6.761760270996329609e+02 -7.513554547875610012e+01
6.813854086996631167e+02 -7.535412981941986743e+01
6.866120562996443368e+02 -7.549720652614495009e+01
6.918512201995798705e+02 -7.562684763230456042e+01
6.971030549996041827e+02 -7.585597840831323424e+01
7.023063061996095939e+02 -7.608283080253444552e+01
7.075416564995763338e+02 -7.629222496396499764e+01
7.127684918995612406e+02 -7.642627582057252766e+01
7.180171185995285441e+02 -7.659756362426453791e+01
7.232368493995451217e+02 -7.676987720649366054e+01
7.284956369995537671e+02 -7.693946324265766634e+01
7.337518422995647143e+02 -7.704345573271267256e+01
7.389617600995979956e+02 -7.719138142994978580e+01
7.442431369995845216e+02 -7.726916282544803494e+01
7.502329622996878697e+02 -7.738938115158335052e+01
7.554963130997060716e+02 -7.749476033996822366e+01
7.607424041997001041e+02 -7.763089227241036383e+01
7.659581525996770779e+02 -7.769026016323056183e+01
7.712034680996819134e+02 -7.777672955853606140e+01
7.764649905996919870e+02 -7.792260596506406500e+01
7.816904653996463139e+02 -7.801717953909557934e+01
7.869016189995987816e+02 -7.813114928379749813e+01
7.921078316996024569e+02 -7.818315631063531157e+01
7.973418765996151478e+02 -7.823846202673033190e+01
8.025900519996555431e+02 -7.831757447384792670e+01
8.078213595996522827e+02 -7.836855147741486860e+01
8.130480802996904686e+02 -7.847205652713802237e+01
8.182824907997463697e+02 -7.853361540762338677e+01
8.235368196997363839e+02 -7.861678333393950879e+01
8.287751897996976140e+02 -7.867981819249170883e+01
8.343526117996983658e+02 -7.881870541861533752e+01
8.395639949996915448e+02 -7.892228756536280798e+01
8.447907239996923181e+02 -7.903151737421777057e+01
8.500064383997378172e+02 -7.914067170596990763e+01
8.552378558997600067e+02 -7.925694416891781202e+01
8.605119782997160200e+02 -7.939563416591201417e+01
8.657172506996746506e+02 -7.950681886429792655e+01
8.709860010997083464e+02 -7.962800585336518111e+01
8.762213118997459560e+02 -7.980263486782047266e+01
8.814404421997461441e+02 -7.986371699530359081e+01
8.866479988997485862e+02 -7.992591582439268905e+01
8.918528255997873657e+02 -8.005381119655682198e+01
8.970685078997440769e+02 -8.012347291068799393e+01
9.023142493997596603e+02 -8.021407682441811460e+01
9.075478518997608717e+02 -8.037790350221931135e+01
9.127671241998001506e+02 -8.047187016770577372e+01
9.180105850998210144e+02 -8.058271508235537794e+01
9.235734209998231563e+02 -8.072460467378485305e+01
9.288114090998334405e+02 -8.083254918787432075e+01
9.340663540998762073e+02 -8.091995236074539832e+01
9.393081088998338828e+02 -8.102282355503234612e+01
9.445682684998386094e+02 -8.112243886342878341e+01
9.498186503998501848e+02 -8.125785340023574577e+01
9.550921608998319243e+02 -8.146537770221931396e+01
9.603300359997914484e+02 -8.158793585071350662e+01
9.655719728997977427e+02 -8.169652019647264751e+01
9.708552063998737367e+02 -8.177402203988395968e+01
9.760861787998636601e+02 -8.187154204839912097e+01
9.813267651999395866e+02 -8.201901841382685632e+01
9.865451898999136802e+02 -8.223405248531128109e+01
9.917810880997718641e+02 -8.234037513790499929e+01
9.970410855997680528e+02 -8.252838790232493693e+01
1.002299743699760370e+03 -8.275032327253776998e+01
1.007534010199756835e+03 -8.300745130381314141e+01
1.013137888199768327e+03 -8.329036909817217804e+01
1.018359868799773835e+03 -8.359259449580403611e+01
1.023573936899890782e+03 -8.373768318532120247e+01
1.028810719899902097e+03 -8.397377760294688187e+01
1.034043258299832360e+03 -8.424802208817872895e+01
1.039313636099912628e+03 -8.438693696535906952e+01
1.044518650499927162e+03 -8.452992018709457511e+01
1.049773397600026101e+03 -8.469997767733448768e+01
1.055016348000046037e+03 -8.499771088982080869e+01
1.060236877500025230e+03 -8.518170336705023260e+01
1.065446672499974284e+03 -8.540679588076130813e+01
1.070691405999906692e+03 -8.564698208725945960e+01
1.075914898099897982e+03 -8.575057341632458474e+01
1.081163982899824759e+03 -8.600180398533277071e+01
1.086422487799775809e+03 -8.632260275530923366e+01
1.091646621499753337e+03 -8.655076359351016890e+01
1.097251329499680196e+03 -8.677058852633423669e+01
1.102470240099637749e+03 -8.698902373364104790e+01
1.107720301899669948e+03 -8.718528299231444123e+01
1.113056361999623505e+03 -8.733917346934546799e+01
1.118332877599540097e+03 -8.760585991705262643e+01
1.123567765899444794e+03 -8.784326342036595747e+01
1.128826459099431759e+03 -8.814145455948114716e+01
1.134054101699453668e+03 -8.843138644829819839e+01
1.139297781099395479e+03 -8.858770632939695133e+01
1.144546700399305109e+03 -8.884054877118558124e+01
1.149711059799338955e+03 -8.910020595619559458e+01
1.154944555399449882e+03 -8.928269542992283903e+01
1.160148921499506741e+03 -8.946077060843884965e+01
1.165387801199485921e+03 -8.973746415320277947e+01
1.170644149899527747e+03 -9.003634217098704084e+01
1.175860855199623984e+03 -9.038099219777841142e+01
1.181077897899583832e+03 -9.064705129984793075e+01
1.186702792199526129e+03 -9.084195688113669576e+01
1.191942137899544832e+03 -9.115494511804270417e+01
1.197211503599585285e+03 -9.137082167775491826e+01
1.202448289999604185e+03 -9.162847406446061882e+01
1.207691142499638318e+03 -9.188081848437545318e+01
1.212939191399599622e+03 -9.213023140727885618e+01
1.218153501299558229e+03 -9.233493560228681929e+01
1.223464635599521216e+03 -9.259790222626691047e+01
1.228695891499465461e+03 -9.275234481263561293e+01
1.233925525299493756e+03 -9.303909109722596327e+01
1.239157358199414602e+03 -9.325407948602094166e+01
1.244388075999406738e+03 -9.347552115207778911e+01
1.249642156499417979e+03 -9.353924199826505514e+01
1.254933601799509006e+03 -9.361516723567370946e+01
1.260197098699588651e+03 -9.394586358282525396e+01
1.265413938199683798e+03 -9.407529196652875214e+01
1.271013254099703317e+03 -9.430527885007481359e+01
1.276321438799634734e+03 -9.455085857324307597e+01
1.281593489599608802e+03 -9.494348093309868375e+01
1.286820465299678972e+03 -9.520900428163706408e+01
1.292084375499696534e+03 -9.541698392543472096e+01
1.297312843499669043e+03 -9.561645582111962938e+01
1.302493333299687720e+03 -9.584682900014888673e+01
1.307755238099711050e+03 -9.606133777418924069e+01
1.313002714199742286e+03 -9.618101360874919692e+01
1.318205677599786895e+03 -9.637753857503818722e+01
1.323389173199836932e+03 -9.667777291505666426e+01
1.328668721499786898e+03 -9.687055746287454383e+01
1.333901813599802381e+03 -9.719010951763463879e+01
1.339101875399720711e+03 -9.746970549700462527e+01
1.344359015299747398e+03 -9.761663179705047355e+01
1.349588574399743948e+03 -9.779868984827599832e+01
1.354810951599781220e+03 -9.800951237766808788e+01
1.360430792899865537e+03 -9.808256009513155504e+01
1.365646358899986581e+03 -9.838864246553819726e+01
1.370877449500018884e+03 -9.873204960342498282e+01
1.376123409899973012e+03 -9.889834732245526538e+01
1.381380935000013324e+03 -9.912228329155816198e+01
1.386641156999908162e+03 -9.939564977787603084e+01
1.391914832499925751e+03 -9.967875691425753359e+01
1.397207692599894699e+03 -9.975529682242276408e+01
1.402508368199949246e+03 -1.000163849292637792e+02
1.407758789999904138e+03 -1.001630302172020350e+02
1.413056318999931136e+03 -1.002085635223162399e+02
1.418391133199956812e+03 -1.003273158416778017e+02
1.423642772399988417e+03 -1.006966737508327725e+02
1.428885989900007644e+03 -1.008731448383741878e+02
1.434097374000028367e+03 -1.009485580932080353e+02
1.439544352000109711e+03 -1.011312168996502834e+02
1.444812349000117365e+03 -1.014745811408087661e+02
1.450420750100101714e+03 -1.018365017132670971e+02
1.455675840600206584e+03 -1.020456783311415734e+02
1.460861244900218480e+03 -1.021852629666376941e+02
1.466060727900234497e+03 -1.022795220172951502e+02
1.471276365500252950e+03 -1.024134388029889067e+02
1.476462356600207613e+03 -1.026864600589154009e+02
1.481695401200128799e+03 -1.028530793175609688e+02
1.486940918700110842e+03 -1.030549832912432464e+02
1.492117370600128197e+03 -1.032328988065417548e+02
1.497329663800020398e+03 -1.034547389298083573e+02
1.502545156000001498e+03 -1.038659056516648036e+02
1.507740907199916364e+03 -1.042330236660782106e+02
1.512987731099899520e+03 -1.043395423027834283e+02
1.518194654399845149e+03 -1.044471852977756328e+02
1.523390257199871257e+03 -1.047004482250753341e+02
1.528651738099946897e+03 -1.049680209766262635e+02
1.534231885099876763e+03 -1.052208326946205545e+02
1.539478171299870610e+03 -1.055312456758214523e+02
1.544702538899831325e+03 -1.058997955168170506e+02
1.549937703699870553e+03 -1.061466842321754882e+02
1.555206046399933484e+03 -1.066465137967852428e+02
1.560467414099962980e+03 -1.069440021982775733e+02
1.565673715000007405e+03 -1.072795991892725311e+02
1.570935750100114547e+03 -1.077013084939854082e+02
1.576204820600061566e+03 -1.079814072225565411e+02


==> figures/ex1/F1b8.txt <==
0 0
6.699418749975905030e-02 0.000000000000000000e+00
8.816336999993978907e-01 -1.763311560745178497e+01
1.585891062500241588e+00 -2.263400016864634878e+01
2.277783137507785938e+00 -2.564875945956319470e+01
2.957835087505994665e+00 -2.834730210873303236e+01
3.610631487505454373e+00 -3.099886233956459236e+01
4.260974712500907202e+00 -3.376533897952557339e+01
4.911438024999252860e+00 -3.648085977435891181e+01
5.561740337507533383e+00 -3.829149784856894456e+01
6.206381862511538117e+00 -3.935360599956344885e+01
6.860582837517920751e+00 -3.869785575037265346e+01
7.523657587517579515e+00 -3.771806731088287279e+01
8.178039112511367392e+00 -3.807687875644683828e+01
8.834347162511573259e+00 -3.848044093689379253e+01
9.506465375015910269e+00 -3.876285674584215712e+01
1.015674356251848920e+01 -3.937776898402923820e+01
1.080627755002386792e+01 -4.034529062008228095e+01
1.151437385002050817e+01 -4.167856135282684704e+01
1.216534478751548320e+01 -4.300450258310810625e+01
1.281519036251092203e+01 -4.425962578526857527e+01
1.346255607501504770e+01 -4.472284648409507213e+01
1.411357947500486532e+01 -4.556305927473356121e+01
1.476132642500720138e+01 -4.591808483386613204e+01
1.541163638750445486e+01 -4.662480543183646375e+01
1.606491163750095197e+01 -4.750902092369493346e+01
1.671481683750439018e+01 -4.825692973394119889e+01
1.736149028750737600e+01 -4.930480522969108392e+01
1.800767416250919339e+01 -5.042898276230032906e+01
1.870244077501250146e+01 -5.114864625596720771e+01
1.935463591251395954e+01 -5.178568755927819467e+01
2.000427051251758925e+01 -5.214719912585739081e+01
2.065277140001978395e+01 -5.257334578781027545e+01
2.129225948751814101e+01 -5.292179485352359336e+01
2.194212550002864859e+01 -5.314892657437414414e+01
2.258137221253150884e+01 -5.334245268145606644e+01
2.322471431253532259e+01 -5.360326955191449372e+01
2.387859851253871213e+01 -5.406431904049439652e+01
2.452585140005358610e+01 -5.484721096641906968e+01
2.517114283756007964e+01 -5.539819537833731999e+01
2.581978767506948813e+01 -5.595587689766350792e+01
2.646797253757717883e+01 -5.641222138541215259e+01
2.711380978758380067e+01 -5.680880328847081984e+01
2.776841507508146734e+01 -5.725485033756992692e+01
2.842180671258983082e+01 -5.760540532863555541e+01
2.906485400008487474e+01 -5.809579625140035120e+01
2.971278907508925116e+01 -5.844777352411524873e+01
3.036373981258681098e+01 -5.902533383163260083e+01
3.100748373760269416e+01 -5.935674064426295615e+01
3.165911202509971289e+01 -5.974921192339968457e+01
3.231095098759193007e+01 -6.012761055261852050e+01
3.301570155009678587e+01 -6.037665232883288269e+01
3.366275391259474503e+01 -6.063157239577729740e+01
3.431478890009541516e+01 -6.095273982119175571e+01
3.496502927509065017e+01 -6.130966345964924358e+01
3.560945835009027149e+01 -6.150970378000272376e+01
3.625858736259505832e+01 -6.168341208200352810e+01
3.690881440009993497e+01 -6.208790435863907931e+01
3.756085680010129124e+01 -6.240522800231650535e+01
3.821976018759778526e+01 -6.274254000592668490e+01
3.888636717510328822e+01 -6.297122721225791508e+01
3.953981091260074265e+01 -6.323547254570470244e+01
4.018543041260085857e+01 -6.343925029903487456e+01
4.083235072510419172e+01 -6.369250077465436277e+01
4.148708853761284843e+01 -6.380944006218192044e+01
4.213562413761264480e+01 -6.386386593980511606e+01
4.278697141261289971e+01 -6.395644521980960917e+01
4.344336146261493070e+01 -6.412831393964432891e+01
4.409143816261421023e+01 -6.437955623982568909e+01
4.474149887511956081e+01 -6.459677714208650912e+01
4.539211952512503956e+01 -6.503035505753557288e+01
4.603660958762545619e+01 -6.527202326391133624e+01
4.668891233762963822e+01 -6.561581306378874956e+01
4.734045143763474783e+01 -6.577684460255954946e+01
4.798545362514558121e+01 -6.604955553634997045e+01
4.863413412514864120e+01 -6.631477321103234601e+01
4.927984740015565279e+01 -6.652238240689081294e+01
4.993065696265730224e+01 -6.682221086765611062e+01
5.057633052515650718e+01 -6.699890348083359015e+01
5.126164198765982150e+01 -6.722800366053249377e+01
5.191203101265429609e+01 -6.749623215454082015e+01
5.255899852516323278e+01 -6.766611779909668201e+01
5.319975950016394961e+01 -6.788078769246168065e+01
5.384498871266349340e+01 -6.804664411673451241e+01
5.449905621266335487e+01 -6.826701221857553037e+01
5.520196147516606544e+01 -6.846107417718938848e+01
5.585024580015971196e+01 -6.866318922589429974e+01
5.650614875017236471e+01 -6.889481739682744887e+01
5.715813413767423157e+01 -6.910593792683643244e+01
5.781216873767725417e+01 -6.944053371459844470e+01
5.846664652518086314e+01 -6.981341756848414093e+01
5.911538351267678593e+01 -7.009306424368320165e+01
5.976847612518026409e+01 -7.036596183587585074e+01
6.041774215018326544e+01 -7.054481523657447894e+01
6.107052371268374458e+01 -7.078597109610950611e+01
6.172318097517972291e+01 -7.106332894899453834e+01
6.237756908768324848e+01 -7.130895261890012193e+01
6.302924957518321492e+01 -7.152422550704207538e+01
6.367506111268446745e+01 -7.183464435665644032e+01
6.432447952518880641e+01 -7.218047619463729347e+01
6.497242621269208485e+01 -7.237202851488289923e+01
6.562229693769653238e+01 -7.250926723949825714e+01
6.627356586269959848e+01 -7.275718798818338939e+01
6.692305608770011816e+01 -7.294399271962137732e+01
6.757368892520233317e+01 -7.316133386670512095e+01
6.821850223770184130e+01 -7.351365984719184610e+01
6.886484681270025021e+01 -7.372149545011738780e+01
6.951524300020481917e+01 -7.391262632820061640e+01
7.017067347520762155e+01 -7.417935162383113834e+01
7.082470692520359989e+01 -7.449278142036436634e+01
7.147036886271094147e+01 -7.470642070296521808e+01
7.212150151271075060e+01 -7.494002310368026087e+01
7.277411601270696906e+01 -7.515672958976117002e+01
7.342360491271269041e+01 -7.527633741032101966e+01
7.408296100022471364e+01 -7.551806975615728845e+01
7.473702876272776052e+01 -7.587915449453186056e+01
7.538053517523174207e+01 -7.607008302692720747e+01
7.602778627522508259e+01 -7.624492620317130331e+01
7.672291441272183476e+01 -7.657640167441904566e+01
7.737542185022611818e+01 -7.676280635099048766e+01
7.802803637522953295e+01 -7.697299973981604637e+01
7.867516081273521422e+01 -7.722926857988815641e+01
7.932531792523786862e+01 -7.743369394092171376e+01
7.997340442523807269e+01 -7.757525332733762014e+01
8.062287833773767431e+01 -7.772172367940316917e+01
8.127024747524099269e+01 -7.785633427720998156e+01
8.192033611274433724e+01 -7.804751752205554283e+01
8.257536877523865826e+01 -7.818856992430400510e+01
8.321510431274705866e+01 -7.834993360243205984e+01
8.385239151274552682e+01 -7.857078203483669654e+01
8.450188216273642183e+01 -7.883147232102190571e+01
8.515164365024028825e+01 -7.913118822229797900e+01
8.579430618773012895e+01 -7.932430043396828978e+01
8.644774781274209374e+01 -7.951925660357629511e+01
8.710145053774745350e+01 -7.981720897205073584e+01
8.775755763774400009e+01 -7.999776027500398357e+01
8.841042786274168463e+01 -8.026909660447881834e+01
8.904796166273946767e+01 -8.041674968672256796e+01
8.969877131274884619e+01 -8.062892704115384390e+01
9.034659640023582483e+01 -8.075064205462582834e+01
9.099787701273125151e+01 -8.091994447450727534e+01
9.164747051273005241e+01 -8.112736296895091925e+01
9.229507702522244017e+01 -8.129285374366843087e+01
9.294337676271739213e+01 -8.141323559368176177e+01
9.358656926272523435e+01 -8.150241632535718850e+01
9.423303081271951953e+01 -8.152146011949787408e+01
9.487999367522212424e+01 -8.156679292649506863e+01
9.552484323772011976e+01 -8.161024318081163642e+01
9.617464360021487835e+01 -8.172040306496306528e+01
9.682312591271534075e+01 -8.179210872800901200e+01
9.747456651273256512e+01 -8.184250825245995031e+01
9.818249660021972147e+01 -8.190647587917838734e+01
9.883173660022693241e+01 -8.195828542356609603e+01
9.948472598772906395e+01 -8.196270850164219723e+01
1.001320853502330408e+02 -8.200836548898054446e+01
1.007801396127416780e+02 -8.201718836092977938e+01
1.014220226627486880e+02 -8.201793125070473423e+01
1.020698992002493100e+02 -8.202795059072937534e+01
1.027203582752583912e+02 -8.204648452486148358e+01
1.033671909002664364e+02 -8.204622238747094798e+01
1.040174969502661497e+02 -8.210434314172803738e+01
1.046613489502883994e+02 -8.217396249515135764e+01
1.053059011502929536e+02 -8.223721889519225670e+01
1.059526933252756749e+02 -8.231574187401930942e+01
1.065997298877741031e+02 -8.238784122951868483e+01
1.072511246002857774e+02 -8.248824582654451376e+01
1.078973948127787850e+02 -8.254071024700192538e+01
1.085391949377656573e+02 -8.263332807290848336e+01
1.091978693877635465e+02 -8.269954066240839552e+01
1.098489353377604090e+02 -8.280751425716775316e+01
1.104929262377440153e+02 -8.287853358880759913e+01
1.111422089752517337e+02 -8.304704026583954146e+01
1.117884465002410224e+02 -8.311579091052374224e+01
1.124385074627421375e+02 -8.324342990319755131e+01
1.130815626127437099e+02 -8.340601428212218593e+01
1.137311794752468472e+02 -8.349990828477245941e+01
1.143801658377555697e+02 -8.357010941236326573e+01
1.150306556002639127e+02 -8.364767743019150714e+01
1.156755550002804114e+02 -8.376995911155020735e+01
1.163216387877912013e+02 -8.385544433219868665e+01
1.169773538003087623e+02 -8.399385323186514540e+01
1.176266784628045201e+02 -8.413940652121115704e+01
1.182731394127954871e+02 -8.426431556577682613e+01
1.189208006878004653e+02 -8.434159109310149915e+01
1.196127688753082907e+02 -8.438362515811741105e+01
1.202611345878014220e+02 -8.447956991007457361e+01
1.209119880252932404e+02 -8.453524081430062154e+01
1.215632949377918806e+02 -8.456120426016816793e+01
1.222119775627963492e+02 -8.454995401373386699e+01
1.228630095378063487e+02 -8.453539062285327077e+01
1.235110045753052788e+02 -8.454972184495345289e+01
1.241579314003044630e+02 -8.452599657384641318e+01
1.248087268378044286e+02 -8.450335311195216548e+01
1.254586107503085941e+02 -8.446215465598582739e+01
1.261130689628294448e+02 -8.444595138703058979e+01
1.267646815253293084e+02 -8.446824650513754307e+01
1.274224551628232263e+02 -8.451189927093798815e+01
1.280701837753199470e+02 -8.452326490722194308e+01
1.287212141753137189e+02 -8.456812066349060331e+01
1.293733048628051279e+02 -8.456373748887678232e+01
1.300207494878043804e+02 -8.447650741599633761e+01
1.306663888003225225e+02 -8.448724591154508801e+01
1.313217344253209831e+02 -8.453818177761512231e+01
1.319720317253251096e+02 -8.455606546814786384e+01
1.326205078628185845e+02 -8.453098027192280028e+01
1.332740124503127959e+02 -8.450280422003110914e+01
1.339318102627986491e+02 -8.455291955324453568e+01
1.345817598253022425e+02 -8.459903773412000305e+01
1.352271208628040426e+02 -8.460046332545614689e+01
1.358830893502894810e+02 -8.461587358167271589e+01
1.365434064502934746e+02 -8.478544206151721596e+01
1.372039500752898107e+02 -8.487011348095107621e+01
1.378580837877979377e+02 -8.495643592402277022e+01
1.385047041878138998e+02 -8.499984989771449762e+01
1.391540228128325793e+02 -8.514766387953787330e+01
1.398054001378343401e+02 -8.529116315420591832e+01
1.404595242503430654e+02 -8.543429310070260385e+01
1.411627661003414005e+02 -8.561596249790036950e+01
1.418194135128393043e+02 -8.577196967634755254e+01
1.424758476003561327e+02 -8.601918883322326792e+01
1.431227139628651344e+02 -8.609387046645613850e+01
1.437850211753675751e+02 -8.626815013216399564e+01
1.444452538878743155e+02 -8.649617078942050341e+01
1.450967045628766527e+02 -8.663495912290017031e+01
1.457603440003838955e+02 -8.684630716684246465e+01
1.464354844378822804e+02 -8.698703303740677484e+01
1.470859873003968801e+02 -8.717960861587579302e+01
1.477422167378933295e+02 -8.738609853721661125e+01
1.483970229878905229e+02 -8.759008694127898309e+01
1.490532590503880783e+02 -8.791168073402889149e+01
1.497035316628959549e+02 -8.813054012032193896e+01
1.503619627753854502e+02 -8.828182593893636465e+01
1.510175628628799132e+02 -8.851785802524517521e+01
1.516781872378836056e+02 -8.867880719367215647e+01
1.523277561878919641e+02 -8.899732338571143941e+01
1.529780810628964787e+02 -8.925908853931041165e+01
1.536316338378903197e+02 -8.950145510896774681e+01
1.542896838129040020e+02 -8.976725317799548520e+01
1.549476305004030223e+02 -9.014736478378800655e+01
1.555959958504115548e+02 -9.052566717476857150e+01
1.562477765379096581e+02 -9.086232384049580446e+01
1.568970797004141104e+02 -9.113005221914335152e+01
1.575503475129258959e+02 -9.144517200447461391e+01
1.582075362254367406e+02 -9.180759038017315277e+01
1.588550842629512090e+02 -9.219270928576608526e+01
1.595082104504434994e+02 -9.245895981085061521e+01
1.601610325629473550e+02 -9.267847608500331091e+01
1.608083825379419523e+02 -9.290815080315574903e+01
1.614566445879377170e+02 -9.323841614764894814e+01
1.621327848004312386e+02 -9.346543143490121963e+01
1.627749709754208993e+02 -9.369452005042353449e+01
1.634821311504266248e+02 -9.401104719255877740e+01
1.641298496754333485e+02 -9.431968924749689620e+01
1.647771164004332149e+02 -9.453350682840905961e+01
1.654359043879460955e+02 -9.478359825429556906e+01
1.660871785129484408e+02 -9.498216135669363780e+01
1.667432672254671502e+02 -9.534890732930456636e+01
1.673981268879679192e+02 -9.558898360921941162e+01
1.680459060504704212e+02 -9.574900386233998972e+01
1.686905808379791551e+02 -9.596920898132918865e+01
1.693348430629721975e+02 -9.621675955204182173e+01
1.699860033129730539e+02 -9.632123407081209621e+01
1.706361647504641610e+02 -9.666779519322759029e+01
1.712934351879646044e+02 -9.703273654681795790e+01
1.719396981254485866e+02 -9.740962144286100965e+01
1.725880424754602132e+02 -9.765524380392852777e+01
1.732399173129893484e+02 -9.780236593699122238e+01
1.738855247504918111e+02 -9.814817088932478839e+01
1.745289112129901241e+02 -9.850105761824625006e+01
1.751784661879782448e+02 -9.890356502033657193e+01
1.758227687129878234e+02 -9.908287667821063849e+01
1.764697530754810373e+02 -9.938135232970184063e+01
1.771118195879748214e+02 -9.954153610839775013e+01
1.777562507379931276e+02 -9.980629984648423658e+01
1.784041165379925928e+02 -1.000877259971343847e+02
1.790537358504747374e+02 -1.003273990588844100e+02
1.796963325004747389e+02 -1.005929636909477267e+02
1.803505973879759381e+02 -1.007383055702971006e+02
1.809941384629711649e+02 -1.008341139807247799e+02
1.816553069379795318e+02 -1.011092727188035951e+02
1.823013763754768490e+02 -1.014435921483665197e+02
1.829517447629706339e+02 -1.017070796476554619e+02
1.836020442129831736e+02 -1.019531906294852206e+02
1.842509967004815508e+02 -1.023075115194700544e+02
1.849492728504729939e+02 -1.026484278090234170e+02
1.856162548879706833e+02 -1.027434472662237255e+02
1.862768121754578772e+02 -1.028581028755829294e+02
1.869184521129560608e+02 -1.030882328237477736e+02
1.875615087379610486e+02 -1.034108864171980571e+02
1.882144636879949644e+02 -1.034983329332959414e+02
1.888605258129935578e+02 -1.035680263952128826e+02
1.895129005379993714e+02 -1.037126755727158809e+02
1.901601830880001955e+02 -1.038729536373963782e+02
1.908070958005022248e+02 -1.040934606663156927e+02
1.914627654630077132e+02 -1.043917742757230229e+02
1.921174809755069646e+02 -1.044008576280120906e+02
1.927664062380014514e+02 -1.042810208350089454e+02
1.934148745380101388e+02 -1.043501957670246156e+02
1.940604131755013100e+02 -1.047891019906350039e+02
1.947131364380031755e+02 -1.048709728384889388e+02
1.953624713630082397e+02 -1.048776674219649152e+02


==> figures/ex1/F2b1.txt <==
0 0
2.280082999459409621e-01 -9.731308831978157770e+00
3.274590900078692357e+00 -1.797755899700205617e+01
6.581398100116530259e+00 -2.092284647983515811e+01
9.519706600131030427e+00 -2.238484542854310533e+01
1.259534099997290468e+01 -2.623311515114392023e+01
1.533078059930721793e+01 -2.749208541719334065e+01
1.820556459948784322e+01 -3.213347265656465623e+01
2.140573249948829471e+01 -3.226058938131893683e+01
2.440552279923304013e+01 -3.526042184593367068e+01
2.752871899942147138e+01 -3.687839855814659273e+01
3.037065519912812306e+01 -3.759488332054456805e+01
3.319423959952928271e+01 -3.806943296028349977e+01
3.629894080006761214e+01 -3.686596359965665215e+01
3.923600189993976528e+01 -3.747719776374020029e+01
4.229993959998500941e+01 -3.828870070010076887e+01
4.520284840000294935e+01 -3.922561981815101717e+01
4.828300729979764583e+01 -3.980694894689396790e+01
5.109362419987974135e+01 -4.019931396232873766e+01
5.397741500014217308e+01 -4.204080046911883528e+01
5.708621460003359971e+01 -4.315017046790137556e+01
5.996582149989444588e+01 -4.377553643215394175e+01
6.311409609934435139e+01 -4.495925991666438648e+01
6.592710909915513184e+01 -4.559368450979008003e+01
6.874533769951722206e+01 -4.590286905051562627e+01
7.179051639898989379e+01 -4.605224030266407453e+01
7.474830829937491217e+01 -4.626776151340698107e+01
7.783504329919287557e+01 -4.661660241077171918e+01
8.071820839903830347e+01 -4.701964861067429524e+01
8.355476609931520215e+01 -4.729827429805187222e+01
8.667873219917692040e+01 -4.769228016025244443e+01
8.955925879977257864e+01 -4.808014242908193125e+01
9.270103399987783632e+01 -4.871787797585555779e+01
9.541306179980711022e+01 -4.903896236124987240e+01
9.821755699952609575e+01 -4.936567299142406995e+01
1.013764131991865725e+02 -5.002052599850153314e+01
1.041905478985308946e+02 -5.051917152128451960e+01
1.074621751988488541e+02 -5.112184938586896266e+01
1.104108318983608115e+02 -5.156704245533302355e+01
1.134680996977704126e+02 -5.198808621644004546e+01
1.164416578974605727e+02 -5.256221681251729905e+01
1.193158983974572038e+02 -5.325875462772223301e+01
1.222911168973569147e+02 -5.381140356488926102e+01
1.250472832976474820e+02 -5.422433638150786805e+01
1.280426582975951533e+02 -5.458995665136087183e+01
1.310554481978961121e+02 -5.542337849643629966e+01
1.339052627979663157e+02 -5.610594320847492611e+01
1.369006986977647102e+02 -5.676259946622761277e+01
1.397780438980653344e+02 -5.729665422282235454e+01
1.429328383976844634e+02 -5.780609873907033602e+01
1.457637805980675694e+02 -5.827018161886874736e+01
1.486212286983773083e+02 -5.875488608145322189e+01
1.518258629977699457e+02 -5.927010750080285106e+01
1.546361572974947194e+02 -5.960542103972581884e+01
1.576749824975677257e+02 -5.999783532713475154e+01
1.605495191973695910e+02 -6.034322021227551147e+01
1.635301419965126115e+02 -6.069546896449799789e+01
1.666469300960743567e+02 -6.097182340154189717e+01
1.695807163959689206e+02 -6.127965317082921359e+01
1.728353267960210360e+02 -6.142125659491654233e+01
1.755351636964578574e+02 -6.151980609793789512e+01
1.786562249963672002e+02 -6.173628397644503707e+01
1.817745173964904097e+02 -6.193249858759577364e+01
1.845986177965660318e+02 -6.210896879069038334e+01
1.877298830964655281e+02 -6.231244953120003771e+01
1.905696804963117756e+02 -6.248235324903965449e+01
1.935933405958667208e+02 -6.261679070479716813e+01
1.963246850959503718e+02 -6.270511422030972426e+01
1.990905642961879494e+02 -6.279057266588583275e+01
2.021742278959600299e+02 -6.291008131626337985e+01
2.050921356953031136e+02 -6.300944783902218660e+01
2.081227931956045722e+02 -6.312355159736333121e+01
2.109183928959055265e+02 -6.320525492255549693e+01
2.136735639961370907e+02 -6.334608227573931316e+01
2.168036672955186077e+02 -6.352129330647124306e+01
2.195863765961894387e+02 -6.366499221217895865e+01
2.226468830964204244e+02 -6.388126987021308167e+01
2.255182707965559530e+02 -6.409595441731623566e+01
2.283700641967034244e+02 -6.425743948623738788e+01
2.315021237968639980e+02 -6.450377236297956074e+01
2.343749335969496315e+02 -6.468292171960301573e+01
2.374544318970411041e+02 -6.486991065590885341e+01
2.403594495968536648e+02 -6.511822571102291590e+01
2.431719967967583216e+02 -6.525592144516902238e+01
2.462807001964374649e+02 -6.545496278840940363e+01
2.491788275969893220e+02 -6.574394986309050637e+01
2.523151253970627295e+02 -6.599309118526269913e+01
2.551885772974401334e+02 -6.618875303600295013e+01
2.581650151973435641e+02 -6.644191126108640333e+01
2.613808599966532711e+02 -6.665612813701309847e+01
2.642011974970364463e+02 -6.687436193186131561e+01
2.673505776979482107e+02 -6.707295837607085787e+01
2.701439628978241672e+02 -6.723229175833287741e+01
2.732931455982961779e+02 -6.745777428130683973e+01
2.762182339984074133e+02 -6.764467182873285367e+01
2.792227616980289895e+02 -6.778937070662431097e+01
2.823144477979158182e+02 -6.792979578390099960e+01
2.852251188976342746e+02 -6.807614114095522950e+01
2.882620971976666624e+02 -6.821091819456754024e+01
2.912093146973684270e+02 -6.834960090627058094e+01
2.940595827971874314e+02 -6.844808347305809093e+01
2.971313788977658987e+02 -6.858610429951991705e+01
2.999152768974727223e+02 -6.878098985018613121e+01
3.030150093975171330e+02 -6.902351031824024119e+01
3.060165235975864562e+02 -6.924118625596716470e+01
3.088313520974152198e+02 -6.937849187012227503e+01
3.118389370972818142e+02 -6.950039916909078386e+01
3.147115184970425616e+02 -6.967579230328409778e+01
3.177373570972877133e+02 -6.980979557361949617e+01
3.206414451979890146e+02 -6.997279313064825601e+01
3.236494441981985801e+02 -7.009688502282278932e+01
3.268068073983113209e+02 -7.027869578765113090e+01
3.297842852978574228e+02 -7.048286192527129401e+01
3.328270652975606936e+02 -7.058168813508081030e+01
3.356605544970207120e+02 -7.074722576771240767e+01
3.388285308970980623e+02 -7.092594098159833038e+01
3.416911057975130461e+02 -7.103708976321782131e+01
3.444972178979742239e+02 -7.113752738534063269e+01
3.476377636983352204e+02 -7.123991698685176743e+01
3.504730679987869735e+02 -7.133749579571487232e+01
3.535643796986478264e+02 -7.144827695628987385e+01
3.563574835988447376e+02 -7.155540806744464533e+01
3.593056190988099843e+02 -7.170425780319521891e+01
3.624380856987154402e+02 -7.197394099031620840e+01
3.652169176991637869e+02 -7.213508169110907886e+01
3.682722915987287706e+02 -7.236916416486582193e+01
3.710545028984906821e+02 -7.249633327957576512e+01
3.739694947988709828e+02 -7.277000225560401248e+01
3.770864922987202590e+02 -7.301671085735983979e+01
3.800334060988643614e+02 -7.321697782851506986e+01
3.831207187989048180e+02 -7.351407507145312081e+01
3.860484335991650369e+02 -7.376788725234710853e+01
3.889538669986814057e+02 -7.401587097459061226e+01
3.920680876982778500e+02 -7.420737901246626222e+01
3.950178285978927306e+02 -7.434765604626312552e+01
3.980098622980522123e+02 -7.450167637474112325e+01
4.007478246985738224e+02 -7.468054579738040388e+01
4.035390166989554928e+02 -7.487192566553177642e+01
4.065934048985454865e+02 -7.504374570474809047e+01
4.095715059981957893e+02 -7.528093743491413647e+01
4.126362930980239980e+02 -7.546572303911925417e+01
4.153926464986870997e+02 -7.560323867776054385e+01
4.184758216983509556e+02 -7.580978313793849566e+01
4.212261288976615106e+02 -7.597983480505237708e+01
4.240921849976866724e+02 -7.623381806910640535e+01
4.273876812982698539e+02 -7.649556960803076322e+01
4.302417248982901583e+02 -7.678521737742408959e+01
4.333041549984627636e+02 -7.696315656418940421e+01
4.362526950983419738e+02 -7.720921313843119549e+01
4.391692431979536195e+02 -7.736469564098490537e+01
4.422785647980672366e+02 -7.751958313296449887e+01
4.451582112982905528e+02 -7.764790864938603931e+01
4.482647531985830938e+02 -7.778245502546452883e+01
4.511621258987061083e+02 -7.788271733470530478e+01
4.540013947993484180e+02 -7.803810294329510100e+01
4.570973515982759636e+02 -7.818071668480487801e+01
4.599823642987512358e+02 -7.832018177875669096e+01
4.631757638975632290e+02 -7.850360186909428251e+01
4.660256409974263079e+02 -7.869018669140137945e+01
4.689262155978303781e+02 -7.890299868139179296e+01
4.719675497976058978e+02 -7.898866657238568223e+01
4.747884410975275387e+02 -7.915201153389274680e+01
4.778792010977958853e+02 -7.929746089344612869e+01
4.807551442982194203e+02 -7.943802256022978270e+01
4.838920334981230553e+02 -7.963367726447134487e+01
4.866212204975390705e+02 -7.972959554852320707e+01
4.894849958975009940e+02 -7.982924134737504573e+01
4.925798727970368418e+02 -7.994249095036200004e+01
4.954489349974710422e+02 -8.001045446727836463e+01
4.984748712976925162e+02 -8.010278087874398523e+01
5.014599881977183031e+02 -8.023069463881859065e+01
5.043260225982003249e+02 -8.036062644219026652e+01
5.073452540984908410e+02 -8.044332291594361095e+01
5.102404396981692116e+02 -8.057671395612806009e+01
5.132270821978527238e+02 -8.067641856643474796e+01
5.161328778978759146e+02 -8.073856577007245505e+01
5.189535704976851775e+02 -8.082153983040298328e+01
5.220119273972777592e+02 -8.087241428012492861e+01
5.248271704977378249e+02 -8.093088432598312920e+01
5.278300740977838359e+02 -8.102965009400887197e+01
5.307895737977714816e+02 -8.115027810653808160e+01
5.336032736978077082e+02 -8.121788118928778033e+01
5.366178271974722520e+02 -8.133040185344245288e+01
5.395109643972200502e+02 -8.143415079529910372e+01
5.425623214974057191e+02 -8.153213747676780088e+01
5.454270048970302014e+02 -8.166120981830542291e+01
5.483242773973388466e+02 -8.182267745558029048e+01
5.513772139977609186e+02 -8.192493736644991031e+01
5.541671486980621921e+02 -8.201318909379237709e+01
5.572393424983501973e+02 -8.212787340547116344e+01
5.599750204982055948e+02 -8.219203024591135431e+01
5.630189824978169781e+02 -8.232868311010463458e+01
5.658676533982070396e+02 -8.239955915044632206e+01
5.688265380977263703e+02 -8.248923670237233807e+01
5.719887761973741362e+02 -8.262675417303084657e+01
5.749498151972593405e+02 -8.278255031335042702e+01
5.780589444966526571e+02 -8.294038619705183635e+01
5.809014185963924319e+02 -8.306176099369422161e+01
5.835786638964500526e+02 -8.313063735083419203e+01
5.865985605961677720e+02 -8.325001601027970821e+01
5.894516256965507637e+02 -8.337276511708535054e+01
5.925350846961455318e+02 -8.348934953441199980e+01
5.953592024958106776e+02 -8.362648845109052331e+01
5.981620570963750652e+02 -8.374286467511113585e+01
6.013112755958554771e+02 -8.385566451314622327e+01
6.040882066960111842e+02 -8.392411101109416904e+01
6.071619621954432660e+02 -8.398859593091802367e+01
6.099285254956457720e+02 -8.403887476291527037e+01
6.128230290960982529e+02 -8.411957758113538830e+01
6.159054606958279692e+02 -8.416073794750901982e+01
6.188388437958783470e+02 -8.417879239922056911e+01
6.219699570970578861e+02 -8.420064542819156372e+01
6.248353391971168094e+02 -8.422528525674458422e+01
6.279551827968807629e+02 -8.424521492705756032e+01
6.307467101973170429e+02 -8.426051749253916512e+01
6.335358539976059546e+02 -8.426665472162424919e+01
6.366223153972005093e+02 -8.428105298396621947e+01
6.394480528966405473e+02 -8.432128511494622103e+01
6.424871306967406781e+02 -8.435536603274829304e+01
6.453225087967402942e+02 -8.437586936739096188e+01
6.480536342968862300e+02 -8.439306147761024590e+01
6.511319877973774055e+02 -8.443787212509815276e+01
6.540617221977599911e+02 -8.449455325495308955e+01
6.570899830973648932e+02 -8.452691167708577780e+01
6.600454813973683486e+02 -8.455304248875046369e+01
6.628464452973339576e+02 -8.458969290543926434e+01
6.658911996974684371e+02 -8.463686823330122877e+01
6.688374630970838552e+02 -8.468102951771089693e+01
6.718897028971132386e+02 -8.472752664214611684e+01
6.745839618971649543e+02 -8.477635813027922040e+01
6.774143796971720803e+02 -8.484429790215735068e+01
6.805415496971345419e+02 -8.494389989032883648e+01
6.833753086970764343e+02 -8.501475594189658125e+01
6.865204623968911619e+02 -8.510345737972762947e+01
6.893423876970509809e+02 -8.519051995933750732e+01
6.921890393967614727e+02 -8.530261346298627245e+01
6.952378391967195057e+02 -8.536777496010215316e+01
6.980455696970548161e+02 -8.546302084045069591e+01
7.011162614974182361e+02 -8.558692401276316275e+01
7.039317514974454753e+02 -8.578177941027104225e+01
7.071167299974667912e+02 -8.600826803134975762e+01
7.099261095976025899e+02 -8.623134416633715205e+01
7.128329173978636391e+02 -8.649387823909931683e+01
7.158470673977190017e+02 -8.671108582863510605e+01
7.188074235973845134e+02 -8.697120885515637667e+01
7.220330186974370008e+02 -8.724128914382072253e+01
7.248208851972376578e+02 -8.748337806061904587e+01
7.276147298974765363e+02 -8.770873959206494419e+01
7.307146086971361001e+02 -8.796659435322469278e+01
7.335088343968427580e+02 -8.821102899593041968e+01
7.366077559963578096e+02 -8.846974945561220238e+01
7.395399399959615039e+02 -8.872161277880948660e+01
7.424251765963563230e+02 -8.897542061012686077e+01
7.455605635963820532e+02 -8.931677396063021490e+01
7.484459326964088177e+02 -8.958341389162946200e+01
7.515322705967137153e+02 -8.985198076290338065e+01
7.543467915970459217e+02 -9.014799803415283463e+01
7.571696221971897103e+02 -9.042222410158987600e+01
7.603754265971501809e+02 -9.087926234436349660e+01
7.632204031973169549e+02 -9.103755168116386187e+01
7.662809154972919714e+02 -9.123639736825620616e+01
7.690895916969238897e+02 -9.149307908444563964e+01
7.720610359966995020e+02 -9.182167047322060682e+01
7.752726409966962819e+02 -9.217397284319424955e+01
7.781953473964358636e+02 -9.247675311071685655e+01
7.812253441966586252e+02 -9.277646284972114188e+01
7.841308006969793496e+02 -9.309848364092871975e+01
7.872419708964880556e+02 -9.342041456339360650e+01
7.899497157967516614e+02 -9.361884528550321249e+01
7.926561788965891537e+02 -9.379143749425296051e+01
7.958954366966518137e+02 -9.412164807968827063e+01
7.987043862966638699e+02 -9.426563972451873497e+01
8.017144786971211943e+02 -9.444027860456304779e+01
8.045491753966489341e+02 -9.463479718420229858e+01
8.074806141961589674e+02 -9.502314924888308667e+01
8.107105528960646552e+02 -9.536584850760047516e+01
8.137239415963367719e+02 -9.562082243796069747e+01
8.168947780962153047e+02 -9.593565779704449881e+01
8.198055933967771125e+02 -9.622859078227654095e+01
8.225158386969615094e+02 -9.643650170372139030e+01
8.255492600963680161e+02 -9.667625084110619582e+01
8.282968584960572116e+02 -9.681993398908568338e+01
8.313184122961001776e+02 -9.700425787556177681e+01
8.342623758959443876e+02 -9.721240340730666674e+01
8.370564198961865259e+02 -9.741592058364552997e+01
8.401816355960863802e+02 -9.764080433650181590e+01
8.430262142956371463e+02 -9.779546426759502253e+01
8.459959712954760107e+02 -9.798027183449613631e+01
8.487563400952285519e+02 -9.817907811656655781e+01
8.518685765955187890e+02 -9.851606734036209900e+01
8.546796832959862513e+02 -9.869121136716015030e+01
8.575006549959180120e+02 -9.879727771737562136e+01
8.606081228956290943e+02 -9.897031287337179606e+01
8.634232513958440904e+02 -9.918432495413441075e+01
8.665122808964224532e+02 -9.937005202342444932e+01
8.693584217963561969e+02 -9.954176122973593976e+01
8.722092368962348701e+02 -9.974588638539673013e+01
8.754694110969821850e+02 -1.000479557637941497e+02
8.786472822969344634e+02 -1.001964191293455144e+02
8.818053881965261098e+02 -1.002988761236812536e+02
8.847231632967468613e+02 -1.005440770746531030e+02


==> figures/ex1/F2b8.txt <==
0 0
4.290051252090165690e-02 -7.250504395137267188e+00
8.485556502541271584e-01 -1.993552260267381371e+01
1.610724100490386945e+00 -2.402238673585904039e+01
2.411069925720511264e+00 -2.784899572449873162e+01
3.048019175953783133e+00 -2.766230889794801229e+01
3.783185526181085834e+00 -3.210458270513156265e+01
4.729674963948696131e+00 -3.513261508665729593e+01
5.421081926665152650e+00 -3.616469114249989758e+01
6.084996976859088136e+00 -3.709239391268705077e+01
6.791763052077044449e+00 -3.738069988692875256e+01
7.605198952334518481e+00 -3.707032324686233693e+01
8.296422390064009278e+00 -3.847295476859129337e+01
8.886947265259152573e+00 -3.931704813760306649e+01
9.707975027969666826e+00 -4.036524044872226824e+01
1.046359277817398947e+01 -4.139410429042636963e+01
1.120022684090517373e+01 -4.154689110406682317e+01
1.202923675360887046e+01 -4.257061551576771308e+01
1.291336932883942268e+01 -4.431506058002555193e+01
1.375744989154716791e+01 -4.577672173510298137e+01
1.442620356678904159e+01 -4.650312604230821023e+01
1.518004204198658158e+01 -4.716709309091341140e+01
1.590470860468741421e+01 -4.788475162945586305e+01
1.663053890490385811e+01 -4.879165893626727524e+01
1.730057705514056465e+01 -4.941877192204935909e+01
1.812926115535282179e+01 -4.992242092147318289e+01
1.892435018056704621e+01 -5.040877406120831239e+01
1.970849623078231616e+01 -5.106182544110370713e+01
2.047275899346607275e+01 -5.166401615195242414e+01
2.120714701871199281e+01 -5.229394805945037206e+01
2.182474494390322661e+01 -5.272837930722985078e+01
2.257863903162032670e+01 -5.326840870485866475e+01
2.337871139433275403e+01 -5.361209534898744522e+01
2.414513724455017041e+01 -5.378109743665154951e+01
2.478982765726729554e+01 -5.393112351846126273e+01
2.542481124496737266e+01 -5.416855786954600660e+01
2.615686402017507817e+01 -5.444672753594821302e+01
2.684382362040298631e+01 -5.477184712557861701e+01
2.759068490811088736e+01 -5.525891178695751194e+01
2.837183222080659561e+01 -5.585745159183442610e+01
2.916548317101734256e+01 -5.649718585940119908e+01
2.994965508372641239e+01 -5.699934981561227687e+01
3.067584732140261394e+01 -5.734599925928250741e+01
3.151025407163086811e+01 -5.770275916810540195e+01
3.222276728438569648e+01 -5.811136044331511386e+01
3.292946653458446349e+01 -5.844823916911359163e+01
3.363130638480490120e+01 -5.879256228637169102e+01
3.440111459755956957e+01 -5.915511848082505253e+01
3.508862343528176098e+01 -5.937796477972546683e+01
3.575512473546220349e+01 -5.954447964471256682e+01
3.668616454818595685e+01 -5.975865593045870128e+01
3.737408246088872943e+01 -5.998511547716388748e+01
3.809667486108037338e+01 -6.032441789197687854e+01
3.881570833630391348e+01 -6.050028427078267157e+01
3.947696903656381551e+01 -6.068472090160668131e+01
4.030707084924102901e+01 -6.092675965571786634e+01
4.098575122444600538e+01 -6.105925528355328424e+01
4.180794749967608936e+01 -6.121876686363484765e+01
4.257363301239539055e+01 -6.148723993709353408e+01
4.326321282510997435e+01 -6.167305275020267885e+01
4.395911682530976350e+01 -6.186151282113493011e+01
4.484358748801329853e+01 -6.208016858074695676e+01
4.559305052575902550e+01 -6.225256617150567706e+01
4.632702802597643199e+01 -6.242712110393710390e+01
4.698141551366123281e+01 -6.255503291285037903e+01
4.781326053888383854e+01 -6.276985584456816980e+01
4.856466910159701911e+01 -6.294248664286168093e+01
4.940228686433871985e+01 -6.305159888224743270e+01
5.020439752707730463e+01 -6.318857152448664749e+01
5.087120035228832648e+01 -6.329039507003412268e+01
5.169536334001554678e+01 -6.345810563056055287e+01
5.241638110270938000e+01 -6.354471293642917828e+01
5.324622985294556088e+01 -6.369535590503520694e+01
5.414672391567668797e+01 -6.383614702353454362e+01
5.493182035337022739e+01 -6.400320339102385958e+01
5.562607590359098708e+01 -6.412369665898553706e+01
5.638926317880063266e+01 -6.428623368673881089e+01
5.711686826648445958e+01 -6.445616633704018739e+01
5.784408949170094161e+01 -6.462184122356109128e+01
5.879257469194163832e+01 -6.491217644675063525e+01
5.949224840485450727e+01 -6.512475027695062124e+01
6.021492871773622824e+01 -6.532460975672182713e+01
6.092650515560151803e+01 -6.556443234511606022e+01
6.170960771853762594e+01 -6.588315472154926056e+01
6.244338376891388975e+01 -6.612037426455641764e+01
6.319642296934657111e+01 -6.635440423537082211e+01
6.389227035732480431e+01 -6.659308785751929349e+01
6.461564753271292716e+01 -6.682710762852315156e+01
6.549788068311912070e+01 -6.708600269722700205e+01
6.620371407098443228e+01 -6.728947117202500294e+01
6.703469727143775003e+01 -6.759464513700721966e+01
6.770632838431103551e+01 -6.777280365135908369e+01
6.848457924723729207e+01 -6.796770793040047920e+01
6.926560063517391086e+01 -6.823638622692675426e+01
7.001861278567557179e+01 -6.843979062023153404e+01
7.069175946109183428e+01 -6.863450502185612834e+01
7.148464383646503961e+01 -6.888130812797555791e+01
7.223906696189013132e+01 -6.905054454202455361e+01
7.296493701226202688e+01 -6.919154366396703892e+01
7.378570011264409345e+01 -6.943613076449121024e+01
7.455288707550701588e+01 -6.962634083555799691e+01
7.536197501337747440e+01 -6.981487886188421044e+01
7.616636156377413158e+01 -7.006308296335315333e+01
7.688053160168047384e+01 -7.026868336977747731e+01
7.771461421460648467e+01 -7.045885677449406614e+01
7.851153534000107470e+01 -7.074219127843501553e+01
7.922429587786379557e+01 -7.097803329768797198e+01
7.990702312821608189e+01 -7.126221868710385365e+01
8.069151901610715072e+01 -7.153311595040547388e+01
8.142211057900490800e+01 -7.165089154055851850e+01
8.217154055441361038e+01 -7.192260150128404916e+01
8.292482754232005959e+01 -7.223701995583154201e+01
8.370621046767828943e+01 -7.248645618061711104e+01
8.437658463053904256e+01 -7.266300634967461747e+01
8.512758686844691169e+01 -7.291993341642084658e+01
8.585221876889815462e+01 -7.311181392563763382e+01
8.652744094428922494e+01 -7.328424203211220345e+01
8.719766831965685583e+01 -7.347510117986874434e+01
8.800425047009454715e+01 -7.372653312582450269e+01
8.879633332040955906e+01 -7.399491175552745403e+01
8.960544962071426767e+01 -7.425637296533867016e+01
9.036860918358163985e+01 -7.446272069690259343e+01
9.116691555906035660e+01 -7.470945753544641832e+01
9.194586979694818751e+01 -7.493014432928043789e+01
9.275156270984413709e+01 -7.518312800902594972e+01
9.351866961021991642e+01 -7.534563955636174626e+01
9.430421083567958362e+01 -7.558914066442574153e+01
9.503180279855573076e+01 -7.578124627667766333e+01
9.585800624896748445e+01 -7.594135524209885091e+01
9.659292018687014547e+01 -7.611549864402647358e+01
9.729872992479184290e+01 -7.631078429162590737e+01
9.807167775022102774e+01 -7.657215271401676659e+01
9.881200881313080231e+01 -7.670135795396835476e+01
9.956869207603753580e+01 -7.686226660582013892e+01
1.002949422263728536e+02 -7.701069482951677969e+01
1.009440621017340902e+02 -7.710466469051996796e+01
1.017602492771576692e+02 -7.725721826479558274e+01
1.025393693151006289e+02 -7.740660323127983133e+01
1.032205269030290253e+02 -7.757562767638239620e+01
1.039872301783789510e+02 -7.776323580082294029e+01
1.048029727037732357e+02 -7.794107294543357511e+01
1.053527256791710158e+02 -7.802455374116635767e+01
1.061042645795037913e+02 -7.813397136357932027e+01
1.067867602298935310e+02 -7.823021790422714616e+01
1.076036346178517249e+02 -7.829502489669904719e+01
1.082837350432374990e+02 -7.836991842293403465e+01
1.089150156811307113e+02 -7.841988885269500997e+01
1.097727559440423590e+02 -7.848108210249959882e+01
1.105117885944357852e+02 -7.851574673928773507e+01
1.111680179573398561e+02 -7.852960988399597397e+01
1.119491567702703207e+02 -7.856048348639843937e+01
1.127785830331657451e+02 -7.859109562067243360e+01
1.135007157085468918e+02 -7.864634520607677359e+01
1.142742343839038028e+02 -7.872159141502839930e+01
1.150318576342878885e+02 -7.879904626836116677e+01
1.158514986097014514e+02 -7.886887164049998944e+01
1.166146736351159063e+02 -7.891847340933558996e+01
1.172394803229435354e+02 -7.895884883337247118e+01
1.179454035359117654e+02 -7.901783067957106255e+01
1.186588942113258156e+02 -7.907147525228477036e+01
1.194073691491621787e+02 -7.912308403126073131e+01
1.201114866120804834e+02 -7.916331764777451951e+01
1.209884558500548053e+02 -7.917916299273665004e+01
1.216896825254757175e+02 -7.923380845445981890e+01
1.224298778383926276e+02 -7.927695005049650945e+01
1.232659688137609635e+02 -7.935964883535183390e+01
1.240054047266274040e+02 -7.942927841440254610e+01
1.247470273019366971e+02 -7.946828001644033179e+01
1.254766266273349231e+02 -7.954464996843741176e+01
1.262295774027396362e+02 -7.964015422101819297e+01
1.270204239905978909e+02 -7.973173017717367372e+01
1.276827355659679881e+02 -7.978487461170512063e+01
1.284190532788424832e+02 -7.983186985263625957e+01
1.292515676793038040e+02 -7.993211040921104882e+01
1.300433164672249688e+02 -8.001064900960341220e+01
1.307858858550926300e+02 -8.006786271966097956e+01
1.314923621805034202e+02 -8.012846127367920701e+01
1.322262335183359880e+02 -8.016530422958689428e+01
1.328477202562666832e+02 -8.020543300869773873e+01
1.334805225316494841e+02 -8.023945255790545161e+01
1.342508015695209735e+02 -8.028755118733677421e+01
1.350018868574778423e+02 -8.035162089129835294e+01
1.356203641078825228e+02 -8.039040118977668214e+01
1.362574395458417200e+02 -8.044283019172087279e+01
1.369673211962065977e+02 -8.051338570754127488e+01
1.377445126715789741e+02 -8.059146457137228481e+01
1.385128348594320471e+02 -8.070317675163636295e+01
1.394563955723399147e+02 -8.080209301200946470e+01
1.401466450602456746e+02 -8.089321044736425392e+01
1.409673130731764275e+02 -8.097978583421888743e+01
1.417191131610337322e+02 -8.105364789105804846e+01
1.423426984365097212e+02 -8.114464614578369606e+01
1.430928755368915120e+02 -8.125801645884320124e+01
1.438743439748199933e+02 -8.135630040445479949e+01
1.448352819127415216e+02 -8.142640296589172522e+01
1.455867278381383301e+02 -8.148164755109829116e+01
1.464290774760089846e+02 -8.156564160333022073e+01
1.472107944763552894e+02 -8.163512209140009190e+01
1.478837208643045926e+02 -8.172355007136479799e+01
1.484646150396887094e+02 -8.179085201634708824e+01
1.494113026275962000e+02 -8.189647334938334211e+01
1.502728419280166179e+02 -8.196771093991374357e+01
1.509575965158955739e+02 -8.204328145150391549e+01
1.516943433538502006e+02 -8.213852260523694326e+01
1.523770872793104729e+02 -8.221244946279074384e+01
1.531164139047359356e+02 -8.228776562668338102e+01
1.537679299426457362e+02 -8.235426039562233314e+01
1.546615991305591535e+02 -8.238700152186567038e+01
1.555409938059706008e+02 -8.244658690915485977e+01
1.563002659564262160e+02 -8.251040710535072265e+01
1.569970441568185322e+02 -8.256497690530595435e+01
1.577347485821497628e+02 -8.264079054437424077e+01
1.585089744826713343e+02 -8.268489463132351602e+01
1.591776569330465634e+02 -8.270957265041127471e+01
1.599407034459556769e+02 -8.278195901970767068e+01
1.606922076338065892e+02 -8.286553955502169799e+01
1.617428516217468939e+02 -8.302727470143017285e+01
1.625620795096415634e+02 -8.317931684379800572e+01
1.633429387849654120e+02 -8.328775818947011089e+01
1.643151845478169264e+02 -8.348711130821538973e+01
1.649744486481722845e+02 -8.363505966136004588e+01
1.656834922610741216e+02 -8.374069334084398974e+01
1.664054393739191084e+02 -8.388055593967182233e+01
1.672987614118322028e+02 -8.407323675302116328e+01
1.680273607871825732e+02 -8.427350460527176779e+01
1.688073975125570598e+02 -8.453980160889520334e+01
1.694545496754672911e+02 -8.469403957692261997e+01
1.702889881008487407e+02 -8.495417062387900842e+01
1.710250360262188281e+02 -8.515317982258753204e+01
1.717131191641135217e+02 -8.537931755351294782e+01
1.726088025645160258e+02 -8.570585805651037958e+01
1.733909596399406325e+02 -8.603206207136562966e+01
1.740688734902840054e+02 -8.633247381317022473e+01
1.746998171531925834e+02 -8.661003074990588857e+01
1.755259971411124695e+02 -8.677386642248505666e+01
1.763400153415098828e+02 -8.712173184108691260e+01
1.772067657294071239e+02 -8.743563586307871560e+01
1.779856766173495259e+02 -8.776377685707464593e+01
1.785639917052809835e+02 -8.796112190571201950e+01
1.793429805681990103e+02 -8.836066610392714438e+01
1.800966944310891051e+02 -8.862212783935504490e+01
1.808445363940112145e+02 -8.887790524961586414e+01
1.815031480444225451e+02 -8.907972117982767202e+01
1.821733840447947443e+02 -8.926250136118952128e+01
1.829651993452092427e+02 -8.949054485197660824e+01
1.837592395956285429e+02 -8.982755517339207074e+01
1.844625355460427443e+02 -9.005524021303136806e+01
1.851291684839007132e+02 -9.029749987396884592e+01
1.856972969717708395e+02 -9.048012057711906664e+01
1.865671015971797999e+02 -9.077806375851189102e+01
1.871983642475351814e+02 -9.098964015060806787e+01
1.880552285229230449e+02 -9.132040554147474154e+01
1.888016391357842565e+02 -9.152966427166454366e+01
1.895813980486130674e+02 -9.178594700375813886e+01
1.902851833364772176e+02 -9.204990732281285659e+01
1.911445114743520719e+02 -9.230654432326558378e+01
1.918601454247509821e+02 -9.256970295034349760e+01
1.926098219501895130e+02 -9.281249826367208300e+01
1.934062187381327647e+02 -9.299469320431457220e+01
1.942542868510676897e+02 -9.323581822032113564e+01
1.949126283639325550e+02 -9.344996484896547884e+01
1.956537062893054042e+02 -9.367945701207003140e+01
1.963436071521247470e+02 -9.388691242033388562e+01
1.971841540400397150e+02 -9.409683198757824130e+01
1.979060444654531636e+02 -9.429080529457945659e+01
1.985850975783406795e+02 -9.450151621748113939e+01
1.994977399288109439e+02 -9.482547867484422000e+01
2.001553261792974183e+02 -9.507599128896386276e+01
2.008533862796450933e+02 -9.530403609911827800e+01
2.015344159800540922e+02 -9.548598022908845451e+01
2.022331279930468497e+02 -9.564304591024242086e+01
2.029294072684481591e+02 -9.582174040869118414e+01
2.036645186563361847e+02 -9.602029516851195012e+01
2.043715037317290069e+02 -9.618744809644033467e+01
2.050683744945894489e+02 -9.636227274366866880e+01
2.058231992699118393e+02 -9.652483956559854050e+01
2.066014958328193813e+02 -9.674725003495248643e+01
2.074323775082430359e+02 -9.704349725747049149e+01
2.082182413211256460e+02 -9.723319292339651554e+01
2.089406579590010153e+02 -9.730722915763419678e+01
2.097766018593810315e+02 -9.748595292341276775e+01
2.104706060723505345e+02 -9.765993466323344308e+01
2.112104203476975215e+02 -9.783841580985109943e+01
2.119209389480933226e+02 -9.801485210069473908e+01
2.125333176610077146e+02 -9.817022849486497194e+01
2.132876425614086600e+02 -9.844232684541422884e+01
2.140152132742786932e+02 -9.882249830723161210e+01
2.148268625871128563e+02 -9.895458170726216451e+01
2.156784592625063794e+02 -9.916058193172091251e+01
2.163091167629414429e+02 -9.929563975003729581e+01
2.169242973007946205e+02 -9.951164933818449754e+01
2.177765274387573697e+02 -9.983876190342711254e+01
2.184508558266478246e+02 -1.001171897607530212e+02
2.191868180145211511e+02 -1.003509343042165511e+02
2.199683046899222916e+02 -1.006315299007842015e+02
2.206825345278521411e+02 -1.008889656351014708e+02
2.214597233282242144e+02 -1.011836712220085133e+02
2.221186192911043520e+02 -1.014775932898076718e+02
2.228670585790086136e+02 -1.018452784166067602e+02
2.236676981794728079e+02 -1.020881640528970848e+02
2.243760724298715843e+02 -1.023354962391726986e+02


==> figures/ex1/F3b1.txt <==
0 0
8.983534000744839432e-01 -3.341958305294097542e+00
1.049856360023659363e+01 -1.668382230876627759e+01
1.985951200023100682e+01 -1.926275157130305615e+01
2.896637540030224045e+01 -2.162466792743198596e+01
3.801724429995283572e+01 -2.510756057710580436e+01
4.647225009994417633e+01 -2.700093217454901051e+01
5.556214760011607723e+01 -2.997041069577439032e+01
6.463846120045400312e+01 -3.178561308570535715e+01
7.368829180011834978e+01 -3.362290643460480055e+01
8.275069570013056364e+01 -3.501351970000209946e+01
9.180111860007764335e+01 -3.607955662318755685e+01
1.008551017998597672e+02 -3.645640379898064509e+01
1.099636638999218121e+02 -3.652974371551018606e+01
1.190197119000449675e+02 -3.569613579370319201e+01
1.280938471998342720e+02 -3.614507859308624660e+01
1.365596611999744709e+02 -3.627849719114421845e+01
1.456613503999215027e+02 -3.639573251833772360e+01
1.547391781993446784e+02 -3.648205353574473975e+01
1.638475655992342581e+02 -3.650952217734860739e+01
1.729505055996869487e+02 -3.653724477471285326e+01
1.820000649996909488e+02 -3.677620520258003012e+01
1.910780268990629338e+02 -3.724930829133018761e+01
2.002042851992046053e+02 -3.747064412637163855e+01
2.092653933994879480e+02 -3.768448484343426230e+01
2.184082827992606326e+02 -3.781065137693802569e+01
2.267946131989729111e+02 -3.817064815110434495e+01
2.359337912990522454e+02 -3.841875591895779252e+01
2.450106942990032621e+02 -3.886809149769739946e+01
2.539944918982973832e+02 -3.937598013217353099e+01
2.630568519983607985e+02 -4.034236162301074557e+01
2.720842309981399012e+02 -4.127977886714933931e+01
2.811718431983326809e+02 -4.169373074921555400e+01
2.902301060984082142e+02 -4.304073882529756645e+01
2.992623635986292356e+02 -4.365196004541785157e+01
3.077466078986490174e+02 -4.416420364732762494e+01
3.167885945989692118e+02 -4.498215740491939130e+01
3.258670449988521796e+02 -4.546503325351547176e+01
3.349516150991585164e+02 -4.606250233059181198e+01
3.440643946995296574e+02 -4.680866562443242174e+01
3.531132777995417200e+02 -4.716974642468783685e+01
3.623369726992941651e+02 -4.782484608444768526e+01
3.714218090993126680e+02 -4.850363600330453551e+01
3.805258461992061711e+02 -4.900070348326765668e+01
3.896652210991569518e+02 -4.916514020719450428e+01
3.980759686997780591e+02 -4.933403088227149169e+01
4.071238491995636650e+02 -4.961269864090623827e+01
4.162145754992889124e+02 -4.997741259888312015e+01
4.253534683992229475e+02 -5.046429529633250866e+01
4.343896721996025008e+02 -5.074973313803600661e+01
4.434346975995622415e+02 -5.093475305739428904e+01
4.525459226999209932e+02 -5.121142863451986926e+01
4.615556863999336201e+02 -5.144611388621609649e+01
4.706425260001851711e+02 -5.165371140894653479e+01
4.796776771000631925e+02 -5.182755061379655359e+01
4.881141546995195313e+02 -5.188431623485531929e+01
4.971377765996230664e+02 -5.203097969984685278e+01
5.062003496996421745e+02 -5.221942544881957815e+01
5.152570094993670864e+02 -5.239044069286002525e+01
5.243463293995137064e+02 -5.261457896229055109e+01
5.334291540998819983e+02 -5.283771438438005674e+01
5.425346118001416471e+02 -5.310233407199325484e+01
5.516162441997121277e+02 -5.328613450995825218e+01
5.607726773993163079e+02 -5.353441986321751500e+01
5.692771794993977892e+02 -5.374714451525046854e+01
5.783803533988402705e+02 -5.407202060883626160e+01
5.875511651986316792e+02 -5.431083655997714033e+01
5.966305818984910729e+02 -5.472982819964319390e+01
6.057181716986069659e+02 -5.493825925023215717e+01
6.147684887987306865e+02 -5.512930144211183858e+01
6.239045116987026631e+02 -5.535647771624608993e+01
6.330196396987976186e+02 -5.554180595014425137e+01
6.421318095986625849e+02 -5.569616310473119114e+01
6.512397153989340950e+02 -5.593264862293711559e+01
6.597015186990047368e+02 -5.600982020017350749e+01
6.687713920995756780e+02 -5.629371448297242608e+01
6.778256220996790944e+02 -5.645315952442571472e+01
6.869367813998223937e+02 -5.669673901015948303e+01
6.959930604997580303e+02 -5.686594828575290705e+01
7.050421200995915569e+02 -5.713792191906549078e+01
7.140780381992426555e+02 -5.752994524647466079e+01
7.231087236985913478e+02 -5.773394333342206863e+01
7.324080922976254442e+02 -5.802769890084330484e+01
7.408990823980211644e+02 -5.827892874922491728e+01
7.499662170980654992e+02 -5.876588139455109427e+01
7.590594147978463297e+02 -5.908314168722293402e+01
7.681218944976453713e+02 -5.939824668922619821e+01
7.771733959970670185e+02 -5.975315752401110103e+01
7.862697251974605024e+02 -6.023400087803297254e+01
7.953335395972917468e+02 -6.068098769559593109e+01
8.043927288971126472e+02 -6.088755472032736549e+01
8.134830797975473615e+02 -6.128862682496452408e+01
8.225183063976346602e+02 -6.161993769680641719e+01
8.309461155980243348e+02 -6.173323509814441934e+01
8.400232395980992806e+02 -6.184181250654860662e+01
8.490990829983211370e+02 -6.198938783615762560e+01
8.582271758984234111e+02 -6.217886430372953299e+01
8.672925940982786415e+02 -6.244846872755462641e+01
8.763746966987555425e+02 -6.264127411498405706e+01
8.854918488986841112e+02 -6.294937282928152200e+01
8.946210988987577366e+02 -6.310123861747371876e+01
9.036953491988897440e+02 -6.318000763866137959e+01
9.127437671989018781e+02 -6.319572232356797770e+01
9.212136961988881012e+02 -6.329487606986860726e+01
9.302975759996124907e+02 -6.333038359110166482e+01
9.392934494993414773e+02 -6.333145061480849591e+01
9.484046847994459313e+02 -6.334707741634606748e+01
9.574481501997352098e+02 -6.348045035418547144e+01
9.665458777991270836e+02 -6.357725644045649460e+01
9.756039102996337533e+02 -6.375938918046783499e+01
9.847023128986065785e+02 -6.401031934799229361e+01
9.937220694983980138e+02 -6.432297543076218460e+01
1.002134898098735903e+03 -6.453767029039462955e+01
1.011221501797267592e+03 -6.475406085687599500e+01
1.020269463497382276e+03 -6.499152711919757053e+01
1.029353892097385142e+03 -6.513272629690332849e+01
1.038466311798229981e+03 -6.524868716055563311e+01
1.047502234898643110e+03 -6.539846066960248550e+01
1.056481993298252746e+03 -6.552188074757891911e+01
1.065586327898893614e+03 -6.576039610985969830e+01
1.074692637999728504e+03 -6.599158577721905772e+01
1.083765845699365855e+03 -6.621970063639567172e+01
1.092218828499012488e+03 -6.633640978697536639e+01
1.101370399799080587e+03 -6.653498437307810320e+01
1.110449986499029364e+03 -6.663923196127167614e+01
1.119521858700919438e+03 -6.677658350258229802e+01
1.128623292900299020e+03 -6.688678743894426759e+01
1.137709387700703701e+03 -6.700375149876330738e+01
1.146759110401827456e+03 -6.720147121458839479e+01
1.155827828204262005e+03 -6.733872716802098068e+01
1.164892280503240727e+03 -6.749073660931755114e+01
1.173964530902322622e+03 -6.764937170955674617e+01
1.182437062403035270e+03 -6.788378248635845580e+01
1.191521834303205651e+03 -6.803022052148592991e+01
1.200634963502955543e+03 -6.816349399617831750e+01
1.209776111302976460e+03 -6.827785097128095515e+01
1.218862798903000112e+03 -6.845379718195907515e+01
1.227945318602663065e+03 -6.861918268481741734e+01
1.237047042802893884e+03 -6.879346207076224573e+01
1.246079001503393556e+03 -6.892418379105907889e+01
1.255163312904088343e+03 -6.901809794805565446e+01
1.263618712604157736e+03 -6.908505540149108981e+01
1.272755990103602926e+03 -6.921220994227783763e+01
1.281819871504164439e+03 -6.926703909035930451e+01
1.290888704503328881e+03 -6.933067327536139146e+01
1.299963637003737858e+03 -6.941585746622114073e+01
1.309074362803784425e+03 -6.946165611499830561e+01
1.318145492502923844e+03 -6.955553775630595226e+01
1.327135466402328348e+03 -6.964211976843856178e+01
1.336221495002560005e+03 -6.975384426124017523e+01
1.345278600901462596e+03 -6.992419464676520136e+01
1.353722955400301544e+03 -7.007206525299419297e+01
1.362830886299893791e+03 -7.018945920795691507e+01
1.371872009999348847e+03 -7.026336441341804573e+01
1.380973193498651199e+03 -7.034996995522665486e+01
1.390022615498813138e+03 -7.041888821526731590e+01
1.399137686299339293e+03 -7.049237417253860372e+01
1.408195424098567855e+03 -7.055017447411266573e+01
1.417242218598162253e+03 -7.056762599296629901e+01
1.426285481097679622e+03 -7.060871895056463643e+01
1.435448815298085719e+03 -7.068301202001089223e+01
1.443912314698024602e+03 -7.073653371570347304e+01
1.452967430398496617e+03 -7.083905023589159100e+01
1.462062647498666593e+03 -7.097108286467994276e+01
1.471115503898915449e+03 -7.110168313808335938e+01
1.480225174399055504e+03 -7.126436135159430307e+01
1.489292553699738164e+03 -7.142038337111362978e+01
1.498370566300221071e+03 -7.149255734600022549e+01
1.507462285399883513e+03 -7.164921595688203126e+01
1.516522542699297446e+03 -7.187222188236842157e+01
1.524992074198536102e+03 -7.206758073394301789e+01
1.533996207598785077e+03 -7.222848644786853356e+01
1.543095546498908334e+03 -7.234922014140312285e+01
1.552177944399153603e+03 -7.258302611449578023e+01
1.561295575400031339e+03 -7.283822666089638176e+01
1.570357154899359557e+03 -7.300654264741265820e+01
1.579392307099315985e+03 -7.314242439005420238e+01
1.588503536297505889e+03 -7.346969000905949088e+01
1.597590166298260556e+03 -7.361501108414424266e+01
1.606658768297312236e+03 -7.382732613326733428e+01
1.615086726196826021e+03 -7.402348037165845085e+01
1.624203880397187277e+03 -7.415649185337885285e+01
1.633220550896862733e+03 -7.429341847052592129e+01
1.642305024296513693e+03 -7.456097296345821235e+01
1.651368742895479045e+03 -7.467871991602692106e+01
1.660429562895194067e+03 -7.486285949902669756e+01
1.669474630794949007e+03 -7.513790100271938854e+01
1.678505108894903060e+03 -7.532694551336730626e+01
1.687535203194703172e+03 -7.547166218179089014e+01
1.696641547295467717e+03 -7.566571280665877453e+01
1.705093467596053415e+03 -7.585627125265125414e+01
1.714060750495479624e+03 -7.602457239264718680e+01
1.723176304795467331e+03 -7.616654732168643704e+01
1.732310827295433228e+03 -7.628267835129888397e+01
1.741344526595893512e+03 -7.650153849465033318e+01
1.750401861496430683e+03 -7.652843791073122759e+01
1.759447515797030974e+03 -7.670410252080601765e+01
1.768524600696547168e+03 -7.685056789654245790e+01
1.777567901396542766e+03 -7.701525091310752202e+01
1.786060801596143392e+03 -7.715762520577823125e+01
1.795152172896137017e+03 -7.728684570873122084e+01
1.804235290996010917e+03 -7.739683300809249999e+01
1.813311808296349227e+03 -7.764284006999130838e+01
1.822425346997030829e+03 -7.781918283519583213e+01
1.831470079296922449e+03 -7.793366871906275151e+01
1.840519045196920160e+03 -7.799865964830884479e+01
1.849630462896689096e+03 -7.808632576905196743e+01
1.858760614096513564e+03 -7.818627674145469086e+01
1.867845246396677794e+03 -7.833209242099536596e+01
1.876306657696283764e+03 -7.848499944786588856e+01
1.885389379495848516e+03 -7.867345422532321209e+01
1.894437076895078462e+03 -7.876786857935445596e+01
1.903505353994915822e+03 -7.895900595384128451e+01
1.912580625095944015e+03 -7.910355332235140224e+01
1.921630261596338642e+03 -7.924189561221444933e+01
1.930693682596572216e+03 -7.934337949709126292e+01
1.939729627496674766e+03 -7.948931247226390440e+01
1.948798733595479462e+03 -7.965689968389358455e+01
1.957856021794431399e+03 -7.973302101146528287e+01
1.966328561794310190e+03 -7.988287875684865469e+01
1.975423797693888446e+03 -8.005212538076986561e+01
1.984490062895068149e+03 -8.021987552173847291e+01
1.993600265494996165e+03 -8.037658409672945936e+01
2.002695708295200347e+03 -8.058708828013908487e+01
2.011795476595377295e+03 -8.067694133038351367e+01
2.020886287394890132e+03 -8.085729591711321973e+01
2.029915357695225794e+03 -8.095633713978232038e+01
2.038996193595631667e+03 -8.111730619782612450e+01
2.047562726495719289e+03 -8.131307964583457704e+01
2.056629287895210837e+03 -8.149095653797431282e+01
2.065699720195531881e+03 -8.170725599156141072e+01
2.074785292095705699e+03 -8.195466807010389232e+01
2.083878461894241809e+03 -8.220791823285138378e+01
2.092915586094032733e+03 -8.251976640108857453e+01
2.101996862694272750e+03 -8.266784703191204642e+01
2.111117029693911718e+03 -8.275745853294124288e+01
2.120178448193640179e+03 -8.293220437592212591e+01
2.129254420393582222e+03 -8.299378482712040750e+01
2.137778177093511658e+03 -8.302463005647469174e+01
2.146847409493761916e+03 -8.309775053926526311e+01
2.155913644593853860e+03 -8.331523910412610689e+01
2.164978893994676582e+03 -8.354572672713955228e+01
2.174028412393437065e+03 -8.381186547766142780e+01
2.183118703491895758e+03 -8.401199556544267466e+01
2.192152991391377327e+03 -8.420969302357129038e+01
2.201174492791379635e+03 -8.434123286930316965e+01
2.210271742091054875e+03 -8.448585005595928976e+01
2.218716101292201529e+03 -8.460265213777121573e+01
2.227845151692433319e+03 -8.469053013784323980e+01
2.236965303891990516e+03 -8.485785200586788335e+01
2.246078725391861553e+03 -8.503144388252292174e+01
2.255139516192060000e+03 -8.514200379577557953e+01
2.264228580192458139e+03 -8.528855270397700394e+01
2.273364887792346963e+03 -8.538461792441071907e+01
2.282501369993605294e+03 -8.564437378302883985e+01
2.291596160793323179e+03 -8.594564410929780252e+01
2.300671786293954028e+03 -8.613566116372332715e+01
2.309188162894754896e+03 -8.624029480816489013e+01
2.318335959494784220e+03 -8.645520807965590393e+01
2.327425002194325316e+03 -8.675314746658061438e+01
2.336507247594793625e+03 -8.708176729778344338e+01
2.345612565595040905e+03 -8.760120771535420658e+01
2.354694135995215220e+03 -8.788782615990444924e+01
2.363783032695072507e+03 -8.812490719102099490e+01
2.372908743595581655e+03 -8.827934374576881282e+01
2.382034239096278725e+03 -8.853753678154825479e+01
2.391093904396792823e+03 -8.896089740299154869e+01
2.399544049196420929e+03 -8.922759775431725870e+01
2.408599608295878170e+03 -8.962864642245435221e+01
2.417683273195415495e+03 -8.988585887978322830e+01
2.426829871795148392e+03 -9.027511060934527620e+01
2.435973300396054583e+03 -9.060158014942882687e+01
2.445073180696062082e+03 -9.098685503872263780e+01
2.454170156295583183e+03 -9.128943860519052578e+01
2.463222096694865286e+03 -9.164177645271539063e+01
2.472343558693740306e+03 -9.187999062036807629e+01
2.480840342494165270e+03 -9.230410178684277867e+01
2.489994443894326650e+03 -9.253383770606438929e+01
2.499104566795059327e+03 -9.282142129572770273e+01
2.508131450895126363e+03 -9.298058479440553015e+01
2.517239248794786363e+03 -9.320712602296947580e+01
2.526330308394894928e+03 -9.357564273170540048e+01
2.535459241295119682e+03 -9.375748271723487903e+01
2.544559827395139109e+03 -9.423303170122395045e+01
2.553602893895483248e+03 -9.452995080989040844e+01
2.562699094396485634e+03 -9.493499890830322840e+01
2.571166492796554849e+03 -9.553901088645329764e+01
2.580260699695655603e+03 -9.585115913673385535e+01
2.589365778095759197e+03 -9.620023978914707641e+01
2.598432379495684472e+03 -9.676018505130387837e+01
2.607477768794803524e+03 -9.713365017272424495e+01
2.616542728596129564e+03 -9.744072180822701057e+01
2.625604560894457791e+03 -9.767259923771266017e+01
2.634711494395643058e+03 -9.808165258847469659e+01
2.643796925696145081e+03 -9.852411641921193564e+01
2.652921120796986543e+03 -9.891792898292146674e+01
2.661453955697231322e+03 -9.912452401533820989e+01
2.670557123897216115e+03 -9.954357811969317993e+01
2.679642373997817231e+03 -1.000354896530026281e+02
2.688777793997959634e+03 -1.004953419207453180e+02
2.697846675597963440e+03 -1.009581263392482242e+02


==> figures/ex1/F3b8.txt <==
0 0
8.151041248311230447e-02 -4.163591530333085267e+00
1.286037074895489241e+00 -1.771950777698758728e+01
2.542116037455457445e+00 -1.941537304121725072e+01
3.745396937576856544e+00 -2.187415007971090830e+01
4.946955675000253905e+00 -2.391736638829033978e+01
6.147276525164215855e+00 -2.812384248025511368e+01
7.343232662765217356e+00 -2.948302320880042870e+01
8.544244600287356661e+00 -3.213036729350672260e+01
9.750016675360484442e+00 -3.414122961737005824e+01
1.095113950045310958e+01 -3.487805132567792299e+01
1.214990780050106878e+01 -3.542485837338061572e+01
1.335729051301700565e+01 -3.614742885445097897e+01
1.455806022543231393e+01 -3.660479466072619914e+01
1.576395941299006154e+01 -3.645933995063196420e+01
1.704712927546040646e+01 -3.670812200997167452e+01
1.825781360046289592e+01 -3.728257983180503032e+01
1.945246065021524373e+01 -3.845132961359614399e+01
2.066045935020474644e+01 -3.915484314650619524e+01
2.185995495032432245e+01 -3.961151751792095865e+01
2.307499988791926171e+01 -3.992971500845315092e+01
2.428449006283062772e+01 -4.042078301551824637e+01
2.548044503791936677e+01 -4.092184589143110429e+01
2.668656631285944059e+01 -4.129020346147491694e+01
2.791843827529976352e+01 -4.134055389924226631e+01
2.912357002530836780e+01 -4.154694288643804612e+01
3.032986896284717204e+01 -4.175164659678647183e+01
3.152870837528473658e+01 -4.178844710891365821e+01
3.273277575022302699e+01 -4.195737441132882850e+01
3.394052843772794859e+01 -4.221762665890242516e+01
3.513776913761898868e+01 -4.265638012431890047e+01
3.634188483767604794e+01 -4.335560864507355916e+01
3.755632892528683442e+01 -4.389049713603661473e+01
3.875593840010526492e+01 -4.456208344348365102e+01
3.994673802514068939e+01 -4.484327655277279234e+01
4.114833553765333818e+01 -4.559181335621972408e+01
4.235511941274228320e+01 -4.594307544491979201e+01
4.356678927528298573e+01 -4.635256248417211111e+01
4.477561925035786317e+01 -4.697966427213181362e+01
4.598397146292097659e+01 -4.779881699810297846e+01
4.720403637544541198e+01 -4.819609400050737236e+01
4.841077396298248914e+01 -4.872990133087500908e+01
4.969818918798921459e+01 -4.940595890107093879e+01
5.089914456309838897e+01 -4.989612908045909734e+01
5.210411160059868507e+01 -5.019098985050734996e+01
5.331213910066344397e+01 -5.077870894941577262e+01
5.452857387567178193e+01 -5.134253150965419366e+01
5.574353248830266239e+01 -5.203849554043860337e+01
5.694942510083524212e+01 -5.276281319973512041e+01
5.815552486331125692e+01 -5.300264524000805011e+01
5.936451227584211665e+01 -5.326841864986781871e+01
6.059196892587931416e+01 -5.336338960831306366e+01
6.182767691341894079e+01 -5.351939726711815126e+01
6.303480530106344304e+01 -5.354992777168455120e+01
6.423979076373416319e+01 -5.380751741634121288e+01
6.543899117623698203e+01 -5.401268969551453125e+01
6.668612356384005579e+01 -5.426800893694482397e+01
6.793802611381590850e+01 -5.441346730076655547e+01
6.914134102628281653e+01 -5.462986878186605821e+01
7.034398260132979885e+01 -5.485801992579332875e+01
7.154642930147372226e+01 -5.493493463647260455e+01
7.275401370157067049e+01 -5.499874165542438220e+01
7.395681157660021654e+01 -5.508734792175399519e+01
7.515822343916761383e+01 -5.523219891926067504e+01
7.636112476407424765e+01 -5.539093380134615074e+01
7.756667795169414603e+01 -5.558503664021606738e+01
7.877493187682193820e+01 -5.591653076178620552e+01
7.999151261453471307e+01 -5.624831002125938539e+01
8.120595465200676699e+01 -5.664159387997621309e+01
8.248806006451616213e+01 -5.696081357257381228e+01
8.370222251447296458e+01 -5.723101024749788479e+01
8.491809443943202496e+01 -5.750502738520445689e+01
8.612635230192074687e+01 -5.767901518522832305e+01
8.734008402688220940e+01 -5.794359002586964635e+01
8.854565685202408076e+01 -5.815370557656085282e+01
8.975167612708253273e+01 -5.833100477595705513e+01
9.095532191459778915e+01 -5.845374283175040375e+01
9.215432180228663128e+01 -5.864784507988679252e+01
9.335816956477799522e+01 -5.872936725982050632e+01
9.456404067724679408e+01 -5.882037731858885365e+01
9.577724837727760132e+01 -5.893324998455411645e+01
9.699984521484532252e+01 -5.905085144759172522e+01
9.820515039000895285e+01 -5.923797770153574049e+01
9.943474302748734317e+01 -5.940009641739250412e+01
1.006528996025101605e+02 -5.962281214757803127e+01
1.018715846650012509e+02 -5.980778105850322390e+01
1.030744024775311800e+02 -5.987280775779865394e+01
1.042807886025698281e+02 -5.997089341041323962e+01
1.055017352776233110e+02 -6.002737182889057266e+01
1.067177831650473081e+02 -6.008603673660446987e+01
1.079444850524870390e+02 -6.014525808384100003e+01
1.091685022023791589e+02 -6.020130359085192140e+01
1.103881127650114422e+02 -6.032622444485289748e+01
1.116034756024525905e+02 -6.048508841483803167e+01
1.128090478274904171e+02 -6.065978247431498005e+01
1.140330069775375250e+02 -6.076898210388793586e+01
1.152524815649459242e+02 -6.112156129308233687e+01
1.165564354651105532e+02 -6.127191926694172253e+01
1.177645713775862077e+02 -6.149398414661430934e+01
1.190220585900054857e+02 -6.173147515399752194e+01
1.202889146900486139e+02 -6.186015236860703226e+01
1.216266183775619538e+02 -6.204966012719856394e+01
1.228459129650871091e+02 -6.218991357613564475e+01
1.240722620525089042e+02 -6.227188795438366498e+01
1.253671083150356935e+02 -6.236971602269809978e+01
1.266839566651112818e+02 -6.247292099906906770e+01
1.279145747400906430e+02 -6.268274607925459918e+01
1.291276061525165915e+02 -6.291857208163502690e+01
1.303398906276316893e+02 -6.306169397790225162e+01
1.315511348151289894e+02 -6.324589118282217726e+01
1.327638211277876508e+02 -6.344793736879738333e+01
1.339686211528628519e+02 -6.373411266336658798e+01
1.351818756654638491e+02 -6.385803332983505243e+01
1.363833459027877097e+02 -6.402662084401454479e+01
1.375880805278675325e+02 -6.411728684768198150e+01
1.387858536280169801e+02 -6.417141953475088201e+01
1.399898015155383746e+02 -6.426131466949553328e+01
1.412003254030643120e+02 -6.445776328173241154e+01
1.423969507906098215e+02 -6.466016370968721105e+01
1.435962462656699472e+02 -6.480007090123473290e+01
1.447961982282340614e+02 -6.491084068116096262e+01
1.459946982407383302e+02 -6.507371397316062200e+01
1.472091549782261382e+02 -6.522597029995777973e+01
1.484183721908387952e+02 -6.539227409050015183e+01
1.497033883159020888e+02 -6.562930219598382564e+01
1.509112605784018797e+02 -6.569733847323354325e+01
1.521264750158524066e+02 -6.578764773620034134e+01
1.533348388159191700e+02 -6.586285535224187981e+01
1.545387466534500618e+02 -6.601500749696865000e+01
1.557443661534879311e+02 -6.612252873314491808e+01
1.569605448909862844e+02 -6.623187783301796117e+01
1.581757338910207409e+02 -6.633235525476092675e+01
1.593808449410645380e+02 -6.651567383435556735e+01
1.605945343285440003e+02 -6.665208199909700681e+01
1.617978207037151606e+02 -6.679145223882630944e+01
1.630108185161357142e+02 -6.687655245194784470e+01
1.642135676913026145e+02 -6.702600003314331900e+01
1.654195195038392967e+02 -6.716952222530083816e+01
1.666203888788511449e+02 -6.726517335603747938e+01
1.678217731163549615e+02 -6.739470055596372333e+01
1.690254195788536435e+02 -6.746629554807847740e+01
1.702341200912352406e+02 -6.751632029645097077e+01
1.714410128411576579e+02 -6.762662442986733424e+01
1.726490943037748593e+02 -6.770119701235087462e+01
1.738538883287598082e+02 -6.778815905192263358e+01
1.750650981538836959e+02 -6.793973164398276765e+01
1.762746325791177924e+02 -6.805778151234891027e+01
1.774868319043653173e+02 -6.814979742442365307e+01
1.786846382417098766e+02 -6.821554264896558095e+01
1.798882768792223033e+02 -6.826247286897613265e+01
1.810934500418022708e+02 -6.836024936355730119e+01
1.823847257792405117e+02 -6.853996204005522941e+01
1.835880640041757488e+02 -6.865792231330931372e+01
1.847882710543137819e+02 -6.875002581435099103e+01
1.859864866793258216e+02 -6.877956401952839371e+01
1.871850449045043661e+02 -6.882055534911867767e+01
1.883859815296983697e+02 -6.892001405255670932e+01
1.896012361672454745e+02 -6.906539178227494347e+01
1.908058859672183871e+02 -6.911727779738579613e+01
1.920062248423064375e+02 -6.919722311420882477e+01
1.932119537798726014e+02 -6.928340120269237445e+01
1.944229885423283122e+02 -6.936409882072202038e+01
1.956235593799382286e+02 -6.950428742601778254e+01
1.968230969173641824e+02 -6.971710474595721507e+01
1.980218604299651588e+02 -6.986721634415840754e+01
1.992253222674802373e+02 -6.999257525403669433e+01
2.004254361050000171e+02 -7.014558936817550716e+01
2.016304613424873651e+02 -7.026703442070349581e+01
2.028316967176300523e+02 -7.041190342788276268e+01
2.040430148426621599e+02 -7.060243601745482067e+01
2.052508902176364245e+02 -7.073386899769866432e+01
2.064558754302129273e+02 -7.090415199951924308e+01
2.076712453303944130e+02 -7.092296177978201399e+01
2.088739817552865361e+02 -7.101242583271491071e+01
2.100714197053723638e+02 -7.117175380974613574e+01
2.112776092303541873e+02 -7.128300546434931562e+01
2.124857544178546505e+02 -7.143263796824109590e+01
2.136860277180779804e+02 -7.150559101919489535e+01
2.149662415556654196e+02 -7.172400461273112171e+01
2.161696136557542332e+02 -7.187481134282650430e+01
2.173629707557486199e+02 -7.206772885540812013e+01
2.185678201181458462e+02 -7.224278999550011804e+01
2.197799739681645406e+02 -7.238513343375453246e+01
2.209741801680959270e+02 -7.253863717558850510e+01
2.221809505056121452e+02 -7.272056601160967659e+01
2.233842918430744930e+02 -7.287320810360662904e+01
2.245949953556108767e+02 -7.300510396631997878e+01
2.258110380556922792e+02 -7.315894398860788783e+01
2.270411536806215054e+02 -7.326311498427944002e+01
2.282460128682265577e+02 -7.335701145050352068e+01
2.294523428682750819e+02 -7.345043208460835160e+01
2.306617626557061840e+02 -7.364476718156289792e+01
2.318692998056883425e+02 -7.384041439852175870e+01
2.330716081557054622e+02 -7.395362293506765639e+01
2.342717172182369723e+02 -7.415848143778809742e+01
2.354790576557463737e+02 -7.439126126806674222e+01
2.366889452057536118e+02 -7.458982131409258898e+01
2.378964426557901106e+02 -7.495930364908821275e+01
2.391014182306649900e+02 -7.516336152286319816e+01
2.403064023055929965e+02 -7.528038150115393989e+01
2.415050631431172405e+02 -7.538543970611176803e+01
2.427067287930684643e+02 -7.548564275971961024e+01
2.439067584181379971e+02 -7.562519076275262364e+01
2.451048705680408375e+02 -7.575810090305128597e+01
2.463034889680918695e+02 -7.588362857552732521e+01
2.475820421556303472e+02 -7.601718501294791963e+01
2.487876761433254842e+02 -7.617166884769275725e+01
2.499959930432810324e+02 -7.633879616486262876e+01
2.512043134431760336e+02 -7.645472138389447991e+01
2.524031784058252015e+02 -7.654751680084450527e+01
2.536050743558768090e+02 -7.664234875801835756e+01
2.548115683433203458e+02 -7.683900845497559828e+01
2.560128523058957626e+02 -7.689726227343854248e+01
2.572169702309748800e+02 -7.697080174057043678e+01
2.584208627560377636e+02 -7.710454634434913146e+01
2.596299655686499364e+02 -7.732282406743746606e+01
2.608275812436708065e+02 -7.745857937769038415e+01
2.620400746562177119e+02 -7.752116779849238526e+01
2.632475255188201118e+02 -7.762257675551227010e+01
2.644544721564677729e+02 -7.772776609256895597e+01
2.656540237939967710e+02 -7.780085949438137050e+01
2.668621632688569889e+02 -7.795149601875040446e+01
2.680703805313688690e+02 -7.806313638172140656e+01
2.692750493689260338e+02 -7.816251878677759635e+01
2.704809191565136643e+02 -7.821629283690622003e+01
2.716826485065818133e+02 -7.828363571046634206e+01
2.728840067691338618e+02 -7.836007682596266477e+01
2.740986185068232999e+02 -7.839420552427375810e+01
2.753060535943436662e+02 -7.845134802366794702e+01
2.765134226944765032e+02 -7.850189262420136060e+01
2.777312057570361503e+02 -7.856672753917106888e+01
2.789413522696819427e+02 -7.861923690206327819e+01
2.801495872073436431e+02 -7.866791541612990102e+01
2.814250653324120321e+02 -7.872698539462133738e+01
2.826371472822820579e+02 -7.882268936356638278e+01
2.838315750697677231e+02 -7.896001570465547559e+01
2.850403814322022527e+02 -7.910444421884140809e+01
2.862411688697702630e+02 -7.920215463267170719e+01
2.874426099447467777e+02 -7.932513463164737288e+01
2.886413113824434049e+02 -7.950392151526986595e+01
2.898418714199802935e+02 -7.968977077279188848e+01
2.910493549198661185e+02 -7.988426460425320386e+01
2.922615598699881048e+02 -8.004372492096466374e+01
2.934682306576003157e+02 -8.019948350738837917e+01
2.946679665451677010e+02 -8.039495315514733420e+01
2.958698791450935914e+02 -8.054543766337224042e+01
2.970699995701188527e+02 -8.071379620792457388e+01
2.982853977452319896e+02 -8.085879173485878368e+01
2.995040876326513626e+02 -8.096791836122292807e+01
3.007110601825761478e+02 -8.113841679385470229e+01
3.019242319824768401e+02 -8.129016669569128339e+01
3.031293115074363413e+02 -8.165058250760424130e+01
3.043345550449838584e+02 -8.198906122814848629e+01
3.055357226951146004e+02 -8.217696050705690425e+01
3.067388232576267910e+02 -8.244932038103227967e+01
3.079363996576064437e+02 -8.275623520666988497e+01
3.091454198449389423e+02 -8.301255477715949382e+01
3.103572568572927821e+02 -8.332568902028297941e+01
3.115555973947880375e+02 -8.360346845676771466e+01
3.127906757946947209e+02 -8.388676127634907687e+01
3.140728556321690803e+02 -8.430018382893130990e+01
3.152726866195816910e+02 -8.457114567339465339e+01
3.164818007196098506e+02 -8.491174741404995530e+01
3.176888685196795450e+02 -8.532327297815754719e+01
3.188984941447016581e+02 -8.566498829314971886e+01
3.201163358822662985e+02 -8.583754516702335025e+01
3.213401688949799109e+02 -8.602187293217048136e+01
3.225417356198771586e+02 -8.627338374659855447e+01
3.237439930324150055e+02 -8.657613665755414445e+01
3.249377710698570354e+02 -8.674334025095694756e+01
3.261518445074458441e+02 -8.732532982762626261e+01
3.273667346701200813e+02 -8.775828860288859801e+01
3.285727474702999871e+02 -8.808287447507933621e+01
3.297695864079305466e+02 -8.825832974331510172e+01
3.309767473204333328e+02 -8.860330717355643060e+01
3.321852644454705796e+02 -8.891790235842358925e+01
3.333943022204121007e+02 -8.945972590009543524e+01
3.345963936204443598e+02 -8.975522562634418478e+01
3.357978319829148859e+02 -8.993935839074302407e+01
3.370061447079391428e+02 -9.019880664322587904e+01
3.382173516330166194e+02 -9.052862138962950667e+01
3.394187645330400755e+02 -9.103966982718476686e+01
3.406328661706784260e+02 -9.141624926912272997e+01
3.418407104455969829e+02 -9.178957259353046538e+01
3.430506991955003286e+02 -9.213868986365963565e+01
3.442614260831376214e+02 -9.258126069562960936e+01
3.454671249830965962e+02 -9.288240158978800309e+01
3.467531119705673746e+02 -9.329825997113557889e+01
3.479594008831004430e+02 -9.355624178827071091e+01
3.491669367205626031e+02 -9.417399283013193667e+01
3.503682099330840174e+02 -9.462276207660880800e+01
3.515733892454975376e+02 -9.515032416335927223e+01
3.527797007706183194e+02 -9.550888082565485604e+01
3.539877886079826794e+02 -9.610429848211111903e+01
3.551975829331677232e+02 -9.659206132498268005e+01
3.563989322955740136e+02 -9.710560402470119357e+01
3.576071773829570475e+02 -9.772556623482840621e+01
3.588096829455647594e+02 -9.836114256676759737e+01
3.600442045580788317e+02 -9.887968090830577239e+01
3.612611312581104812e+02 -9.949786501910453751e+01
3.624648085457364459e+02 -1.000908028689728440e+02


==> figures/ex1/RNb1.txt <==
0 0
1.720845799999914050e+00 -1.074262446527281689e+01
6.755809500000176548e+00 -1.332480820589839965e+01
1.339138370000151212e+01 -1.474892534590790305e+01
1.834933380000205361e+01 -1.538212481067636084e+01
2.350731380000342341e+01 -1.591785627724389762e+01
3.028674970000366429e+01 -1.649776116432702366e+01
3.534240770000537424e+01 -1.684267953664818052e+01
4.037674130000567629e+01 -1.718892980097995604e+01
4.710185300000426167e+01 -1.752391805965926963e+01
5.207724080000320299e+01 -1.783115557705312071e+01
5.705503699999162137e+01 -1.800299196990216899e+01
6.368896149998379741e+01 -1.830192956677763760e+01
6.867505729998806885e+01 -1.853172135279828936e+01
7.365376159999493666e+01 -1.872081221271039908e+01
8.028571390000838903e+01 -1.896002748765340939e+01
8.527639199999966024e+01 -1.910055905308838220e+01
9.026137219999772299e+01 -1.925321818861323564e+01
9.693063690001241639e+01 -1.939810482928835711e+01
1.019176911000200931e+02 -1.956139523187718865e+01
1.068646158000173045e+02 -1.971311892821845291e+01
1.118273451000120389e+02 -1.984037416416940758e+01
1.184279653000065338e+02 -2.006950601357501540e+01
1.233828626000064475e+02 -2.019848186686802904e+01
1.283367116999912980e+02 -2.033288022988311994e+01
1.349590586000090866e+02 -2.044334582400476563e+01
1.399112021000085520e+02 -2.059055903725359826e+01
1.452205881000044485e+02 -2.070167824796268974e+01
1.520270529000193278e+02 -2.084787149853656274e+01
1.572996118999931241e+02 -2.102513358137725419e+01
1.625328368999846020e+02 -2.106123622066969858e+01
1.696256820999946910e+02 -2.121227141017946849e+01
1.747407674000065469e+02 -2.125956202566710118e+01
1.798420376999810344e+02 -2.135764714573628709e+01
1.868378933999587161e+02 -2.150038529949173238e+01
1.920321005999560953e+02 -2.159884530090813115e+01
1.970492478999651382e+02 -2.174681822441810297e+01
2.037084407999501821e+02 -2.185191310700810163e+01
2.087038204999554125e+02 -2.195257808997883586e+01
2.136972627999408303e+02 -2.208544775824000439e+01
2.203816016999280123e+02 -2.217344946400116257e+01
2.253854711999350684e+02 -2.228989361232912003e+01
2.303861589999314106e+02 -2.236105739758466626e+01
2.370446993999361212e+02 -2.244090306655317590e+01
2.420456333999376852e+02 -2.252062322858579435e+01
2.470835218999137624e+02 -2.259180695469282796e+01
2.538176585999192980e+02 -2.271565855106207366e+01
2.588361922999274611e+02 -2.278500679682167984e+01
2.638683309999477160e+02 -2.284028484486679034e+01
2.705265341999540283e+02 -2.283316318572966352e+01
2.755238990999595785e+02 -2.301653888426642425e+01
2.805204848999661067e+02 -2.315183171057346811e+01
2.872097719999400169e+02 -2.326610819439994771e+01
2.922213700999512298e+02 -2.332586175762128278e+01
2.972210905999535271e+02 -2.335583666048388807e+01
3.039064601999170350e+02 -2.348845150464169862e+01
3.088971011999303755e+02 -2.357714651610488232e+01
3.139009771999425880e+02 -2.365625382632219953e+01
3.188966849999401916e+02 -2.369049702759371101e+01
3.255527105999578339e+02 -2.386045690651609164e+01
3.305473234999649890e+02 -2.393706484808400958e+01
3.355503619999792022e+02 -2.402680439768689169e+01
3.422371953999950165e+02 -2.401960119096925084e+01
3.473325977000104103e+02 -2.411922619535961587e+01
3.523947344000193880e+02 -2.415740243283959643e+01
3.590677751000316675e+02 -2.428436482505796334e+01
3.641403782000493266e+02 -2.440341666916457086e+01
3.691562178000763197e+02 -2.445318423534587993e+01
3.758240970000925927e+02 -2.458972962977108878e+01
3.808254541000952713e+02 -2.466774402601446781e+01
3.858213837000468516e+02 -2.472991807405015763e+01
3.924912579000658184e+02 -2.478565111250709663e+01
3.974903869000183931e+02 -2.489376407059156548e+01
4.024966998999855150e+02 -2.492779173951914373e+01
4.091702636999777383e+02 -2.503293345376427581e+01
4.142061012999930654e+02 -2.509477224178886701e+01
4.192262350999593536e+02 -2.521684101112664678e+01
4.258907695999695875e+02 -2.534505135598512027e+01
4.308959461999516520e+02 -2.540963579783550585e+01
4.359037036999613974e+02 -2.560673533139433289e+01
4.425635888999554481e+02 -2.556449869121511398e+01
4.475692560999520992e+02 -2.560487766943608889e+01
4.525733071999354138e+02 -2.571844949557171844e+01
4.592383946000034598e+02 -2.578748677037768999e+01
4.643376741000202514e+02 -2.586480917891914544e+01
4.693412230999408052e+02 -2.588085715644627882e+01
4.760015360998630172e+02 -2.596330271930160194e+01
4.809929581998821391e+02 -2.610984050259650502e+01
4.860731678998934626e+02 -2.615032210347276376e+01
4.927553251999844974e+02 -2.631424952654107940e+01
4.977476184000489070e+02 -2.625157562619483187e+01
5.027488021000100957e+02 -2.631632302230015341e+01
5.094303721000180190e+02 -2.646562399121510367e+01
5.144526515000187601e+02 -2.649064388974078099e+01
5.194661297999838325e+02 -2.652863776069609258e+01
5.244762093000348386e+02 -2.663607173866893163e+01
5.311638206000900482e+02 -2.667610276726236407e+01
5.361673681000412444e+02 -2.668063505764425969e+01
5.411741202000964677e+02 -2.678620890905798291e+01
5.478494163001549850e+02 -2.683578971741285457e+01
5.528621440001112433e+02 -2.684067504190479525e+01
5.578631879001092102e+02 -2.693420805876623803e+01
5.645348089001163316e+02 -2.696402711231680627e+01
5.695934052000997099e+02 -2.702619330971056399e+01
5.745916804002076788e+02 -2.717479711333635350e+01
5.812481851001646191e+02 -2.717219190440353316e+01
5.862368603001177689e+02 -2.718575883656512104e+01
5.912342154001631798e+02 -2.739160101568476335e+01
5.979171020001489296e+02 -2.748798276639158544e+01
6.029239282000672802e+02 -2.738915069984759398e+01
6.079181018999734079e+02 -2.753078313060649762e+01
6.146076659998947207e+02 -2.762549692421408665e+01
6.196241130999858342e+02 -2.772983768617545053e+01
6.246414275999344454e+02 -2.762745473862740297e+01
6.313166801000196529e+02 -2.766808659275691440e+01
6.363348364000356696e+02 -2.758685002812385534e+01
6.413583170000422342e+02 -2.782463827716894045e+01
6.480274808999504330e+02 -2.792165707696288379e+01
6.530266051999705041e+02 -2.800401492012248283e+01
6.580274478000563931e+02 -2.802438663956607812e+01
6.646855342001005056e+02 -2.820864284993946924e+01
6.697056933000950494e+02 -2.832605428204486131e+01
6.746928128001259211e+02 -2.833925941730533538e+01
6.813345690001368666e+02 -2.867070868000976702e+01
6.863319000001783934e+02 -2.860001852945191914e+01
6.913133432002117615e+02 -2.866709630718311530e+01
6.980563207000981265e+02 -2.864628353100751923e+01
7.032812394001596203e+02 -2.875700790983443866e+01
7.083148977001553703e+02 -2.890319677851579527e+01
7.149802226001655754e+02 -2.891086278145030519e+01
7.199961794001420685e+02 -2.886929522699487549e+01
7.249846201000887049e+02 -2.889885594794277779e+01
7.299919563001668621e+02 -2.910164283085780568e+01
7.366700579001359301e+02 -2.916603642949160857e+01
7.416628422001482477e+02 -2.904686445006993978e+01
7.466692750002007415e+02 -2.903430327051569293e+01
7.533202787002368268e+02 -2.904987525026125539e+01
7.583258639002951895e+02 -2.923419891602621590e+01
7.633295886003530768e+02 -2.919415328637879270e+01
7.699841371003512904e+02 -2.919976966126613505e+01
7.749857120004252238e+02 -2.934890059937412587e+01
7.799973892003945366e+02 -2.946872869154806551e+01
7.867375115003217161e+02 -2.952870609121008627e+01
7.917339088003175220e+02 -2.947644562994250350e+01
7.967387711003169670e+02 -2.955709259971453662e+01
8.034076008003581819e+02 -2.955548188528506159e+01
8.084032714003485580e+02 -2.959938003976807508e+01
8.133946463003968574e+02 -2.970099166412268232e+01
8.200551370003859120e+02 -2.967745014372296097e+01
8.250461826003838723e+02 -2.987177817906282229e+01
8.300675473003891511e+02 -2.988274034443344718e+01
8.367311528004088359e+02 -3.010702009548749203e+01
8.417210825004448225e+02 -3.010129375761614767e+01
8.467750026004553092e+02 -3.022370605386448261e+01
8.534450053005015207e+02 -3.013224740638771948e+01
8.584564112003972696e+02 -3.022708474042262949e+01
8.634473937004238451e+02 -3.035803643298596555e+01
8.701201683003716880e+02 -3.053566315203872250e+01
8.751109686003475190e+02 -3.041907173041145995e+01
8.801334165003509042e+02 -3.042556438590438361e+01
8.867975065004042108e+02 -3.043500538331907279e+01
8.918017523004690474e+02 -3.052592154032604554e+01
8.968062070004849602e+02 -3.051947436780558931e+01
9.034633787005088834e+02 -3.059131953972958584e+01
9.084730379005686700e+02 -3.064597848440100591e+01
9.134742047005302084e+02 -3.068956782298342034e+01
9.201363702005598952e+02 -3.075074252585417867e+01
9.251983177004810841e+02 -3.083765131381063540e+01
9.302016700005203802e+02 -3.090030136737227195e+01
9.368860262006407993e+02 -3.078949224296854936e+01
9.418863003006306371e+02 -3.088076734453916572e+01
9.468879820006750379e+02 -3.072785722239468242e+01
9.518988565007591660e+02 -3.087725511719325056e+01
9.585528496006754722e+02 -3.101992200866953908e+01
9.635645924005241341e+02 -3.092557662097931370e+01
9.685792902005766791e+02 -3.103158087858120240e+01
9.752497851004659424e+02 -3.126654356005976965e+01
9.802472663004348306e+02 -3.118456447876425131e+01
9.852540166004050661e+02 -3.132136957672828004e+01
9.919430456004631651e+02 -3.143028681116056688e+01
9.969546559004027131e+02 -3.162278730681634187e+01
1.001960539600484026e+03 -3.175898723227423659e+01
1.008633258300491207e+03 -3.189932299629114709e+01
1.013633071000583186e+03 -3.199727810700542463e+01
1.018644863700388441e+03 -3.215496932405407193e+01
1.025299012300420145e+03 -3.250639821520404382e+01
1.030296367700296059e+03 -3.256948603235828443e+01
1.035297714300307689e+03 -3.272478772711005490e+01
1.041972759300316056e+03 -3.276264161276694153e+01
1.046972326300222676e+03 -3.300873317453537936e+01
1.052000873200354818e+03 -3.305141142664694343e+01
1.058667899800330588e+03 -3.317873826569513085e+01
1.063668776900407693e+03 -3.318252557344450082e+01
1.068684145700406816e+03 -3.341287408568866368e+01
1.075363860200481668e+03 -3.366777273634657064e+01
1.080372667200579372e+03 -3.401439321149893402e+01
1.085390425300629204e+03 -3.414799203987112008e+01
1.092043433100774109e+03 -3.425519009574070139e+01
1.097051410800783970e+03 -3.440199280023331596e+01
1.102058161700785377e+03 -3.455236889044967086e+01
1.108734244200681587e+03 -3.499116891083312453e+01
1.113740933100650182e+03 -3.503474439649974670e+01
1.118988685700634278e+03 -3.530401347279344293e+01
1.125828379300691722e+03 -3.584994456264305285e+01
1.130981699800636079e+03 -3.596351003796345935e+01
1.136202395300602120e+03 -3.600300475989754290e+01
1.143130578700626756e+03 -3.596795200774810297e+01
1.148255700000634761e+03 -3.613695040068711251e+01
1.153375065300661845e+03 -3.631334347095523185e+01
1.158529732600673924e+03 -3.658893333425010752e+01
1.165403229900837232e+03 -3.691348275870296902e+01
1.170616314600834130e+03 -3.706281383019299369e+01
1.175725071500911554e+03 -3.734117591909608080e+01
1.182719338300935988e+03 -3.761103466981685983e+01
1.187923358700901872e+03 -3.778826666396078338e+01
1.193062749800921665e+03 -3.806014268243241361e+01
1.199849128000997098e+03 -3.830205237676968011e+01
1.204920695800991780e+03 -3.833787773319610892e+01
1.210090709200914944e+03 -3.861916758055463816e+01
1.216961086900983901e+03 -3.906802207573436192e+01
1.222110516701057122e+03 -3.949301532248112068e+01
1.227354137501130026e+03 -3.981992001015380822e+01
1.234459578401145336e+03 -4.051315573228097833e+01
1.239787059301177578e+03 -4.074871029204422967e+01
1.244964586401228416e+03 -4.121722786956922135e+01
1.252128004601265957e+03 -4.163305598873488833e+01
1.257387859001419656e+03 -4.195656074377716038e+01
1.262539531601412136e+03 -4.208816970539140812e+01
1.269418561301241198e+03 -4.256171302784175481e+01
1.274509635401139576e+03 -4.293182315713336550e+01
1.279670805701344307e+03 -4.325368574104786745e+01
1.286462549901360944e+03 -4.362376487348026899e+01
1.291462876101355732e+03 -4.387456511187024688e+01
1.296562353901256301e+03 -4.391964600352571324e+01
1.303380497101266656e+03 -4.430832114592058701e+01
1.308529292101129613e+03 -4.438705258492826999e+01
1.313695173001023022e+03 -4.462190083737148427e+01
1.320760117501140712e+03 -4.494121816559702154e+01
1.325906582901247020e+03 -4.536441697924043837e+01
1.330921828301268533e+03 -4.552015320498190931e+01
1.337613327701237949e+03 -4.603903934905066109e+01
1.342618070401273599e+03 -4.647174666096475448e+01
1.347739654401273583e+03 -4.704171533766914592e+01
1.354787630501155490e+03 -4.750382894900428710e+01
1.360096387001269250e+03 -4.812555563878941456e+01
1.365282110101406488e+03 -4.854405371149228188e+01
1.370445019601333570e+03 -4.903266439916586705e+01
1.377334802901266130e+03 -4.944576509807347264e+01
1.382512022701302612e+03 -4.969622110731063458e+01
1.387680085301282588e+03 -5.019400054435716640e+01
1.394607473101365940e+03 -5.049844369253825960e+01
1.399805024701406182e+03 -5.091211104526762909e+01
1.404921886201397683e+03 -5.090577817689985807e+01
1.411842542301449157e+03 -5.089371161200266158e+01
1.417010258501307590e+03 -5.115487596067108456e+01
1.422143137801276453e+03 -5.108193378948485730e+01
1.429036015601224335e+03 -5.093976077674589220e+01
1.434203300801328169e+03 -5.116558730432682722e+01
1.439359472101312576e+03 -5.152214610880227497e+01
1.446195977201336063e+03 -5.217865569064676379e+01
1.451335203601450075e+03 -5.254736091421007416e+01
1.456537483301533712e+03 -5.328342555467823161e+01
1.463408697801424523e+03 -5.333808002329489284e+01
1.468524501601380734e+03 -5.389903772026849538e+01
1.473638398501399934e+03 -5.404120042527249979e+01
1.480395389301344267e+03 -5.430727898951882793e+01
1.485457071101376641e+03 -5.479884519580767233e+01
1.490487251501388755e+03 -5.488372734082139459e+01
1.497209283201337939e+03 -5.524900075175330727e+01
1.502364370201256634e+03 -5.569780692928885912e+01
1.507608694001247841e+03 -5.555881419267738863e+01
1.514440425301263986e+03 -5.547990780452884252e+01
1.519576908401182209e+03 -5.594270787459942085e+01
1.524699101501134464e+03 -5.693741462782963225e+01
1.531500373701113176e+03 -5.745502227617489410e+01
1.536729292001083877e+03 -5.845332814089940143e+01
1.541878859301000148e+03 -5.942901069368755884e+01
1.548767797800991275e+03 -6.049101830093668752e+01
1.554049000301024535e+03 -6.105721395634007820e+01
1.559341947501069626e+03 -6.128013918509658708e+01
1.566229840501042190e+03 -6.219528814513088832e+01
1.571386342101196760e+03 -6.288615376827572589e+01
1.576546753501289231e+03 -6.309004735055977875e+01
1.581688731201198607e+03 -6.388147287855797885e+01
1.588616165201234935e+03 -6.417982896461666087e+01
1.593723111701211337e+03 -6.468427688757097371e+01
1.598814518501237444e+03 -6.615568020052951681e+01
1.605736158001167269e+03 -6.689423644832685056e+01
1.610936942401101987e+03 -6.905577453883179828e+01
1.616041362001048810e+03 -7.007742294784004855e+01
1.622787958101055892e+03 -7.141855254398680586e+01
1.627801142901088269e+03 -7.192161289111143674e+01
1.632967853301105379e+03 -7.401724802694671723e+01
1.639919039001164947e+03 -7.533895547413816018e+01
1.645122621901165530e+03 -7.669340352608011813e+01
1.650268352501128902e+03 -7.582119071118049192e+01
1.657117634501018756e+03 -7.914171262536586937e+01
1.662252637601078504e+03 -8.118167207288303189e+01
1.667399359501073150e+03 -8.184031649365479666e+01
1.674190908001115758e+03 -7.912605950217380268e+01
1.679291952501235301e+03 -8.626089359357023056e+01


==> figures/ex1/RNb8.txt <==
0 0
9.983016265891819785e-02 -4.665093769064575291e+00
1.704724278297362616e+00 -1.313202692494451540e+01
3.129534194573352579e+00 -1.449284624873966365e+01
4.644874373117318100e+00 -1.534529402182509550e+01
6.161634926892020303e+00 -1.592132663573766038e+01
7.693371405411880914e+00 -1.646518580417816224e+01
9.116139071299130592e+00 -1.690522856258324680e+01
1.062953283797082804e+01 -1.733022017161549400e+01
1.214843954224147637e+01 -1.767044699084479120e+01
1.359129392081194965e+01 -1.799923085299852232e+01
1.511220531216804375e+01 -1.832353244495760336e+01
1.663367230283643039e+01 -1.862077234599495767e+01
1.806330568161752126e+01 -1.888803486162146683e+01
1.958287841035576093e+01 -1.914202468308089067e+01
2.111181888863234235e+01 -1.944585272337324966e+01
2.263370686746748106e+01 -1.968405135088994840e+01
2.406023714638354249e+01 -1.990886890801414566e+01
2.559376932459804266e+01 -2.011454354431688785e+01
2.712284359082809715e+01 -2.033270642146239027e+01
2.855754318156732552e+01 -2.054582305788414942e+01
3.007538493576362271e+01 -2.080001414414351046e+01
3.159786321441697510e+01 -2.104343774319038829e+01
3.302928050602622534e+01 -2.123446508797727361e+01
3.455270698468689261e+01 -2.145260167911030180e+01
3.606645847625918577e+01 -2.164561127897513515e+01
3.757953019236401815e+01 -2.183298573974409962e+01
3.902225305849287906e+01 -2.205324364378508406e+01
4.055977492463148337e+01 -2.225805803258484872e+01
4.208030719114117346e+01 -2.244102244359230980e+01
4.352025028159960129e+01 -2.259803143680853665e+01
4.504272402316678381e+01 -2.274480315267524233e+01
4.656344830166381143e+01 -2.293056118523805509e+01
4.799964619283173306e+01 -2.311391460448676938e+01
4.952441575950820152e+01 -2.334087272298983606e+01
5.104766230128461757e+01 -2.346231655494225166e+01
5.257442065505006212e+01 -2.370355395181540459e+01
5.401644615884538325e+01 -2.383101583808957713e+01
5.554696995016774963e+01 -2.400254417916112715e+01
5.707329002885990121e+01 -2.413122742516579677e+01
5.851040070759609080e+01 -2.424909743372609228e+01
6.003077539887567582e+01 -2.452899410924275259e+01
6.154704429061098381e+01 -2.466735554899402416e+01
6.298060431905059886e+01 -2.486269692551226740e+01
6.450778147302526122e+01 -2.505192014875248674e+01
6.603022128938209789e+01 -2.525467234431042485e+01
6.756626876808923043e+01 -2.548454786054971066e+01
6.899818749692826714e+01 -2.556499766803977280e+01
7.052441217592991052e+01 -2.573387917479256970e+01
7.205433771694652023e+01 -2.588591062240881868e+01
7.349105605801310048e+01 -2.603030131770606204e+01
7.501951951242608629e+01 -2.624000580590800524e+01
7.654503036604432964e+01 -2.642112243561118490e+01
7.806971020716014209e+01 -2.651289605587258080e+01
7.950593543523314111e+01 -2.662231188095098844e+01
8.102849075133599399e+01 -2.682732784696063888e+01
8.255458516769863309e+01 -2.692399113983967851e+01
8.398344415881933855e+01 -2.699266683830099822e+01
8.550699980024501201e+01 -2.714176229260321804e+01
8.703315361691647922e+01 -2.725764332453861272e+01
8.847417699558127424e+01 -2.731354829609525581e+01
9.000088131182792495e+01 -2.750415265504974371e+01
9.152965156569393912e+01 -2.770124110544169937e+01
9.306450936925807582e+01 -2.780035396953720550e+01
9.451371672236882659e+01 -2.793747200968139666e+01
9.604151093841255715e+01 -2.802708156462212230e+01
9.756859801751897976e+01 -2.816896224181894581e+01
9.900590789608577325e+01 -2.829557325594164396e+01
1.005657821118247739e+02 -2.840446838047572697e+01
1.021109611784816025e+02 -2.861313893127546137e+01
1.035569632575363812e+02 -2.870274378882172428e+01
1.050910529616610347e+02 -2.876255029706705812e+01
1.066237651157412074e+02 -2.905825994460402484e+01
1.081597895949685153e+02 -2.918306952706662827e+01
1.095992611613237386e+02 -2.931568059464393627e+01
1.111263922529092270e+02 -2.939174626063621076e+01
1.126472662318676612e+02 -2.946319116246460013e+01
1.140815706852959011e+02 -2.953881581671014800e+01
1.156090754388994810e+02 -2.968953018963978963e+01
1.171371461306316633e+02 -2.988444460840198857e+01
1.185901077716710006e+02 -3.009428863513786467e+01
1.202039088381816327e+02 -3.030660478188477924e+01
1.218235529539817890e+02 -3.058161133063770620e+01
1.233666368332349066e+02 -3.071384625657099576e+01
1.248198120367358115e+02 -3.089361067309686959e+01
1.263482941028105415e+02 -3.105315253912653617e+01
1.278802185691849900e+02 -3.133712330676587143e+01
1.293258909229616620e+02 -3.150691916816665383e+01
1.308649406516601630e+02 -3.166386189362141579e+01
1.323851451428058681e+02 -3.194818757052968294e+01
1.339131951219701477e+02 -3.189793529334523470e+01
1.353527910254165363e+02 -3.191755544290732516e+01
1.368793102918152726e+02 -3.208309509125761139e+01
1.384071951959406306e+02 -3.225114270622400170e+01
1.398497961993932677e+02 -3.240931835023410912e+01
1.413786522033929032e+02 -3.253593867432491749e+01
1.428960006195829919e+02 -3.277231852109880350e+01
1.443310985355390130e+02 -3.288790756394185166e+01
1.458632780892808114e+02 -3.293761595225765149e+01
1.474082505676758501e+02 -3.288372995176408153e+01
1.489307141586887155e+02 -3.285654420185580449e+01
1.503690934877049585e+02 -3.283937649350249188e+01
1.519065130409239828e+02 -3.292300891888273640e+01
1.534414106697684019e+02 -3.306660296938416366e+01
1.548912713856911978e+02 -3.338239383381441172e+01
1.564252292885973930e+02 -3.353013961746824378e+01
1.579621670052983973e+02 -3.380836955957483525e+01
1.594082134459858935e+02 -3.398186431135814445e+01
1.609415429124546790e+02 -3.414926044301823538e+01
1.624835981164922032e+02 -3.434889703790838666e+01
1.640275233081133592e+02 -3.464731604961293954e+01
1.654642817113024194e+02 -3.495447267473115005e+01
1.669946652281171282e+02 -3.526430440303273883e+01
1.685198990442370359e+02 -3.553944524750455258e+01
1.699669749850952485e+02 -3.563283187455211731e+01
1.714924172017945239e+02 -3.549010689751537484e+01
1.730210401553858901e+02 -3.537979304912799705e+01
1.744704118342060610e+02 -3.532945915174203577e+01
1.760074438999658923e+02 -3.518259988180589204e+01
1.775661060661723241e+02 -3.509848483922042561e+01
1.791211391200527032e+02 -3.518996987788580100e+01
1.805740889359558423e+02 -3.507650576947389709e+01
1.821110833394548081e+02 -3.499614686947673903e+01
1.836331319180362698e+02 -3.487878604948289762e+01
1.850729279963918543e+02 -3.474639235791063641e+01
1.866011438374471254e+02 -3.456904953363299171e+01
1.881224942542480676e+02 -3.449947165364692125e+01
1.895729755703378032e+02 -3.440169446140511411e+01
1.911022361615055161e+02 -3.441699064835237465e+01
1.926326884777324722e+02 -3.429520228232786394e+01
1.941666882563681611e+02 -3.397186289125995273e+01
1.956072434345371676e+02 -3.383970333600026947e+01
1.971371458884202639e+02 -3.367730946073810117e+01
1.986696887419848281e+02 -3.355670704522338355e+01
2.001011906081425877e+02 -3.346707144229923614e+01
2.016425134492042162e+02 -3.343665163779876792e+01
2.031722937281417671e+02 -3.331824472648015956e+01
2.047003571943509996e+02 -3.321930393616581512e+01
2.061432930476109959e+02 -3.320327123921229173e+01
2.076790340886586819e+02 -3.321271534857710606e+01
2.092137471923344947e+02 -3.325121207163756765e+01
2.106609106455296114e+02 -3.336167493040811394e+01
2.121969421367762152e+02 -3.352828247483800794e+01
2.137395131531609422e+02 -3.365230631627399305e+01
2.151897663565423500e+02 -3.370240552198189476e+01
2.167218043228406259e+02 -3.382482297779692715e+01
2.182699657145094534e+02 -3.394293363377662587e+01
2.198058956433148978e+02 -3.404044818423979279e+01
2.212471234468430339e+02 -3.416129220524897647e+01
2.227900321257257019e+02 -3.437739600714304800e+01
2.243244247665070361e+02 -3.446339254480734837e+01
2.257652099200524844e+02 -3.451895002882243091e+01
2.273022326489390252e+02 -3.463219744262141830e+01
2.288385728024716173e+02 -3.472474807371402505e+01
2.302766536813137463e+02 -3.472619263000562739e+01
2.318016543976086723e+02 -3.480014272136016729e+01
2.333347889019162267e+02 -3.488642826115490436e+01
2.348599823924571410e+02 -3.493851651464180463e+01
2.362989898833754978e+02 -3.497044313328215281e+01
2.378280257620290286e+02 -3.493418497515973797e+01
2.393556687281845825e+02 -3.498435591262123268e+01
2.407938898316072027e+02 -3.509107082699264879e+01
2.423232472354281981e+02 -3.512056333485413973e+01
2.438611296389799463e+02 -3.523747757170332306e+01
2.453070064052444650e+02 -3.532395298607431755e+01
2.468472636838680501e+02 -3.543553686028421623e+01
2.483792897626353806e+02 -3.550107025024643548e+01
2.499196297536259408e+02 -3.551893196972527278e+01
2.513506735069952356e+02 -3.575219696406439596e+01
2.528752169354195303e+02 -3.595903230440890042e+01
2.543950880516601956e+02 -3.597262444327454034e+01
2.558390708926856405e+02 -3.605883527164549918e+01
2.573673372708776697e+02 -3.616514932081408062e+01
2.589165069493019473e+02 -3.631038347409140243e+01
2.604533108404766608e+02 -3.642178336107380687e+01
2.618919159808126551e+02 -3.650432778152477198e+01
2.634229706094065477e+02 -3.658140406000437395e+01
2.649593055127600110e+02 -3.666442879307518155e+01
2.663953479415222318e+02 -3.669402642319225549e+01
2.679225368949062158e+02 -3.680564424096766629e+01
2.694481454485878658e+02 -3.692332876776264783e+01
2.708898381016474559e+02 -3.712034509742218802e+01
2.724083822304207843e+02 -3.719164976541739520e+01
2.739415866714145977e+02 -3.734692978328121171e+01
2.754614046998556205e+02 -3.735015003150208912e+01
2.769010346408144869e+02 -3.744551099722731635e+01
2.784415939310067643e+02 -3.757178125013594894e+01
2.799690138466833105e+02 -3.774622697958370310e+01
2.814075495624269934e+02 -3.789898855483077966e+01
2.829366304042246156e+02 -3.801973156948880472e+01
2.844635160454290599e+02 -3.819219150629830040e+01
2.859115905236596973e+02 -3.838844998252437790e+01
2.874361923652195401e+02 -3.857327921048155162e+01
2.889696194937421296e+02 -3.865825353958362598e+01
2.904963013723677250e+02 -3.883423345225104839e+01
2.919284807889482636e+02 -3.894627175711904954e+01
2.934617241678477058e+02 -3.910126198737803804e+01
2.949960248589509320e+02 -3.923771657694645398e+01
2.964406631745544018e+02 -3.944329826066990563e+01
2.979753973534163833e+02 -3.964040398693526157e+01
2.995224679443763307e+02 -3.983133559030992643e+01
3.009825033726249330e+02 -4.006798285194193454e+01
3.025382799890358001e+02 -4.036932697262405156e+01
3.040861933676162607e+02 -4.062724106716490269e+01
3.056191781213817649e+02 -4.089131909281930177e+01
3.070592879994760551e+02 -4.106122990309681597e+01
3.085801986527396821e+02 -4.117908285126614487e+01
3.101067165685860800e+02 -4.136682714592750187e+01
3.115430280724488057e+02 -4.161642350780194732e+01
3.130715642883922101e+02 -4.180800984309395574e+01
3.146026828795095298e+02 -4.193629534896649602e+01
3.160483930578050149e+02 -4.210971020156911493e+01
3.175746596113272062e+02 -4.227541769752303225e+01
3.191077237524432348e+02 -4.244341903263884319e+01
3.206390530056480657e+02 -4.251537865428636565e+01
3.220804232465663972e+02 -4.261351226110879509e+01
3.236264860751327888e+02 -4.270164358693558881e+01
3.251441592663400115e+02 -4.281006622284774465e+01
3.265820325822323866e+02 -4.294934621198650149e+01
3.281076667985512358e+02 -4.313249337277301265e+01
3.296337274772840829e+02 -4.328675373015157390e+01
3.311665591688997665e+02 -4.334838015714028359e+01
3.326019605975309332e+02 -4.343754373502167709e+01
3.341302491386711608e+02 -4.360488058858287985e+01
3.356629834798377487e+02 -4.372522053914444484e+01
3.371022613209429437e+02 -4.392589459640919358e+01
3.386200547248679413e+02 -4.406410283034475128e+01
3.401539512786421255e+02 -4.417701626056755515e+01
3.415914523820379145e+02 -4.432055669598108238e+01
3.431271880606798277e+02 -4.445203605632019617e+01
3.446614866515758422e+02 -4.450552982135274505e+01
3.462041420926691444e+02 -4.462259182817945913e+01
3.476417829335953229e+02 -4.478732839607122429e+01
3.491791792750807417e+02 -4.493489024430210321e+01
3.507183854040815731e+02 -4.505190883012218706e+01
3.521611066948755706e+02 -4.520719555319169558e+01
3.536948137235747254e+02 -4.536947856635650567e+01
3.552287221270260034e+02 -4.550578817210250548e+01
3.566657027055459821e+02 -4.559852515905533465e+01
3.582041890843370311e+02 -4.574691563764399405e+01
3.597423441003618336e+02 -4.600310717131178251e+01
3.612714653786943018e+02 -4.607346540368485677e+01
3.627150502698048058e+02 -4.618007818470627512e+01
3.642791342734260525e+02 -4.641263014271831366e+01
3.658175586771355938e+02 -4.657502332126220068e+01
3.672637121807897529e+02 -4.668737334742687750e+01
3.688036494216171377e+02 -4.690915546303336470e+01
3.703291280127216396e+02 -4.708336372877695197e+01
3.717787570777722976e+02 -4.720728482501466772e+01
3.733128811438732555e+02 -4.744829089446818671e+01
3.748666968970778726e+02 -4.779127686110950890e+01
3.764033564129670140e+02 -4.816950278515575690e+01
3.778497579039642460e+02 -4.850979394503411157e+01
3.793839849952262284e+02 -4.878656139066634978e+01
3.810626180229130568e+02 -4.914249813434209102e+01
3.825022853514617509e+02 -4.934835910993933084e+01
3.840235738428157219e+02 -4.969758439017144269e+01
3.855567277085540354e+02 -5.001004741178418556e+01
3.870885411121644211e+02 -5.045871992883942170e+01
3.885088890778984023e+02 -5.098466388897176671e+01
3.900502657307226855e+02 -5.154732858343856350e+01
3.916167419463854458e+02 -5.203710503902593132e+01
3.930586646873684913e+02 -5.239384481611494238e+01
3.945962979536568582e+02 -5.297666312984397763e+01
3.961293243069328582e+02 -5.334127808693374106e+01
3.975590938104458019e+02 -5.373457829797899876e+01
3.990924812763075806e+02 -5.408011416809892324e+01
4.006215447173908615e+02 -5.452001854438790929e+01
4.021509152209653166e+02 -5.502673386633987462e+01
4.035904410741329684e+02 -5.547969803080760443e+01
4.051230248779320391e+02 -5.587498393610695757e+01
4.066624540815766977e+02 -5.638012052684487685e+01
4.081039980595392080e+02 -5.672545806384981404e+01
4.096311957373945916e+02 -5.732371338254953486e+01
4.111617185539660113e+02 -5.820976862318262590e+01
4.126014756698682504e+02 -5.886176668413499158e+01
4.141308182860339002e+02 -5.954944592053359997e+01
4.156601885772208789e+02 -6.023680864993376360e+01
4.171878238809276809e+02 -6.093316852278077533e+01
4.186336050965546747e+02 -6.151472688511674392e+01
4.201653758624008788e+02 -6.226964878172154272e+01
4.217025336160966162e+02 -6.291336749182553945e+01
4.231400487188959687e+02 -6.382981873318414046e+01
4.246677999355090378e+02 -6.481431172810465569e+01
4.261939081762930073e+02 -6.610667200021678980e+01
4.276416504797734888e+02 -6.704378806246928946e+01
4.291784211334625070e+02 -6.813620892932655693e+01
4.307065031995412028e+02 -6.928273175160308028e+01
4.322360995652693418e+02 -7.091108361146038419e+01
4.336747051183813255e+02 -7.213983507869056666e+01
4.352065516344355274e+02 -7.374983673688947761e+01
4.367371425629344230e+02 -7.500370162429105392e+01
4.381711740289222234e+02 -7.650701352285709334e+01
4.397006247073049963e+02 -7.709672960657850638e+01
4.412255459732211875e+02 -7.938643904006595164e+01
4.426692788268310323e+02 -8.149217184627921995e+01
4.442034085306934230e+02 -8.446905251902778389e+01
4.457307906589594495e+02 -8.754364439780698603e+01
4.472579011628299668e+02 -9.165012732719276300e+01
4.486957166786919515e+02 -9.730650622893399770e+01
4.502238985070193849e+02 -1.052251934068507211e+02


==> figures/ex1/err1.txt <==
0.000000000000000000e+00 2.031451475722577671e-01
1.000000000000000000e+00 5.545055224879819750e-02
2.000000000000000000e+00 1.815596332115828881e-01
3.000000000000000000e+00 4.767230886679359181e-02
4.000000000000000000e+00 1.223123665687081280e-01
5.000000000000000000e+00 4.886269527499602361e-02
6.000000000000000000e+00 1.614064732784991352e-01
7.000000000000000000e+00 1.938633417085036392e-01
8.000000000000000000e+00 1.125254117357598893e-01
9.000000000000000000e+00 2.207146278769604453e-01
1.000000000000000000e+01 1.962984427760047224e-01
1.100000000000000000e+01 1.007744071622469761e-01
1.200000000000000000e+01 1.501802203837812599e-01
1.300000000000000000e+01 1.875825681754434149e-01
1.400000000000000000e+01 2.042342202201920254e-01
1.500000000000000000e+01 2.273891518143225099e-01
1.600000000000000000e+01 7.158464341479647830e-02
1.700000000000000000e+01 1.935814534927713104e-01
1.800000000000000000e+01 7.420990273842302531e-02
1.900000000000000000e+01 2.295129526410494558e-01
2.000000000000000000e+01 9.528970934447109076e-02
2.100000000000000000e+01 2.225649444840672175e-01
2.200000000000000000e+01 1.150196342169405306e-01
2.300000000000000000e+01 2.495482871364798905e-01
2.400000000000000000e+01 1.609603433428345998e-01
2.500000000000000000e+01 1.236827526747099476e-01
2.600000000000000000e+01 1.174497379326983337e-01
2.700000000000000000e+01 1.838897749471001541e-01
2.800000000000000000e+01 1.311995579080366681e-01
2.900000000000000000e+01 2.018799839732164092e-01
3.000000000000000000e+01 9.870993445333384186e-02
3.100000000000000000e+01 1.194232475834044738e-01
3.200000000000000000e+01 2.450561130688236333e-01
3.300000000000000000e+01 1.927231831911133120e-01
3.400000000000000000e+01 1.265791453471200589e-01
3.500000000000000000e+01 1.055563125222112181e-01
3.600000000000000000e+01 1.044771775842334577e-01
3.700000000000000000e+01 1.283021228762396826e-01
3.800000000000000000e+01 1.564314160497961848e-01
3.900000000000000000e+01 2.109782300749397377e-01
4.000000000000000000e+01 2.499159747896736172e-01
4.100000000000000000e+01 2.387928220096031118e-01
4.200000000000000000e+01 1.526127665499732722e-01
4.300000000000000000e+01 1.154843019833770024e-01
4.400000000000000000e+01 1.781707700718810072e-01
4.500000000000000000e+01 1.752693709183346105e-01
4.600000000000000000e+01 2.034008092200457751e-01
4.700000000000000000e+01 1.640011166539077359e-01
4.800000000000000000e+01 2.168295447663968201e-01
4.900000000000000000e+01 1.136361276091402278e-01
5.000000000000000000e+01 1.378918034667664105e-01
5.100000000000000000e+01 2.452104518722025839e-01
5.200000000000000000e+01 2.895961724939120630e-01
5.300000000000000000e+01 2.540996600112118697e-01
5.400000000000000000e+01 2.613383629897529925e-01
5.500000000000000000e+01 2.520439094479551834e-01
5.600000000000000000e+01 1.843528839325120072e-01
5.700000000000000000e+01 2.407099462362258802e-01
5.800000000000000000e+01 2.085708350710418491e-01
5.900000000000000000e+01 1.828427714974109053e-01
6.000000000000000000e+01 1.466271776934999771e-01
6.100000000000000000e+01 2.649794468446134976e-01
6.200000000000000000e+01 1.053354853459229495e-01
6.300000000000000000e+01 2.544049616941678194e-01
6.400000000000000000e+01 2.667861866202849708e-01
6.500000000000000000e+01 1.743902405460602822e-01
6.600000000000000000e+01 2.555065568935341869e-01
6.700000000000000000e+01 1.561430633480252461e-01
6.800000000000000000e+01 1.908817189273235848e-01
6.900000000000000000e+01 1.956524877311614508e-01
7.000000000000000000e+01 1.231779499280515333e-01
7.100000000000000000e+01 1.499402326721884782e-01
7.200000000000000000e+01 1.373986685312412748e-01
7.300000000000000000e+01 1.719045805735417987e-01
7.400000000000000000e+01 2.137627166424600766e-01
7.500000000000000000e+01 2.138620712281818215e-01
7.600000000000000000e+01 1.800218556086582433e-01
7.700000000000000000e+01 1.662781140780162370e-01
7.800000000000000000e+01 1.731346655915511346e-01
7.900000000000000000e+01 1.342356051300055420e-01
8.000000000000000000e+01 1.016416201436276950e-01
8.100000000000000000e+01 1.246957820579414761e-01
8.200000000000000000e+01 1.921512414967019022e-01
8.300000000000000000e+01 7.289104499068865817e-02
8.400000000000000000e+01 1.841014255435401425e-01
8.500000000000000000e+01 1.104742485082813030e-01
8.600000000000000000e+01 8.908312553963718128e-02
8.700000000000000000e+01 1.468217466439440400e-01
8.800000000000000000e+01 1.167748406032183689e-01
8.900000000000000000e+01 6.220973929101315802e-02
9.000000000000000000e+01 1.817200994654643298e-01
9.100000000000000000e+01 1.948790411002135903e-01
9.200000000000000000e+01 4.207428045172348363e-02
9.300000000000000000e+01 1.549653790466451464e-01
9.400000000000000000e+01 7.623586075802665785e-02
9.500000000000000000e+01 1.081130632811459491e-01
9.600000000000000000e+01 1.770810781639199361e-01
9.700000000000000000e+01 1.215359303756714249e-01
9.800000000000000000e+01 1.398363760297532954e-02
9.900000000000000000e+01 1.143795630657599982e-02
1.000000000000000000e+02 8.156266963246938673e-02
1.010000000000000000e+02 1.784881954866117670e-01
1.020000000000000000e+02 4.162335062999705793e-02
1.030000000000000000e+02 8.000760995274806830e-02
1.040000000000000000e+02 1.571999453265451874e-02
1.050000000000000000e+02 1.445584758307539852e-01
1.060000000000000000e+02 5.472148032501646109e-02
1.070000000000000000e+02 4.529837733388071552e-02
1.080000000000000000e+02 2.086910982350703020e-02
1.090000000000000000e+02 1.322238971148008146e-01
1.100000000000000000e+02 4.788029948619596660e-02
1.110000000000000000e+02 -3.398346083116608046e-02
1.120000000000000000e+02 1.122954749636459471e-01
1.130000000000000000e+02 -2.289741932636951693e-03
1.140000000000000000e+02 -2.112924868953128255e-02
1.150000000000000000e+02 -1.534373562364125393e-02
1.160000000000000000e+02 4.209154184918412894e-02
1.170000000000000000e+02 1.214128928246087369e-01
1.180000000000000000e+02 -1.883453587246965502e-02
1.190000000000000000e+02 1.109553239751611201e-02
1.200000000000000000e+02 3.793266303645954907e-02
1.210000000000000000e+02 1.060627183096043008e-01
1.220000000000000000e+02 9.718033518517542324e-02
1.230000000000000000e+02 -1.796699658336625705e-02
1.240000000000000000e+02 -2.760133863939413790e-02
1.250000000000000000e+02 -2.063436038469601205e-02
1.260000000000000000e+02 -8.845198953087290983e-02
1.270000000000000000e+02 5.128373734762414760e-02
1.280000000000000000e+02 5.889213585146012286e-02
1.290000000000000000e+02 -4.765578747292005535e-02
1.300000000000000000e+02 1.839704297612004824e-02
1.310000000000000000e+02 1.787711091328514010e-02
1.320000000000000000e+02 -4.618241576636161055e-02
1.330000000000000000e+02 3.338653158207124938e-02
1.340000000000000000e+02 5.449764184437566605e-02
1.350000000000000000e+02 4.721823295613240129e-02
1.360000000000000000e+02 -6.093584869173489932e-02
1.370000000000000000e+02 -1.144442608523885407e-01
1.380000000000000000e+02 3.236469831632324268e-03
1.390000000000000000e+02 3.200295887433955710e-02
1.400000000000000000e+02 -5.651878522948818734e-02
1.410000000000000000e+02 -1.063781519240014767e-01
1.420000000000000000e+02 1.700256876357569835e-02
1.430000000000000000e+02 5.970558675870832332e-03
1.440000000000000000e+02 -7.165386721194505482e-02
1.450000000000000000e+02 2.505631551893261477e-03
1.460000000000000000e+02 -9.555840600095885651e-02
1.470000000000000000e+02 -1.699792029906996849e-01
1.480000000000000000e+02 -1.579977190174112200e-01
1.490000000000000000e+02 -8.352623709572085109e-02
1.500000000000000000e+02 -1.250589362909167168e-01
1.510000000000000000e+02 -1.777917732922449368e-01
1.520000000000000000e+02 -1.428335535073956553e-01
1.530000000000000000e+02 -2.674930276307534160e-02
1.540000000000000000e+02 -1.463249866733482007e-01
1.550000000000000000e+02 -1.423663802287432889e-01
1.560000000000000000e+02 -2.546874390055936521e-03
1.570000000000000000e+02 -1.610518724766155374e-01
1.580000000000000000e+02 -1.096177328763324882e-01
1.590000000000000000e+02 -1.603924678325144570e-01
1.600000000000000000e+02 -4.711511608324053801e-02
1.610000000000000000e+02 -1.789971564721860031e-01
1.620000000000000000e+02 -1.341564705373343713e-02
1.630000000000000000e+02 -1.543011668041647799e-01
1.640000000000000000e+02 -9.323265129812380314e-03
1.650000000000000000e+02 -6.381863876182518325e-02
1.660000000000000000e+02 -1.007123202657358857e-01
1.670000000000000000e+02 -8.004221738281983023e-02
1.680000000000000000e+02 -9.541699591973298866e-02
1.690000000000000000e+02 -1.132277777113580852e-01
1.700000000000000000e+02 2.198573370629527957e-02
1.710000000000000000e+02 -8.622781697076407903e-02
1.720000000000000000e+02 -6.676725106155088907e-02
1.730000000000000000e+02 5.610302785455184571e-03
1.740000000000000000e+02 -1.456048210562117251e-01
1.750000000000000000e+02 -1.377819724043245209e-01
1.760000000000000000e+02 3.968979291708901735e-02
1.770000000000000000e+02 -1.601821968249094591e-02
1.780000000000000000e+02 -7.566486233087113544e-02
1.790000000000000000e+02 5.083446220485307587e-02
1.800000000000000000e+02 -4.126883542707846658e-02
1.810000000000000000e+02 -4.653092962017241901e-02
1.820000000000000000e+02 -8.961694413256511560e-02
1.830000000000000000e+02 -1.887734359292051606e-02
1.840000000000000000e+02 -6.180956735775819388e-02
1.850000000000000000e+02 1.363298467150435983e-02
1.860000000000000000e+02 -6.480606792499300772e-02
1.870000000000000000e+02 2.355892029392640807e-02
1.880000000000000000e+02 -2.007627973111379693e-02
1.890000000000000000e+02 -2.718154472936179511e-02
1.900000000000000000e+02 -7.320201775647899867e-02
1.910000000000000000e+02 -6.087260850602008166e-02
1.920000000000000000e+02 -1.021723026297892065e-02
1.930000000000000000e+02 1.113288786407657383e-01
1.940000000000000000e+02 4.470131841198420747e-02
1.950000000000000000e+02 -4.019924686065622782e-02
1.960000000000000000e+02 4.840451882921479460e-02
1.970000000000000000e+02 1.943816789557863134e-02
1.980000000000000000e+02 -2.401932456739608313e-02
1.990000000000000000e+02 3.161296957878149266e-02
2.000000000000000000e+02 1.067087169700284277e-02
2.010000000000000000e+02 1.371047577271617690e-01
2.020000000000000000e+02 1.248672206658234946e-01
2.030000000000000000e+02 4.985907536159446540e-02
2.040000000000000000e+02 1.548339200912461355e-01
2.050000000000000000e+02 9.199616413758043842e-02
2.060000000000000000e+02 2.100039784783958585e-01
2.070000000000000000e+02 1.785568062769191666e-01
2.080000000000000000e+02 1.053916798970329499e-01
2.090000000000000000e+02 1.353862812629726409e-01
2.100000000000000000e+02 1.423922104058222837e-01
2.110000000000000000e+02 1.691738886202240888e-01
2.120000000000000000e+02 9.042629077589564579e-02
2.130000000000000000e+02 1.158450349670253621e-01
2.140000000000000000e+02 1.467219837650030612e-01
2.150000000000000000e+02 1.930633821564828878e-01
2.160000000000000000e+02 1.322564081400659786e-01
2.170000000000000000e+02 2.877705815096432973e-01
2.180000000000000000e+02 1.489881686698487639e-01
2.190000000000000000e+02 2.902463887867421377e-01
2.200000000000000000e+02 1.704764342118032794e-01
2.210000000000000000e+02 2.513191315995207398e-01
2.220000000000000000e+02 1.815250983310694455e-01
2.230000000000000000e+02 2.653783095787602964e-01
2.240000000000000000e+02 1.881079328631625192e-01
2.250000000000000000e+02 3.014524553757189085e-01
2.260000000000000000e+02 2.133334008272360083e-01
2.270000000000000000e+02 3.302651733503446652e-01
2.280000000000000000e+02 2.272511525710981251e-01
2.290000000000000000e+02 3.975342564142880786e-01
2.300000000000000000e+02 3.162915957278231160e-01
2.310000000000000000e+02 2.736985022957055258e-01
2.320000000000000000e+02 2.336580083614874792e-01
2.330000000000000000e+02 3.003274476701000006e-01
2.340000000000000000e+02 4.292721588006961908e-01
2.350000000000000000e+02 3.254913935727356544e-01
2.360000000000000000e+02 4.294036598290136286e-01
2.370000000000000000e+02 2.709512432345025923e-01
2.380000000000000000e+02 3.140202250803438289e-01
2.390000000000000000e+02 4.513665381096446105e-01
2.400000000000000000e+02 3.424812041518331407e-01
2.410000000000000000e+02 2.910924883601273550e-01
2.420000000000000000e+02 4.238240080003718990e-01
2.430000000000000000e+02 4.269957298483983976e-01
2.440000000000000000e+02 3.275115673001360861e-01
2.450000000000000000e+02 4.017142988828768524e-01
2.460000000000000000e+02 4.719070926928720100e-01
2.470000000000000000e+02 3.495341419655919601e-01
2.480000000000000000e+02 3.080589161561640976e-01
2.490000000000000000e+02 4.556783885219760633e-01
2.500000000000000000e+02 3.748019008671384933e-01
2.510000000000000000e+02 3.931116816553913429e-01
2.520000000000000000e+02 4.193375055311224786e-01
2.530000000000000000e+02 2.861216949383150188e-01
2.540000000000000000e+02 3.099932170906254947e-01
2.550000000000000000e+02 4.039340102468212956e-01
2.560000000000000000e+02 4.226901400184779334e-01
2.570000000000000000e+02 3.218875886155085908e-01
2.580000000000000000e+02 3.448734352689717397e-01
2.590000000000000000e+02 4.270223991004440389e-01
2.600000000000000000e+02 3.576988329674117839e-01
2.610000000000000000e+02 4.183767868876549501e-01
2.620000000000000000e+02 3.626895825769849147e-01
2.630000000000000000e+02 3.338969700156952936e-01
2.640000000000000000e+02 2.757857261275168947e-01
2.650000000000000000e+02 2.731868716321651513e-01
2.660000000000000000e+02 2.652876956353568128e-01
2.670000000000000000e+02 2.517391752550557360e-01
2.680000000000000000e+02 2.833994497891435538e-01
2.690000000000000000e+02 1.565399013322755772e-01
2.700000000000000000e+02 1.636419787024709083e-01
2.710000000000000000e+02 2.435137857422414731e-01
2.720000000000000000e+02 2.152524595767945359e-01
2.730000000000000000e+02 1.525987100919327100e-01
2.740000000000000000e+02 9.384459798029171074e-02
2.750000000000000000e+02 9.935623328703052648e-02
2.760000000000000000e+02 2.537756870206340221e-01
2.770000000000000000e+02 1.368651029013302489e-01
2.780000000000000000e+02 6.896796483909106712e-02
2.790000000000000000e+02 4.072972051869698518e-02
2.800000000000000000e+02 1.698028504864971810e-01
2.810000000000000000e+02 2.777408304557325847e-02
2.820000000000000000e+02 7.731167240952935282e-02
2.830000000000000000e+02 6.522991913353495819e-02
2.840000000000000000e+02 7.156143923303130705e-02
2.850000000000000000e+02 1.500959063496118406e-01
2.860000000000000000e+02 4.004620836733095018e-02
2.870000000000000000e+02 -5.576008030881517835e-02
2.880000000000000000e+02 6.007286421421637046e-02
2.890000000000000000e+02 5.652169823900426299e-02
2.900000000000000000e+02 6.526837662209668267e-02
2.910000000000000000e+02 -1.122324245313249119e-01
2.920000000000000000e+02 6.218867325918054495e-02
2.930000000000000000e+02 7.031661344593979901e-03
2.940000000000000000e+02 -6.786795402126628851e-03
2.950000000000000000e+02 -1.357126818780644839e-02
2.960000000000000000e+02 -4.604923475405651306e-02
2.970000000000000000e+02 -6.815047718258948617e-02
2.980000000000000000e+02 -1.588386138892922683e-01
2.990000000000000000e+02 -8.109662230296037222e-02
3.000000000000000000e+02 -4.977707317524773800e-02
3.010000000000000000e+02 -6.749451130434921953e-02
3.020000000000000000e+02 -1.389068663829117478e-01
3.030000000000000000e+02 -1.158544373683457335e-01
3.040000000000000000e+02 -4.945503279173643629e-02
3.050000000000000000e+02 -8.859254749907954918e-02
3.060000000000000000e+02 -4.117551970874420986e-02
3.070000000000000000e+02 -1.267587918783088519e-01
3.080000000000000000e+02 -1.284485954052373424e-01
3.090000000000000000e+02 -1.795949202323463834e-01
3.100000000000000000e+02 -1.150137669104080440e-01
3.110000000000000000e+02 -2.315491525788503091e-01
3.120000000000000000e+02 -1.304607402322967569e-01
3.130000000000000000e+02 -9.219015262392094012e-02
3.140000000000000000e+02 -9.919520339437706835e-02
3.150000000000000000e+02 -1.388127208135702118e-01
3.160000000000000000e+02 -1.641206228599531580e-01
3.170000000000000000e+02 -2.122479432911826003e-01
3.180000000000000000e+02 -1.774398901498157599e-01
3.190000000000000000e+02 -2.440826463789448342e-01
3.200000000000000000e+02 -9.323626670257659232e-02
3.210000000000000000e+02 -6.498954594853240119e-02
3.220000000000000000e+02 -1.780102327881348256e-01
3.230000000000000000e+02 -2.314062940284771774e-01
3.240000000000000000e+02 -1.224368961553288782e-01
3.250000000000000000e+02 -1.711125180565528092e-01
3.260000000000000000e+02 -5.153720505608183622e-02
3.270000000000000000e+02 -1.042777992889147853e-01
3.280000000000000000e+02 -2.364664252813228618e-01
3.290000000000000000e+02 -1.288680979357766376e-01
3.300000000000000000e+02 -1.565854325206714193e-01
3.310000000000000000e+02 -7.299405812154541318e-02
3.320000000000000000e+02 -1.142021836345714081e-01
3.330000000000000000e+02 -2.301426146102689141e-01
3.340000000000000000e+02 -1.385588259113585130e-01
3.350000000000000000e+02 -5.053541290306462486e-02
3.360000000000000000e+02 -1.160151126015038225e-01
3.370000000000000000e+02 -1.752315500284154781e-01
3.380000000000000000e+02 -2.142699984669547142e-01
3.390000000000000000e+02 -6.443446540642525089e-02
3.400000000000000000e+02 -1.988755914938864500e-01
3.410000000000000000e+02 -1.017069333652658170e-01
3.420000000000000000e+02 -2.258767109204916357e-02
3.430000000000000000e+02 -4.797746874722319532e-02
3.440000000000000000e+02 -2.062314850271436129e-01
3.450000000000000000e+02 -1.102035221975330437e-01
3.460000000000000000e+02 -6.293533653625352220e-03
3.470000000000000000e+02 -1.319510159663604409e-01
3.480000000000000000e+02 -5.998313217185793911e-02
3.490000000000000000e+02 -1.159224922479958064e-02
3.500000000000000000e+02 -1.076146210832660266e-01
3.510000000000000000e+02 -1.442255116256994651e-01
3.520000000000000000e+02 -1.931075909029246473e-02
3.530000000000000000e+02 4.255664177859330710e-04
3.540000000000000000e+02 -8.655706585340336434e-02
3.550000000000000000e+02 -4.504164562443993547e-02
3.560000000000000000e+02 -1.597175162302562346e-02
3.570000000000000000e+02 -1.722071405025209501e-01
3.580000000000000000e+02 -4.702356474725724600e-02
3.590000000000000000e+02 -9.987377573684164123e-02
3.600000000000000000e+02 -5.525602490011317924e-02
3.610000000000000000e+02 1.764133170305659526e-03
3.620000000000000000e+02 -1.207932243128395366e-01
3.630000000000000000e+02 -1.531344056186454416e-01
3.640000000000000000e+02 -4.727354968435320409e-02
3.650000000000000000e+02 3.079244114144518568e-02
3.660000000000000000e+02 -1.119615226405419328e-01
3.670000000000000000e+02 3.076166432775299248e-02
3.680000000000000000e+02 2.921891366908507814e-02
3.690000000000000000e+02 1.178014749646988379e-02
3.700000000000000000e+02 -3.209237292514442730e-02
3.710000000000000000e+02 -3.681320567980746195e-02
3.720000000000000000e+02 -2.325936815633952714e-02
3.730000000000000000e+02 7.718932428625022157e-03
3.740000000000000000e+02 -1.274964295548553228e-01
3.750000000000000000e+02 5.641063338780449854e-04
3.760000000000000000e+02 -1.157684436382680759e-01
3.770000000000000000e+02 -1.911367781123624737e-02
3.780000000000000000e+02 -5.554116278205048496e-02
3.790000000000000000e+02 -1.172433927767053269e-02
3.800000000000000000e+02 -8.689887977641352901e-02
3.810000000000000000e+02 -1.153543045629755737e-01
3.820000000000000000e+02 -1.565492599957982178e-02
3.830000000000000000e+02 -6.104670739995200768e-02
3.840000000000000000e+02 -4.732237297269667464e-03
3.850000000000000000e+02 -8.771479454512669249e-02
3.860000000000000000e+02 -3.699761732865278208e-02
3.870000000000000000e+02 2.718879288082502732e-02
3.880000000000000000e+02 -1.190686277088952305e-01
3.890000000000000000e+02 -2.636785023901212777e-02
3.900000000000000000e+02 3.434542986727244507e-02
3.910000000000000000e+02 4.174483397283549474e-02
3.920000000000000000e+02 -1.194390190922801076e-01
3.930000000000000000e+02 -6.353649906209679621e-02
3.940000000000000000e+02 1.079831582354660174e-02
3.950000000000000000e+02 -4.304804421298186884e-02
3.960000000000000000e+02 2.662358013417727431e-02
3.970000000000000000e+02 -1.165904136447662442e-01
3.980000000000000000e+02 -7.873218253233471575e-02
3.990000000000000000e+02 -1.347842641907128214e-01
4.000000000000000000e+02 2.005027666577579443e-02
4.010000000000000000e+02 -1.345648482927134792e-01
4.020000000000000000e+02 -8.836026719538112029e-02
4.030000000000000000e+02 -2.561244233639279472e-02
4.040000000000000000e+02 -1.371240575272307249e-01
4.050000000000000000e+02 -6.692554334916749059e-02
4.060000000000000000e+02 -3.298685045623329926e-02
4.070000000000000000e+02 -1.218074904711901191e-01
4.080000000000000000e+02 2.195805189268658364e-02
4.090000000000000000e+02 1.368985458296089613e-02
4.100000000000000000e+02 -8.709158397303132237e-02
4.110000000000000000e+02 2.607137256629598471e-02
4.120000000000000000e+02 -3.406488351991307506e-02
4.130000000000000000e+02 -1.356197551996363854e-02
4.140000000000000000e+02 6.204683876746791560e-02
4.150000000000000000e+02 -1.333074670858399591e-01
4.160000000000000000e+02 -3.615118552002680175e-02
4.170000000000000000e+02 3.123130572875944949e-02
4.180000000000000000e+02 4.002111019679974180e-02
4.190000000000000000e+02 -7.668444167254775956e-02
4.200000000000000000e+02 -2.954485669214321902e-02
4.210000000000000000e+02 -7.397442622928991629e-02
4.220000000000000000e+02 -3.478592467155778439e-02
4.230000000000000000e+02 1.237467936172007010e-03
4.240000000000000000e+02 2.036907188989667272e-02
4.250000000000000000e+02 -1.555300101100438870e-02
4.260000000000000000e+02 -5.424713479099750602e-02
4.270000000000000000e+02 -7.951695098759782587e-02
4.280000000000000000e+02 1.080127441548945494e-02
4.290000000000000000e+02 -1.173283485041092117e-01
4.300000000000000000e+02 -1.166698820565824218e-01
4.310000000000000000e+02 -7.613325181660998697e-02
4.320000000000000000e+02 -1.157228791375379540e-01
4.330000000000000000e+02 4.397781130886551509e-02
4.340000000000000000e+02 6.225770346998087817e-02
4.350000000000000000e+02 -2.045104790416747004e-02
4.360000000000000000e+02 -2.300955510769468748e-02
4.370000000000000000e+02 -3.310743348598786662e-02
4.380000000000000000e+02 -9.435836795369603736e-02
4.390000000000000000e+02 -7.733619414734628494e-02
4.400000000000000000e+02 -4.821401249058301919e-02
4.410000000000000000e+02 -1.231159480527861672e-01
4.420000000000000000e+02 4.469992891605233803e-02
4.430000000000000000e+02 -6.605077896454790432e-02
4.440000000000000000e+02 -4.627213506055483788e-02
4.450000000000000000e+02 -9.424343494114578723e-02
4.460000000000000000e+02 -7.166266706633428463e-02
4.470000000000000000e+02 3.879411414022564120e-02
4.480000000000000000e+02 -8.410994069625839231e-02
4.490000000000000000e+02 -5.606637342009113123e-03
4.500000000000000000e+02 3.454991487679508894e-02
4.510000000000000000e+02 -3.362651019478859332e-02
4.520000000000000000e+02 2.154362281012980884e-02
4.530000000000000000e+02 -7.294987700832746003e-02
4.540000000000000000e+02 1.081478269927979574e-03
4.550000000000000000e+02 -1.079306977726209871e-01
4.560000000000000000e+02 2.015764688233386004e-02
4.570000000000000000e+02 -1.287765794662308061e-01
4.580000000000000000e+02 -6.853571335658081853e-02
4.590000000000000000e+02 4.470683346876368897e-02
4.600000000000000000e+02 1.761722562070823506e-02
4.610000000000000000e+02 -2.453408308014744243e-02
4.620000000000000000e+02 -7.447659603762439573e-02
4.630000000000000000e+02 -6.057614673684009327e-02
4.640000000000000000e+02 -3.084204278373566671e-02
4.650000000000000000e+02 -8.160013030557511371e-02
4.660000000000000000e+02 -3.266414904633014454e-02
4.670000000000000000e+02 1.614795646432045512e-02
4.680000000000000000e+02 -1.074784036765651790e-01
4.690000000000000000e+02 -3.299355426379398104e-02
4.700000000000000000e+02 2.735524036956418076e-02
4.710000000000000000e+02 -8.109133086110099919e-02
4.720000000000000000e+02 4.445158121471573520e-03
4.730000000000000000e+02 -1.484363584174042683e-01
4.740000000000000000e+02 -9.369962515038748885e-02
4.750000000000000000e+02 1.787158579004709952e-02
4.760000000000000000e+02 -3.304887902381264952e-02
4.770000000000000000e+02 4.157178997008387222e-02
4.780000000000000000e+02 -4.712580359868600438e-02
4.790000000000000000e+02 -1.110351022891139933e-01
4.800000000000000000e+02 -1.466996346564525822e-01
4.810000000000000000e+02 4.135666111290123292e-02
4.820000000000000000e+02 -1.421880765780733913e-01
4.830000000000000000e+02 1.468097697580918182e-02
4.840000000000000000e+02 -2.333058399282380430e-02
4.850000000000000000e+02 2.837972446140510363e-02
4.860000000000000000e+02 4.258572628824378037e-02
4.870000000000000000e+02 -7.065171520748436684e-02
4.880000000000000000e+02 -1.115487478465676807e-01
4.890000000000000000e+02 1.348728548875403888e-02
4.900000000000000000e+02 -6.796596901019516523e-02
4.910000000000000000e+02 -1.466761466588742402e-01
4.920000000000000000e+02 3.946996638504042532e-02
4.930000000000000000e+02 -3.691059921046663250e-02
4.940000000000000000e+02 1.577896834950812122e-03
4.950000000000000000e+02 -1.175186452348653959e-01
4.960000000000000000e+02 -5.155189881627741944e-02
4.970000000000000000e+02 1.961066525107078851e-02
4.980000000000000000e+02 5.619688020146247631e-02
4.990000000000000000e+02 -7.862193376228712727e-02
5.000000000000000000e+02 -6.219855644393710442e-02
5.010000000000000000e+02 2.958751164506653875e-02
5.020000000000000000e+02 -1.079728177632888753e-01
5.030000000000000000e+02 -9.321946700836672428e-02
5.040000000000000000e+02 3.544500324329910579e-02
5.050000000000000000e+02 4.780905510181679419e-02
5.060000000000000000e+02 4.145450815029731728e-02
5.070000000000000000e+02 -1.201772423911295351e-01
5.080000000000000000e+02 -3.603322731722507360e-02
5.090000000000000000e+02 5.903528731070956104e-02
5.100000000000000000e+02 1.693142710157919534e-02
5.110000000000000000e+02 -1.003140243590489866e-01
5.120000000000000000e+02 2.661548913246632522e-02
5.130000000000000000e+02 -7.118815826787680545e-02
5.140000000000000000e+02 -9.634841042727235183e-02
5.150000000000000000e+02 -7.481691483195106185e-02
5.160000000000000000e+02 7.773131470339515736e-02
5.170000000000000000e+02 -5.825423366736186270e-02
5.180000000000000000e+02 -1.333957781130905643e-02
5.190000000000000000e+02 3.147881196855321223e-02
5.200000000000000000e+02 -8.393508059826350343e-02
5.210000000000000000e+02 5.279026428916464009e-02
5.220000000000000000e+02 -6.885228357221812034e-02
5.230000000000000000e+02 8.164927022663935607e-02
5.240000000000000000e+02 -2.582098815675040043e-02
5.250000000000000000e+02 4.887346107589118915e-02
5.260000000000000000e+02 4.963340689708217734e-02
5.270000000000000000e+02 -6.514210199210343499e-02
5.280000000000000000e+02 -5.544804803784498387e-02
5.290000000000000000e+02 7.412407418686733918e-02
5.300000000000000000e+02 3.025431084509797031e-03
5.310000000000000000e+02 5.261296273279869595e-03
5.320000000000000000e+02 -1.615566603888159841e-02
5.330000000000000000e+02 9.535287951288692887e-02
5.340000000000000000e+02 -4.136265101045888404e-02
5.350000000000000000e+02 2.329996729184975746e-02
5.360000000000000000e+02 1.014819693760661140e-01
5.370000000000000000e+02 -2.385829342036815959e-02
5.380000000000000000e+02 1.290542503792711099e-02
5.390000000000000000e+02 5.778111790730244141e-02
5.400000000000000000e+02 2.677244535434519790e-02
5.410000000000000000e+02 1.274943749552018002e-01
5.420000000000000000e+02 -3.411888565524028027e-02
5.430000000000000000e+02 -1.847728408162812447e-02
5.440000000000000000e+02 -3.975365126118803744e-02
5.450000000000000000e+02 2.091989323021435643e-02
5.460000000000000000e+02 -4.532567652843121075e-02
5.470000000000000000e+02 3.706694681099645394e-04
5.480000000000000000e+02 1.488156490858202896e-01
5.490000000000000000e+02 -1.810408786013779220e-02
5.500000000000000000e+02 1.390242215254177544e-02
5.510000000000000000e+02 1.427058358121800485e-01
5.520000000000000000e+02 5.777686019539831491e-02
5.530000000000000000e+02 1.334135431776620750e-01
5.540000000000000000e+02 1.571057510785539013e-01
5.550000000000000000e+02 5.512142329816473174e-02
5.560000000000000000e+02 1.111513184371776403e-01
5.570000000000000000e+02 8.613935239620228168e-02
5.580000000000000000e+02 -3.323679605630383560e-02
5.590000000000000000e+02 1.209318415339524916e-01
5.600000000000000000e+02 -4.266326447724927418e-03
5.610000000000000000e+02 4.082171758628072578e-03
5.620000000000000000e+02 2.887187381764801802e-02
5.630000000000000000e+02 1.062789016260562852e-01
5.640000000000000000e+02 -1.896427183794226201e-02
5.650000000000000000e+02 5.669211285745048845e-02
5.660000000000000000e+02 1.418506150503819341e-01
5.670000000000000000e+02 1.140103551449448832e-01
5.680000000000000000e+02 9.301121853238851489e-02
5.690000000000000000e+02 1.534324566157325709e-01
5.700000000000000000e+02 4.443747092704602997e-02
5.710000000000000000e+02 -5.245787487577285857e-03
5.720000000000000000e+02 4.483469265655988523e-02
5.730000000000000000e+02 3.271112225472161406e-02
5.740000000000000000e+02 1.219212317539116186e-01
5.750000000000000000e+02 1.357621917108163268e-01
5.760000000000000000e+02 8.361341091327094410e-02
5.770000000000000000e+02 5.653745293182674270e-03
5.780000000000000000e+02 7.250614188625049972e-02
5.790000000000000000e+02 1.586515079488293178e-01
5.800000000000000000e+02 8.144331950373880080e-02
5.810000000000000000e+02 1.674907807792052616e-01
5.820000000000000000e+02 1.822620455226444669e-01
5.830000000000000000e+02 1.547576377374310086e-02
5.840000000000000000e+02 1.710653058405918747e-01
5.850000000000000000e+02 9.703061153897019064e-03
5.860000000000000000e+02 8.230687327399446862e-02
5.870000000000000000e+02 5.425429338542540891e-02
5.880000000000000000e+02 1.712535588599628233e-01
5.890000000000000000e+02 6.441968075663849491e-02
5.900000000000000000e+02 6.798980450606374737e-02
5.910000000000000000e+02 1.761637529879077624e-01
5.920000000000000000e+02 2.447725180153394187e-02
5.930000000000000000e+02 4.099770725160149093e-02
5.940000000000000000e+02 8.596984232266685622e-02
5.950000000000000000e+02 2.484330068090902233e-02
5.960000000000000000e+02 8.884795028202191469e-02
5.970000000000000000e+02 1.630624332149344102e-02
5.980000000000000000e+02 5.229041707539124062e-02
5.990000000000000000e+02 1.332751922907637332e-01
6.000000000000000000e+02 8.349786233946826508e-02
6.010000000000000000e+02 4.525933261241193994e-02
6.020000000000000000e+02 5.587738937272285211e-02
6.030000000000000000e+02 3.588574867959574977e-02
6.040000000000000000e+02 1.569639062484266545e-01
6.050000000000000000e+02 1.258674896325889525e-01
6.060000000000000000e+02 4.712284767574487221e-03
6.070000000000000000e+02 2.095217643630117865e-03
6.080000000000000000e+02 7.042210120680139629e-02
6.090000000000000000e+02 5.579117902820744657e-02
6.100000000000000000e+02 1.048577266802495217e-01
6.110000000000000000e+02 7.607494640031392530e-02
6.120000000000000000e+02 4.396008198597779748e-02
6.130000000000000000e+02 9.908964195349577453e-02
6.140000000000000000e+02 1.039362474942007869e-01
6.150000000000000000e+02 8.291194002948329422e-02
6.160000000000000000e+02 1.729836181899667147e-01
6.170000000000000000e+02 1.057906268471052874e-01
6.180000000000000000e+02 1.357242467052265922e-01
6.190000000000000000e+02 1.769211524871034946e-01
6.200000000000000000e+02 1.178908200063115003e-01
6.210000000000000000e+02 1.551609548323991117e-01
6.220000000000000000e+02 9.914329625244140687e-02
6.230000000000000000e+02 1.205752466226873848e-01
6.240000000000000000e+02 4.448566992049251406e-02
6.250000000000000000e+02 6.115725079768000172e-02
6.260000000000000000e+02 8.673182774371826498e-02
6.270000000000000000e+02 6.516965049843304048e-02
6.280000000000000000e+02 6.596080012519356384e-02
6.290000000000000000e+02 1.106663307106393185e-01
6.300000000000000000e+02 2.506328325592574457e-02
6.310000000000000000e+02 5.818824702273847627e-02
6.320000000000000000e+02 1.133506450834093626e-01
6.330000000000000000e+02 2.443665653507408331e-02
6.340000000000000000e+02 2.182418849379148817e-02
6.350000000000000000e+02 1.095551068118087723e-01
6.360000000000000000e+02 1.192591573709514408e-02
6.370000000000000000e+02 1.820418645227700472e-01
6.380000000000000000e+02 -5.806557153879995936e-03
6.390000000000000000e+02 3.740445690593452444e-04
6.400000000000000000e+02 8.851401141418648033e-02
6.410000000000000000e+02 1.201358701432611586e-01
6.420000000000000000e+02 1.316768417600053254e-02
6.430000000000000000e+02 6.714583167337706548e-02
6.440000000000000000e+02 8.629879226368730727e-02
6.450000000000000000e+02 2.935369090092436462e-02
6.460000000000000000e+02 1.431614828685754681e-01
6.470000000000000000e+02 8.701227889170076724e-03
6.480000000000000000e+02 1.518238461558480412e-01
6.490000000000000000e+02 -2.573079729463291498e-02
6.500000000000000000e+02 1.507752314451703268e-01
6.510000000000000000e+02 9.377481307975032987e-02
6.520000000000000000e+02 7.985349737279132110e-02
6.530000000000000000e+02 1.991946473628802838e-02
6.540000000000000000e+02 -3.700910748797514582e-02
6.550000000000000000e+02 5.838667302143026733e-02
6.560000000000000000e+02 1.329153709378301795e-01
6.570000000000000000e+02 7.811435558791479661e-02
6.580000000000000000e+02 1.026255306960234537e-01
6.590000000000000000e+02 1.644789608855518753e-02
6.600000000000000000e+02 9.159322771085290360e-02
6.610000000000000000e+02 1.290816468657818572e-01
6.620000000000000000e+02 3.756260748793680687e-03
6.630000000000000000e+02 4.956865596770990839e-02
6.640000000000000000e+02 -2.129071375452687084e-02
6.650000000000000000e+02 -1.597186157283150137e-02
6.660000000000000000e+02 -7.829370327064269497e-02
6.670000000000000000e+02 -9.623494912516769584e-02
6.680000000000000000e+02 5.376408003358614657e-02
6.690000000000000000e+02 -9.418334388570877291e-02
6.700000000000000000e+02 4.229509252917516143e-02
6.710000000000000000e+02 1.310946117826415971e-02
6.720000000000000000e+02 3.666700148380229451e-02
6.730000000000000000e+02 -7.355246786486208110e-02
6.740000000000000000e+02 3.201378024308389886e-02
6.750000000000000000e+02 -6.792863574674332106e-03
6.760000000000000000e+02 -4.021196130831955484e-02
6.770000000000000000e+02 -4.751044348426791686e-02
6.780000000000000000e+02 -4.067977364808536556e-02
6.790000000000000000e+02 3.916050743020468849e-03
6.800000000000000000e+02 7.287280336971596606e-03
6.810000000000000000e+02 -5.176703737491124280e-02
6.820000000000000000e+02 -6.569715518921835640e-02
6.830000000000000000e+02 -7.915345739664229885e-02
6.840000000000000000e+02 -9.212650319135874677e-02
6.850000000000000000e+02 8.443099971285339400e-04
6.860000000000000000e+02 -1.568085997535214049e-01
6.870000000000000000e+02 -5.678878714588501964e-02
6.880000000000000000e+02 -2.046665934095367179e-01
6.890000000000000000e+02 -3.498632444964727695e-02
6.900000000000000000e+02 -7.754332964469662359e-02
6.910000000000000000e+02 -1.019815258596236673e-01
6.920000000000000000e+02 -6.220909159323817494e-02
6.930000000000000000e+02 -1.261275337020529297e-01
6.940000000000000000e+02 -2.260253331030165347e-01
6.950000000000000000e+02 -1.789541155391278227e-01
6.960000000000000000e+02 -6.785487766202119575e-02
6.970000000000000000e+02 -2.419015797495837894e-01
6.980000000000000000e+02 -2.548864482685602728e-01
6.990000000000000000e+02 -6.674986185982695330e-02
7.000000000000000000e+02 -2.524777160216074012e-01
7.010000000000000000e+02 -2.699618672110393747e-01
7.020000000000000000e+02 -2.716169730783691283e-01
7.030000000000000000e+02 -1.043221456446571105e-01
7.040000000000000000e+02 -2.775992646265162955e-01
7.050000000000000000e+02 -1.269710791513097847e-01
7.060000000000000000e+02 -1.412476208093312868e-01
7.070000000000000000e+02 -1.917649450882162876e-01
7.080000000000000000e+02 -1.921574587103555276e-01
7.090000000000000000e+02 -1.016215797378852981e-01
7.100000000000000000e+02 -2.761253299338871092e-01
7.110000000000000000e+02 -2.832755035567266488e-01
7.120000000000000000e+02 -2.912435511512255770e-01
7.130000000000000000e+02 -1.780194252837303259e-01
7.140000000000000000e+02 -2.144453437021973108e-01
7.150000000000000000e+02 -1.007092229685158657e-01
7.160000000000000000e+02 -1.462610633586472475e-01
7.170000000000000000e+02 -2.418667256821158129e-01
7.180000000000000000e+02 -1.069236645167334909e-01
7.190000000000000000e+02 -1.802331175437660304e-01
7.200000000000000000e+02 -2.006530307471163510e-01
7.210000000000000000e+02 -2.132468727969465405e-01
7.220000000000000000e+02 -1.878855527701747130e-01
7.230000000000000000e+02 -1.598579270004580333e-01
7.240000000000000000e+02 -8.117220613598072343e-02
7.250000000000000000e+02 -8.270642479529638491e-02
7.260000000000000000e+02 -1.555098879166526560e-01
7.270000000000000000e+02 -1.913478657038265585e-01
7.280000000000000000e+02 -2.190208471034473525e-01
7.290000000000000000e+02 -6.669936538576592966e-02
7.300000000000000000e+02 -1.018491133957885875e-01
7.310000000000000000e+02 -1.933350411739147290e-01
7.320000000000000000e+02 -1.634136141161571243e-01
7.330000000000000000e+02 -1.884743070994450431e-01
7.340000000000000000e+02 -4.882645589043116408e-02
7.350000000000000000e+02 -1.299848932429477633e-01
7.360000000000000000e+02 -1.519123292878329645e-01
7.370000000000000000e+02 -1.583038366254254092e-01
7.380000000000000000e+02 -9.512359802796394037e-02
7.390000000000000000e+02 -1.912335723595927073e-01
7.400000000000000000e+02 -3.661645409181578381e-02
7.410000000000000000e+02 -1.025947747687976641e-01
7.420000000000000000e+02 -1.087080614019554498e-01
7.430000000000000000e+02 -5.570763156612329459e-02
7.440000000000000000e+02 -1.252899765827067413e-02
7.450000000000000000e+02 -1.546068062646060726e-01
7.460000000000000000e+02 -1.591053569305988513e-01
7.470000000000000000e+02 7.959346188426419388e-04
7.480000000000000000e+02 9.222510467198366535e-03
7.490000000000000000e+02 -1.418519781642336997e-02
7.500000000000000000e+02 -6.668197620715472784e-02
7.510000000000000000e+02 -8.844994440550363324e-02
7.520000000000000000e+02 4.793907040183976315e-02
7.530000000000000000e+02 -1.182660618168478450e-01
7.540000000000000000e+02 5.645403812256864079e-02
7.550000000000000000e+02 -1.177239668368940673e-01
7.560000000000000000e+02 7.195265204890737010e-02
7.570000000000000000e+02 5.023789292945344404e-02
7.580000000000000000e+02 -7.071451681985543858e-02
7.590000000000000000e+02 7.106354350844874823e-02
7.600000000000000000e+02 5.549747520461644629e-02
7.610000000000000000e+02 7.609445242584712832e-02
7.620000000000000000e+02 9.921914443153420637e-02
7.630000000000000000e+02 9.749993051802371968e-02
7.640000000000000000e+02 2.019700775481553245e-03
7.650000000000000000e+02 2.057962492809270114e-02
7.660000000000000000e+02 -5.740996557003923834e-03
7.670000000000000000e+02 -4.756006774233779294e-02
7.680000000000000000e+02 3.115957207290319386e-02
7.690000000000000000e+02 -1.471931489733889487e-02
7.700000000000000000e+02 1.561780669411036437e-02
7.710000000000000000e+02 1.177276878444606933e-01
7.720000000000000000e+02 -3.710431775388729758e-02
7.730000000000000000e+02 -3.159818194994495899e-02
7.740000000000000000e+02 1.396753931146662020e-01
7.750000000000000000e+02 9.895903782933035409e-02
7.760000000000000000e+02 1.446505886052493195e-01
7.770000000000000000e+02 7.416231218678547010e-02
7.780000000000000000e+02 1.392510284599044468e-01
7.790000000000000000e+02 1.717037316862124463e-02
7.800000000000000000e+02 1.738438070355564913e-01
7.810000000000000000e+02 1.422665455704944515e-01
7.820000000000000000e+02 4.573841107768326225e-02
7.830000000000000000e+02 1.101509179563377600e-01
7.840000000000000000e+02 3.684904180665049545e-02
7.850000000000000000e+02 1.019634874424498877e-01
7.860000000000000000e+02 1.879112894009205004e-01
7.870000000000000000e+02 1.627506701333095718e-01
7.880000000000000000e+02 1.558620619651027717e-01
7.890000000000000000e+02 2.003606563724949219e-01
7.900000000000000000e+02 1.999059817476425416e-01
7.910000000000000000e+02 1.243931245249080136e-01
7.920000000000000000e+02 1.878050849735633521e-01
7.930000000000000000e+02 2.431504244800123116e-01
7.940000000000000000e+02 1.787060956799156330e-01
7.950000000000000000e+02 2.380420708284650688e-01
7.960000000000000000e+02 2.530307899103220737e-01
7.970000000000000000e+02 1.561791275832877801e-01
7.980000000000000000e+02 1.402942159780198317e-01
7.990000000000000000e+02 2.790446545141412882e-01
8.000000000000000000e+02 1.352145902298307889e-01
8.010000000000000000e+02 2.558646890200013679e-01
8.020000000000000000e+02 2.148409698282587321e-01
8.030000000000000000e+02 1.425611041893649067e-01
8.040000000000000000e+02 1.500067643420872066e-01
8.050000000000000000e+02 1.869477462908866738e-01
8.060000000000000000e+02 1.515798462569159788e-01
8.070000000000000000e+02 2.691592353104760305e-01
8.080000000000000000e+02 3.211231778191315778e-01
8.090000000000000000e+02 2.431216658875378356e-01
8.100000000000000000e+02 2.200830896011798932e-01
8.110000000000000000e+02 2.219715842585696652e-01
8.120000000000000000e+02 2.738131779517265496e-01
8.130000000000000000e+02 2.758419688166794392e-01
8.140000000000000000e+02 2.202105993785580806e-01
8.150000000000000000e+02 1.729390062881288048e-01
8.160000000000000000e+02 2.681159593975558364e-01
8.170000000000000000e+02 2.890915910213129880e-01
8.180000000000000000e+02 2.989762317189171847e-01
8.190000000000000000e+02 1.910246035799813002e-01
8.200000000000000000e+02 3.533880262167470865e-01
8.210000000000000000e+02 2.195740142631913971e-01
8.220000000000000000e+02 2.234138396580743202e-01
8.230000000000000000e+02 2.598384714842578713e-01
8.240000000000000000e+02 1.862996510879606493e-01
8.250000000000000000e+02 3.484144836148881375e-01
8.260000000000000000e+02 2.654399390059523078e-01
8.270000000000000000e+02 3.252873602464381175e-01
8.280000000000000000e+02 2.521191836741416559e-01
8.290000000000000000e+02 2.942566265295265548e-01
8.300000000000000000e+02 1.776214403366292438e-01
8.310000000000000000e+02 2.650278242314298427e-01
8.320000000000000000e+02 3.371806691694959612e-01
8.330000000000000000e+02 3.446314432148509521e-01
8.340000000000000000e+02 2.417913296726751649e-01
8.350000000000000000e+02 3.344742393447227569e-01
8.360000000000000000e+02 3.260313847128814002e-01
8.370000000000000000e+02 3.043713917209165398e-01
8.380000000000000000e+02 3.093515170572114226e-01
8.390000000000000000e+02 2.262048867647313832e-01
8.400000000000000000e+02 3.121619006567470933e-01
8.410000000000000000e+02 1.670739870677040440e-01
8.420000000000000000e+02 3.132239036946375399e-01
8.430000000000000000e+02 3.072421207542614385e-01
8.440000000000000000e+02 2.031957736828573502e-01
8.450000000000000000e+02 2.123027019912665792e-01
8.460000000000000000e+02 2.302350523151085460e-01
8.470000000000000000e+02 1.840121357930924184e-01
8.480000000000000000e+02 2.022064609988876716e-01
8.490000000000000000e+02 2.611648241045263497e-01
8.500000000000000000e+02 1.427161340245772236e-01
8.510000000000000000e+02 9.787900790102589677e-02
8.520000000000000000e+02 1.352720483199680024e-01
8.530000000000000000e+02 2.345996204312983946e-01
8.540000000000000000e+02 2.441815679915302628e-01
8.550000000000000000e+02 1.901956389321246554e-01
8.560000000000000000e+02 2.390707092212448204e-01
8.570000000000000000e+02 1.295962244119279738e-01
8.580000000000000000e+02 1.031312009245751449e-01
8.590000000000000000e+02 1.925230001387001622e-01
8.600000000000000000e+02 6.945366692219845373e-02
8.610000000000000000e+02 2.219416862009545577e-01
8.620000000000000000e+02 1.579987550057854184e-02
8.630000000000000000e+02 1.676378520893975765e-01
8.640000000000000000e+02 3.382691445589489088e-03
8.650000000000000000e+02 5.306472728736108535e-02
8.660000000000000000e+02 1.070095543222622791e-01
8.670000000000000000e+02 -7.040030403413388704e-03
8.680000000000000000e+02 9.111886840116237285e-02
8.690000000000000000e+02 -1.286664927155521665e-02
8.700000000000000000e+02 7.466281190043358440e-02
8.710000000000000000e+02 8.229052874009522289e-02
8.720000000000000000e+02 -2.224115949561645406e-02
8.730000000000000000e+02 3.222930183110212649e-02
8.740000000000000000e+02 4.001225993343581616e-03
8.750000000000000000e+02 -2.124728980032053807e-02
8.760000000000000000e+02 -6.668596455452903415e-02
8.770000000000000000e+02 -1.211494680364943489e-02
8.780000000000000000e+02 -8.200241198063916437e-03
8.790000000000000000e+02 9.659166450564404816e-02
8.800000000000000000e+02 -6.461868604000002569e-02
8.810000000000000000e+02 1.223787409105581842e-02
8.820000000000000000e+02 -7.222998705417180837e-03
8.830000000000000000e+02 7.407190384108051917e-02
8.840000000000000000e+02 -1.275754578408466039e-02
8.850000000000000000e+02 2.967534063173592196e-03
8.860000000000000000e+02 -1.014288718369554532e-01
8.870000000000000000e+02 4.647926932189736654e-02
8.880000000000000000e+02 -7.074613568969545518e-02
8.890000000000000000e+02 -1.358775587250571071e-01
8.900000000000000000e+02 -1.317564242542609843e-01
8.910000000000000000e+02 -1.159235114166436154e-01
8.920000000000000000e+02 -1.095991325911256087e-01
8.930000000000000000e+02 -7.962089751908557611e-02
8.940000000000000000e+02 -1.045745039179407920e-01
8.950000000000000000e+02 -1.296892846809689082e-01
8.960000000000000000e+02 -3.786198440620282268e-02
8.970000000000000000e+02 -1.548442999936548159e-01
8.980000000000000000e+02 -2.311415950420571408e-02
8.990000000000000000e+02 2.707923765130464122e-02
9.000000000000000000e+02 -1.379344975535789497e-01
9.010000000000000000e+02 -1.305411020240072606e-01
9.020000000000000000e+02 -1.532480814510641109e-01
9.030000000000000000e+02 -8.552028223665977813e-02
9.040000000000000000e+02 -1.739095091156040440e-01
9.050000000000000000e+02 -1.365305640520985131e-01
9.060000000000000000e+02 -1.683332024427677820e-01
9.070000000000000000e+02 -1.152779192843477046e-01
9.080000000000000000e+02 1.281317507413562429e-02
9.090000000000000000e+02 -6.958875589935201167e-02
9.100000000000000000e+02 -6.708114064998563220e-03
9.110000000000000000e+02 -1.452196405105244947e-01
9.120000000000000000e+02 -1.007271592383121306e-01
9.130000000000000000e+02 -1.648454624739303931e-01
9.140000000000000000e+02 -1.323661974776400019e-01
9.150000000000000000e+02 -7.336779320781323943e-02
9.160000000000000000e+02 -1.279410108660084811e-01
9.170000000000000000e+02 -6.234653653386071359e-02
9.180000000000000000e+02 -7.180312363731569669e-02
9.190000000000000000e+02 3.016332033908206145e-03
9.200000000000000000e+02 -3.506348019517113723e-02
9.210000000000000000e+02 -1.172775703776948175e-01
9.220000000000000000e+02 -1.504549374997097289e-01
9.230000000000000000e+02 -4.874974093903262917e-02
9.240000000000000000e+02 -1.489079777398673032e-01
9.250000000000000000e+02 1.739109161026460015e-02
9.260000000000000000e+02 -5.528803773852167258e-02
9.270000000000000000e+02 -8.836288103883543910e-02
9.280000000000000000e+02 -1.597191587228664889e-01
9.290000000000000000e+02 -1.454257111086979248e-01
9.300000000000000000e+02 -2.295427300608762766e-02
9.310000000000000000e+02 1.835523205884634357e-03
9.320000000000000000e+02 -1.447598593256892996e-01
9.330000000000000000e+02 -5.548078719791093433e-02
9.340000000000000000e+02 -1.104513533560774752e-01
9.350000000000000000e+02 2.421728096556256815e-02
9.360000000000000000e+02 -5.529492895533784369e-02
9.370000000000000000e+02 -1.336639069027054094e-01
9.380000000000000000e+02 -1.075484050765775079e-01
9.390000000000000000e+02 -1.339041726863300641e-01
9.400000000000000000e+02 -3.729927069553862912e-02
9.410000000000000000e+02 4.189558310155632598e-02
9.420000000000000000e+02 -3.192145081368245874e-03
9.430000000000000000e+02 -2.321081893342080010e-02
9.440000000000000000e+02 -8.638714221800988802e-02
9.450000000000000000e+02 3.990746914624983266e-02
9.460000000000000000e+02 -4.848046936549894881e-02
9.470000000000000000e+02 5.239478576247630359e-02
9.480000000000000000e+02 4.727697499822931804e-02
9.490000000000000000e+02 -6.626690062982472373e-02
9.500000000000000000e+02 -6.164014506839093910e-02
9.510000000000000000e+02 9.231640138282537489e-03
9.520000000000000000e+02 -2.366636988009682141e-02
9.530000000000000000e+02 7.491387500177912329e-02
9.540000000000000000e+02 9.101017545662369590e-02
9.550000000000000000e+02 -5.213456054301886244e-02
9.560000000000000000e+02 5.308079109883864083e-02
9.570000000000000000e+02 -6.238306363236075652e-02
9.580000000000000000e+02 -5.475430827263059325e-02
9.590000000000000000e+02 -8.700476568586072712e-02
9.600000000000000000e+02 -5.267013529697212038e-02
9.610000000000000000e+02 6.990320380729735106e-02
9.620000000000000000e+02 4.026120298150228510e-02
9.630000000000000000e+02 -1.432751556604582380e-02
9.640000000000000000e+02 -1.895271783629793455e-02
9.650000000000000000e+02 6.328813629888102588e-03
9.660000000000000000e+02 -1.265081747138281643e-02
9.670000000000000000e+02 7.752606052894789324e-02
9.680000000000000000e+02 -3.820763924805542500e-03
9.690000000000000000e+02 -2.859869647738784437e-02
9.700000000000000000e+02 4.161482062605222770e-02
9.710000000000000000e+02 9.221016883210314541e-02
9.720000000000000000e+02 1.280403731724802652e-01
9.730000000000000000e+02 1.285926429283389960e-01
9.740000000000000000e+02 1.026223463444982109e-01
9.750000000000000000e+02 -5.443435737968710386e-03
9.760000000000000000e+02 8.718945698090831142e-02
9.770000000000000000e+02 -1.168062377851085409e-02
9.780000000000000000e+02 1.426314225568378058e-01
9.790000000000000000e+02 9.422552818335742930e-02
9.800000000000000000e+02 4.238443356156781916e-02
9.810000000000000000e+02 -2.634565666720815880e-02
9.820000000000000000e+02 9.358171666324975602e-02
9.830000000000000000e+02 5.987697328038353584e-02
9.840000000000000000e+02 -1.168612789661065132e-02
9.850000000000000000e+02 1.012930546871976673e-01
9.860000000000000000e+02 4.045581444443115821e-02
9.870000000000000000e+02 2.045675728826618078e-02
9.880000000000000000e+02 7.921141009672348632e-02
9.890000000000000000e+02 1.668521929938052151e-01
9.900000000000000000e+02 8.610542820274756648e-02
9.910000000000000000e+02 8.945486504171526465e-02
9.920000000000000000e+02 6.636856899179699454e-03
9.930000000000000000e+02 3.204487507756394182e-02
9.940000000000000000e+02 9.276020756268073264e-02
9.950000000000000000e+02 4.233521787645093404e-02
9.960000000000000000e+02 1.734805051535365239e-01
9.970000000000000000e+02 9.343105392344419613e-02
9.980000000000000000e+02 5.770296689756012481e-02
9.990000000000000000e+02 6.273543563558121872e-02


==> figures/ex1/sol2b.txt <==
0.000000000000000000e+00 -2.749127936704624103e-02
1.000000000000000000e+00 -1.717377270974701498e-02
2.000000000000000000e+00 -4.800739781803181269e-03
3.000000000000000000e+00 9.339949140986156945e-03
4.000000000000000000e+00 2.493505667849228724e-02
5.000000000000000000e+00 4.165377005749407863e-02
6.000000000000000000e+00 5.915564190375768860e-02
7.000000000000000000e+00 7.709848332161739481e-02
8.000000000000000000e+00 9.514602180924304486e-02
9.000000000000000000e+00 1.129751475925495630e-01
1.000000000000000000e+01 1.302825849533017499e-01
1.100000000000000000e+01 1.467908467621029944e-01
1.200000000000000000e+01 1.622533521739679130e-01
1.300000000000000000e+01 1.764586106785044906e-01
1.400000000000000000e+01 1.892334035962983108e-01
1.500000000000000000e+01 2.004449222067253011e-01
1.600000000000000000e+01 2.100018490030868823e-01
1.700000000000000000e+01 2.178543942774391617e-01
1.800000000000000000e+01 2.239933316293581944e-01
1.900000000000000000e+01 2.284480944117746326e-01
2.000000000000000000e+01 2.312840195405530819e-01
2.100000000000000000e+01 2.325988471925682921e-01
2.200000000000000000e+01 2.325185937240448197e-01
2.300000000000000000e+01 2.311929322604021064e-01
2.400000000000000000e+01 2.287902231248911400e-01
2.500000000000000000e+01 2.254923340677441046e-01
2.600000000000000000e+01 2.214893986158182337e-01
2.700000000000000000e+01 2.169746489060160877e-01
2.800000000000000000e+01 2.121394565937224641e-01
2.900000000000000000e+01 2.071687009689406056e-01
3.000000000000000000e+01 2.022365720559750057e-01
3.100000000000000000e+01 1.975028958872002693e-01
3.200000000000000000e+01 1.931100570690330309e-01
3.300000000000000000e+01 1.891805662506535479e-01
3.400000000000000000e+01 1.858153057322232127e-01
3.500000000000000000e+01 1.830924639769051232e-01
3.600000000000000000e+01 1.810671489602389550e-01
3.700000000000000000e+01 1.797716519446208860e-01
3.800000000000000000e+01 1.792163166904117699e-01
3.900000000000000000e+01 1.793909535753900886e-01
4.000000000000000000e+01 1.802667231565598938e-01
4.100000000000000000e+01 1.817984070124862850e-01
4.200000000000000000e+01 1.839269735655426341e-01
4.300000000000000000e+01 1.865823439635286296e-01
4.400000000000000000e+01 1.896862608959375140e-01
4.500000000000000000e+01 1.931551653406484714e-01
4.600000000000000000e+01 1.969029919285468777e-01
4.700000000000000000e+01 2.008437992499962355e-01
4.800000000000000000e+01 2.048941620620834958e-01
4.900000000000000000e+01 2.089752627265496487e-01
5.000000000000000000e+01 2.130146346963668336e-01
5.100000000000000000e+01 2.169475217068577433e-01
5.200000000000000000e+01 2.207178326222530851e-01
5.300000000000000000e+01 2.242786882958931471e-01
5.400000000000000000e+01 2.275925658968740994e-01
5.500000000000000000e+01 2.306310686680292654e-01
5.600000000000000000e+01 2.333743498662791127e-01
5.700000000000000000e+01 2.358102421751856470e-01
5.800000000000000000e+01 2.379331440092340433e-01
5.900000000000000000e+01 2.397427246057445283e-01
6.000000000000000000e+01 2.412425145778164248e-01
6.100000000000000000e+01 2.424384500122807040e-01
6.200000000000000000e+01 2.433374351353029541e-01
6.300000000000000000e+01 2.439459915663698408e-01
6.400000000000000000e+01 2.442690504267657492e-01
6.500000000000000000e+01 2.443089428925977191e-01
6.600000000000000000e+01 2.440646306560097789e-01
6.700000000000000000e+01 2.435312104338802075e-01
6.800000000000000000e+01 2.426997151210581460e-01
6.900000000000000000e+01 2.415572214751895708e-01
7.000000000000000000e+01 2.400872600820230240e-01
7.100000000000000000e+01 2.382705170034915831e-01
7.200000000000000000e+01 2.360857962116807429e-01
7.300000000000000000e+01 2.335112098305086592e-01
7.400000000000000000e+01 2.305255468338845704e-01
7.500000000000000000e+01 2.271097679605507680e-01
7.600000000000000000e+01 2.232485642910252144e-01
7.700000000000000000e+01 2.189319175118192851e-01
7.800000000000000000e+01 2.141565957669169518e-01
7.900000000000000000e+01 2.089275158866143733e-01
8.000000000000000000e+01 2.032589162457659193e-01
8.100000000000000000e+01 1.971752763846136292e-01
8.200000000000000000e+01 1.907119366927322313e-01
8.300000000000000000e+01 1.839153765780379146e-01
8.400000000000000000e+01 1.768431176493109325e-01
8.500000000000000000e+01 1.695632381282865531e-01
8.600000000000000000e+01 1.621534857327463497e-01
8.700000000000000000e+01 1.547000023236640431e-01
8.800000000000000000e+01 1.472956764726559564e-01
8.900000000000000000e+01 1.400381581582738622e-01
9.000000000000000000e+01 1.330275843505237532e-01
9.100000000000000000e+01 1.263640665337615321e-01
9.200000000000000000e+01 1.201450138900709563e-01
9.300000000000000000e+01 1.144623584103670322e-01
9.400000000000000000e+01 1.093997707957777843e-01
9.500000000000000000e+01 1.050299426616335963e-01
9.600000000000000000e+01 1.014120258274319036e-01
9.700000000000000000e+01 9.858930799497872544e-02
9.800000000000000000e+01 9.658720460716452294e-02
9.900000000000000000e+01 9.541164092816570297e-02
1.000000000000000000e+02 9.504788417162005065e-02
1.010000000000000000e+02 9.545988206624402006e-02
1.020000000000000000e+02 9.659014405818723559e-02
1.030000000000000000e+02 9.836019185445446511e-02
1.040000000000000000e+02 1.006715872602747530e-01
1.050000000000000000e+02 1.034075327468646777e-01
1.060000000000000000e+02 1.064350189361298327e-01
1.070000000000000000e+02 1.096074807561895764e-01
1.080000000000000000e+02 1.127679070154642416e-01
1.090000000000000000e+02 1.157523331797656874e-01
1.100000000000000000e+02 1.183936353866404667e-01
1.110000000000000000e+02 1.205255323963944497e-01
1.120000000000000000e+02 1.219866935921150031e-01
1.130000000000000000e+02 1.226248455755164224e-01
1.140000000000000000e+02 1.223007668277145965e-01
1.150000000000000000e+02 1.208920603803750327e-01
1.160000000000000000e+02 1.182965965806053593e-01
1.170000000000000000e+02 1.144355262878003349e-01
1.180000000000000000e+02 1.092557713642304806e-01
1.190000000000000000e+02 1.027319141939648517e-01
1.200000000000000000e+02 9.486742084577082235e-02
1.210000000000000000e+02 8.569514891945650970e-02
1.220000000000000000e+02 7.527711102830306200e-02
1.230000000000000000e+02 6.370348394453115293e-02
1.240000000000000000e+02 5.109087329159571478e-02
1.250000000000000000e+02 3.757986507560866218e-02
1.260000000000000000e+02 2.333191555378515830e-02
1.270000000000000000e+02 8.525650282573113414e-03
1.280000000000000000e+02 -6.647339570752705887e-03
1.290000000000000000e+02 -2.198709943247514897e-02
1.300000000000000000e+02 -3.729019431598699919e-02
1.310000000000000000e+02 -5.235474573595477743e-02
1.320000000000000000e+02 -6.698548783114691152e-02
1.330000000000000000e+02 -8.099870548043991425e-02
1.340000000000000000e+02 -9.422691735902369303e-02
1.350000000000000000e+02 -1.065231714975014982e-01
1.360000000000000000e+02 -1.177648290192990221e-01
1.370000000000000000e+02 -1.278567235117437362e-01
1.380000000000000000e+02 -1.367335988058450691e-01
1.390000000000000000e+02 -1.443617461548326042e-01
1.400000000000000000e+02 -1.507397825081943643e-01
1.410000000000000000e+02 -1.558985342364303528e-01
1.420000000000000000e+02 -1.599000156992358979e-01
1.430000000000000000e+02 -1.628355155338444549e-01
1.440000000000000000e+02 -1.648228302998609729e-01
1.450000000000000000e+02 -1.660027080678573297e-01
1.460000000000000000e+02 -1.665345886829661393e-01
1.470000000000000000e+02 -1.665917475563851724e-01
1.480000000000000000e+02 -1.663559690039032313e-01
1.490000000000000000e+02 -1.660118898395595843e-01
1.500000000000000000e+02 -1.657411657937493676e-01
1.510000000000000000e+02 -1.657166201566536434e-01
1.520000000000000000e+02 -1.660965382581406635e-01
1.530000000000000000e+02 -1.670192687931224551e-01
1.540000000000000000e+02 -1.685982882578205833e-01
1.550000000000000000e+02 -1.709178739539590486e-01
1.560000000000000000e+02 -1.740295168566425299e-01
1.570000000000000000e+02 -1.779491876489655011e-01
1.580000000000000000e+02 -1.826555474375714527e-01
1.590000000000000000e+02 -1.880891714443169160e-01
1.600000000000000000e+02 -1.941528259000560586e-01
1.610000000000000000e+02 -2.007128129078131762e-01
1.620000000000000000e+02 -2.076013677636298627e-01
1.630000000000000000e+02 -2.146200663758141003e-01
1.640000000000000000e+02 -2.215441725459649791e-01
1.650000000000000000e+02 -2.281278286043944559e-01
1.660000000000000000e+02 -2.341099714182762193e-01
1.670000000000000000e+02 -2.392208329774980768e-01
1.680000000000000000e+02 -2.431888701946717246e-01
1.690000000000000000e+02 -2.457479540493968662e-01
1.700000000000000000e+02 -2.466446407052866330e-01
1.710000000000000000e+02 -2.456453427185546490e-01
1.720000000000000000e+02 -2.425432192885212945e-01
1.730000000000000000e+02 -2.371646097690318367e-01
1.740000000000000000e+02 -2.293748441373601177e-01
1.750000000000000000e+02 -2.190832784296886659e-01
1.760000000000000000e+02 -2.062474203562563169e-01
1.770000000000000000e+02 -1.908760315822373710e-01
1.780000000000000000e+02 -1.730311168907813779e-01
1.790000000000000000e+02 -1.528287362359025126e-01
1.800000000000000000e+02 -1.304386031244484934e-01
1.810000000000000000e+02 -1.060824609684128950e-01
1.820000000000000000e+02 -8.003125705998917483e-02
1.830000000000000000e+02 -5.260116171469150781e-02
1.840000000000000000e+02 -2.414850598315882932e-02
1.850000000000000000e+02 4.936263399824197817e-03
1.860000000000000000e+02 3.423549251810721616e-02
1.870000000000000000e+02 6.331195215896176509e-02
1.880000000000000000e+02 9.171703884929774397e-02
1.890000000000000000e+02 1.189993774926154935e-01
1.900000000000000000e+02 1.447136501922294816e-01
1.910000000000000000e+02 1.684294715980504120e-01
1.920000000000000000e+02 1.897401295455619086e-01
1.930000000000000000e+02 2.082710155777063588e-01
1.940000000000000000e+02 2.236875725598165554e-01
1.950000000000000000e+02 2.357026030156106344e-01
1.960000000000000000e+02 2.440827884187714014e-01
1.970000000000000000e+02 2.486542933370349817e-01
1.980000000000000000e+02 2.493073408353729259e-01
1.990000000000000000e+02 2.459996677300238521e-01
2.000000000000000000e+02 2.387587947555126211e-01
2.010000000000000000e+02 2.276830610643870156e-01
2.020000000000000000e+02 2.129414035034683517e-01
2.030000000000000000e+02 1.947718805037816636e-01
2.040000000000000000e+02 1.734789633970126310e-01
2.050000000000000000e+02 1.494296410322497048e-01
2.060000000000000000e+02 1.230484036237820961e-01
2.070000000000000000e+02 9.481119127434246840e-02
2.080000000000000000e+02 6.523840872002034663e-02
2.090000000000000000e+02 3.488712513307756086e-02
2.100000000000000000e+02 4.342587235334266146e-03
2.110000000000000000e+02 -2.579081129407133008e-02
2.120000000000000000e+02 -5.489895760498178512e-02
2.130000000000000000e+02 -8.236768955065230935e-02
2.140000000000000000e+02 -1.075925515259248677e-01
2.150000000000000000e+02 -1.299884812978596704e-01
2.160000000000000000e+02 -1.489992697722816728e-01
2.170000000000000000e+02 -1.641066484844195261e-01
2.180000000000000000e+02 -1.748388601931588626e-01
2.190000000000000000e+02 -1.807785774484002572e-01
2.200000000000000000e+02 -1.815700504334044618e-01
2.210000000000000000e+02 -1.769253693719611276e-01
2.220000000000000000e+02 -1.666297483579478045e-01
2.230000000000000000e+02 -1.505457490995528447e-01
2.240000000000000000e+02 -1.286163788692438192e-01
2.250000000000000000e+02 -1.008670164429654736e-01
2.260000000000000000e+02 -6.740613587167076926e-02
2.270000000000000000e+02 -2.842481464048412371e-02
2.280000000000000000e+02 1.580496552421538706e-02
2.290000000000000000e+02 6.493320533728869082e-02
2.300000000000000000e+02 1.185359168777826988e-01
2.310000000000000000e+02 1.761202402181086812e-01
2.320000000000000000e+02 2.371305755594380893e-01
2.330000000000000000e+02 3.009556392405863257e-01
2.340000000000000000e+02 3.669363455154688314e-01
2.350000000000000000e+02 4.343744011096452029e-01
2.360000000000000000e+02 5.025414866983614059e-01
2.370000000000000000e+02 5.706888944652637186e-01
2.380000000000000000e+02 6.380574851419164029e-01
2.390000000000000000e+02 7.038878181760510611e-01
2.400000000000000000e+02 7.674303084916291873e-01
2.410000000000000000e+02 8.279552707198001293e-01
2.420000000000000000e+02 8.847626929513408012e-01
2.430000000000000000e+02 9.371916140030759346e-01
2.440000000000000000e+02 9.846289560799448282e-01
2.450000000000000000e+02 1.026517694592655960e+00
2.460000000000000000e+02 1.062364241432238732e+00
2.470000000000000000e+02 1.091744939315205443e+00
2.480000000000000000e+02 1.114311573295099889e+00
2.490000000000000000e+02 1.129795818614354186e+00
2.500000000000000000e+02 1.138012568710908390e+00
2.510000000000000000e+02 1.138862087500132514e+00
2.520000000000000000e+02 1.132330970224705524e+00
2.530000000000000000e+02 1.118491890551311929e+00
2.540000000000000000e+02 1.097502151706543971e+00
2.550000000000000000e+02 1.069601060308477791e+00
2.560000000000000000e+02 1.035106172165768612e+00
2.570000000000000000e+02 9.944084684228049476e-01
2.580000000000000000e+02 9.479665374705920078e-01
2.590000000000000000e+02 8.962998579143257594e-01
2.600000000000000000e+02 8.399812852708744559e-01
2.610000000000000000e+02 7.796288599470235781e-01
2.620000000000000000e+02 7.158970642615967162e-01
2.630000000000000000e+02 6.494676578307079229e-01
2.640000000000000000e+02 5.810402404289533029e-01
2.650000000000000000e+02 5.113226785283082609e-01
2.660000000000000000e+02 4.410215403704252912e-01
2.670000000000000000e+02 3.708326857265236143e-01
2.680000000000000000e+02 3.014321483390989265e-01
2.690000000000000000e+02 2.334674433627035028e-01
2.700000000000000000e+02 1.675494271356682274e-01
2.710000000000000000e+02 1.042448239110118080e-01
2.720000000000000000e+02 4.406952359695082144e-02
2.730000000000000000e+02 -1.251725869852337268e-02
2.740000000000000000e+02 -6.511788467349247100e-02
2.750000000000000000e+02 -1.134001981032546347e-01
2.760000000000000000e+02 -1.571003867592130621e-01
2.770000000000000000e+02 -1.960247755362922728e-01
2.780000000000000000e+02 -2.300505428760890037e-01
2.790000000000000000e+02 -2.591253634408857698e-01
2.800000000000000000e+02 -2.832660058937097602e-01
2.810000000000000000e+02 -3.025559230811352696e-01
2.820000000000000000e+02 -3.171418910188408269e-01
2.830000000000000000e+02 -3.272297672648842304e-01
2.840000000000000000e+02 -3.330794492970344800e-01
2.850000000000000000e+02 -3.349991280178046815e-01
2.860000000000000000e+02 -3.333389386033669410e-01
2.870000000000000000e+02 -3.284841204063355669e-01
2.880000000000000000e+02 -3.208478020723166679e-01
2.890000000000000000e+02 -3.108635331629912568e-01
2.900000000000000000e+02 -2.989776849502022715e-01
2.910000000000000000e+02 -2.856418426996192306e-01
2.920000000000000000e+02 -2.713053108189439344e-01
2.930000000000000000e+02 -2.564078477047563309e-01
2.940000000000000000e+02 -2.413727414214212885e-01
2.950000000000000000e+02 -2.266003309206831018e-01
2.960000000000000000e+02 -2.124620679405386514e-01
2.970000000000000000e+02 -1.992952050624374194e-01
2.980000000000000000e+02 -1.873981839091692081e-01
2.990000000000000000e+02 -1.770267851711103957e-01
3.000000000000000000e+02 -1.683910889907350161e-01
3.010000000000000000e+02 -1.616532805412982943e-01
3.020000000000000000e+02 -1.569263213438652216e-01
3.030000000000000000e+02 -1.542734927297622072e-01
3.040000000000000000e+02 -1.537088030573765529e-01
3.050000000000000000e+02 -1.551982373687033900e-01
3.060000000000000000e+02 -1.586618131755477279e-01
3.070000000000000000e+02 -1.639763938763231232e-01
3.080000000000000000e+02 -1.709791998557337322e-01
3.090000000000000000e+02 -1.794719453485435490e-01
3.100000000000000000e+02 -1.892255196408329510e-01
3.110000000000000000e+02 -1.999851242693074793e-01
3.120000000000000000e+02 -2.114757679282172065e-01
3.130000000000000000e+02 -2.234080205688228626e-01
3.140000000000000000e+02 -2.354839196271186763e-01
3.150000000000000000e+02 -2.474029230968585180e-01
3.160000000000000000e+02 -2.588678046145256317e-01
3.170000000000000000e+02 -2.695903841812583024e-01
3.180000000000000000e+02 -2.792969984509440229e-01
3.190000000000000000e+02 -2.877336126407270545e-01
3.200000000000000000e+02 -2.946704910827703250e-01
3.210000000000000000e+02 -2.999063461376109685e-01
3.220000000000000000e+02 -3.032718980576853407e-01
3.230000000000000000e+02 -3.046327920232935194e-01
3.240000000000000000e+02 -3.038918254706855504e-01
3.250000000000000000e+02 -3.009904573992996379e-01
3.260000000000000000e+02 -2.959095808464841104e-01
3.270000000000000000e+02 -2.886695558799532435e-01
3.280000000000000000e+02 -2.793295141061860054e-01
3.290000000000000000e+02 -2.679859549235046323e-01
3.300000000000000000e+02 -2.547706745878106638e-01
3.310000000000000000e+02 -2.398480715352505066e-01
3.320000000000000000e+02 -2.234118892729847206e-01
3.330000000000000000e+02 -2.056814653176846086e-01
3.340000000000000000e+02 -1.868975602245627754e-01
3.350000000000000000e+02 -1.673178532852351297e-01
3.360000000000000000e+02 -1.472121884850454143e-01
3.370000000000000000e+02 -1.268576653295512002e-01
3.380000000000000000e+02 -1.065336633300398295e-01
3.390000000000000000e+02 -8.651689463208300790e-02
3.400000000000000000e+02 -6.707657120505271242e-02
3.410000000000000000e+02 -4.846977533330112248e-02
3.420000000000000000e+02 -3.093711073982765777e-02
3.430000000000000000e+02 -1.469871046121410188e-02
3.440000000000000000e+02 4.933425838882597302e-05
3.450000000000000000e+02 1.313806653785278347e-02
3.460000000000000000e+02 2.442823018985382927e-02
3.470000000000000000e+02 3.381227337118589138e-02
3.480000000000000000e+02 4.121576298213053269e-02
3.490000000000000000e+02 4.659819282319721534e-02
3.500000000000000000e+02 4.995318278306044857e-02
3.510000000000000000e+02 5.130807270312922469e-02
3.520000000000000000e+02 5.072292808680611831e-02
3.530000000000000000e+02 4.828898276551675528e-02
3.540000000000000000e+02 4.412655329642259372e-02
3.550000000000000000e+02 3.838246796183666931e-02
3.560000000000000000e+02 3.122706144477998755e-02
3.570000000000000000e+02 2.285079087179562457e-02
3.580000000000000000e+02 1.346053768837776610e-02
3.590000000000000000e+02 3.275659641931897605e-03
3.600000000000000000e+02 -7.476133989681777760e-03
3.610000000000000000e+02 -1.856301268991558673e-02
3.620000000000000000e+02 -2.975328685529435996e-02
3.630000000000000000e+02 -4.081962593552745933e-02
3.640000000000000000e+02 -5.154316166885737627e-02
3.650000000000000000e+02 -6.171740254450083091e-02
3.660000000000000000e+02 -7.115189447486276741e-02
3.670000000000000000e+02 -7.967556004927889290e-02
3.680000000000000000e+02 -8.713966029369643596e-02
3.690000000000000000e+02 -9.342032418698970053e-02
3.700000000000000000e+02 -9.842060078483472196e-02
3.710000000000000000e+02 -1.020719945292621611e-01
3.720000000000000000e+02 -1.043354557225910778e-01
3.730000000000000000e+02 -1.052018035172333915e-01
3.740000000000000000e+02 -1.046915727022148246e-01
3.750000000000000000e+02 -1.028542817102030549e-01
3.760000000000000000e+02 -9.976713467668178736e-02
3.770000000000000000e+02 -9.553317400979827179e-02
3.780000000000000000e+02 -9.027891964979270489e-02
3.790000000000000000e+02 -8.415153317212895057e-02
3.800000000000000000e+02 -7.731555971681951245e-02
3.810000000000000000e+02 -6.994930854788478092e-02
3.820000000000000000e+02 -6.224094213761259542e-02
3.830000000000000000e+02 -5.438434872063557801e-02
3.840000000000000000e+02 -4.657488310366229844e-02
3.850000000000000000e+02 -3.900506039946009113e-02
3.860000000000000000e+02 -3.186029519870112181e-02
3.870000000000000000e+02 -2.531477335964587433e-02
3.880000000000000000e+02 -1.952754925754653786e-02
3.890000000000000000e+02 -1.463895354111269947e-02
3.900000000000000000e+02 -1.076739285353350492e-02
3.910000000000000000e+02 -8.006616491119805668e-03
3.920000000000000000e+02 -6.423515347849054549e-03
3.930000000000000000e+02 -6.056508196591177742e-03
3.940000000000000000e+02 -6.914557393623729092e-03
3.950000000000000000e+02 -8.976842634955295441e-03
3.960000000000000000e+02 -1.219310839620292401e-02
3.970000000000000000e+02 -1.648468242690737801e-02
3.980000000000000000e+02 -2.174614936903213752e-02
3.990000000000000000e+02 -2.784764692701804240e-02
4.000000000000000000e+02 -3.463773742496219221e-02
4.010000000000000000e+02 -4.194679258291937607e-02
4.020000000000000000e+02 -4.959081788960638393e-02
4.030000000000000000e+02 -5.737562816202240040e-02
4.040000000000000000e+02 -6.510128273012699696e-02
4.050000000000000000e+02 -7.256667389749286989e-02
4.060000000000000000e+02 -7.957416367481162656e-02
4.070000000000000000e+02 -8.593415959734082565e-02
4.080000000000000000e+02 -9.146951979432398072e-02
4.090000000000000000e+02 -9.601968484610919063e-02
4.100000000000000000e+02 -9.944443569391797633e-02
4.110000000000000000e+02 -1.016271885555630056e-01
4.120000000000000000e+02 -1.024777493412423190e-01
4.130000000000000000e+02 -1.019344603969103424e-01
4.140000000000000000e+02 -9.996569070111020749e-02
4.150000000000000000e+02 -9.657063509988343675e-02
4.160000000000000000e+02 -9.177940545838819686e-02
4.170000000000000000e+02 -8.565241523219567499e-02
4.180000000000000000e+02 -7.827907527745285587e-02
4.190000000000000000e+02 -6.977583695806419128e-02
4.200000000000000000e+02 -6.028363369994126086e-02
4.210000000000000000e+02 -4.996478713736931393e-02
4.220000000000000000e+02 -3.899945715568203797e-02
4.230000000000000000e+02 -2.758172465957561825e-02
4.240000000000000000e+02 -1.591540462491948874e-02
4.250000000000000000e+02 -4.209692885693518648e-03
4.260000000000000000e+02 7.325248899707233544e-03
4.270000000000000000e+02 1.848266368199956433e-02
4.280000000000000000e+02 2.906342387619268580e-02
4.290000000000000000e+02 3.888001295616320963e-02
4.300000000000000000e+02 4.776017672118711838e-02
4.310000000000000000e+02 5.555016512806417589e-02
4.320000000000000000e+02 6.211750004415596271e-02
4.330000000000000000e+02 6.735321619027556661e-02
4.340000000000000000e+02 7.117353880929300214e-02
4.350000000000000000e+02 7.352097530348965237e-02
4.360000000000000000e+02 7.436481622716370476e-02
4.370000000000000000e+02 7.370105225700360196e-02
4.380000000000000000e+02 7.155173322240084011e-02
4.390000000000000000e+02 6.796380372711836870e-02
4.400000000000000000e+02 6.300746560010522801e-02
4.410000000000000000e+02 5.677412495821338584e-02
4.420000000000000000e+02 4.937399088613909914e-02
4.430000000000000000e+02 4.093339831813880281e-02
4.440000000000000000e+02 3.159193080941442855e-02
4.450000000000000000e+02 2.149942047799990180e-02
4.460000000000000000e+02 1.081290081058755223e-02
4.470000000000000000e+02 -3.064144193355503574e-04
4.480000000000000000e+02 -1.169605955202803436e-02
4.490000000000000000e+02 -2.319509146987576431e-02
4.500000000000000000e+02 -3.464665819145999054e-02
4.510000000000000000e+02 -4.590031926746745289e-02
4.520000000000000000e+02 -5.681408497384812101e-02
4.530000000000000000e+02 -6.725615272647107734e-02
4.540000000000000000e+02 -7.710632892449695297e-02
4.550000000000000000e+02 -8.625713516836816530e-02
4.560000000000000000e+02 -9.461460683961681051e-02
4.570000000000000000e+02 -1.020988007244788831e-01
4.580000000000000000e+02 -1.086440352116628816e-01
4.590000000000000000e+02 -1.141988929433993827e-01
4.600000000000000000e+02 -1.187260192610337800e-01
4.610000000000000000e+02 -1.222017529469763691e-01
4.620000000000000000e+02 -1.246156262453491925e-01
4.630000000000000000e+02 -1.259697702015621923e-01
4.640000000000000000e+02 -1.262782596006147839e-01
4.650000000000000000e+02 -1.255664277267467543e-01
4.660000000000000000e+02 -1.238701760620278813e-01
4.670000000000000000e+02 -1.212352993697269898e-01
4.680000000000000000e+02 -1.177168387899327484e-01
4.690000000000000000e+02 -1.133784707395401742e-01
4.700000000000000000e+02 -1.082919305608506244e-01
4.710000000000000000e+02 -1.025364657402114965e-01
4.720000000000000000e+02 -9.619830624856282042e-02
4.730000000000000000e+02 -8.937013466951376772e-02
4.740000000000000000e+02 -8.215053582600517768e-02
4.750000000000000000e+02 -7.464340218662723903e-02
4.760000000000000000e+02 -6.695726997831777383e-02
4.770000000000000000e+02 -5.920456197872501353e-02
4.780000000000000000e+02 -5.150071402740034887e-02
4.790000000000000000e+02 -4.396316587995639791e-02
4.800000000000000000e+02 -3.671020142498669647e-02
4.810000000000000000e+02 -2.985962882889170097e-02
4.820000000000000000e+02 -2.352729990098276214e-02
4.830000000000000000e+02 -1.782547219535892541e-02
4.840000000000000000e+02 -1.286102970091221494e-02
4.850000000000000000e+02 -8.733583022896774378e-03
4.860000000000000000e+02 -5.533480675003296656e-03
4.870000000000000000e+02 -3.339769259920983419e-03
4.880000000000000000e+02 -2.218149646079728768e-03
4.890000000000000000e+02 -2.218979552766268352e-03
4.900000000000000000e+02 -3.375380885627780186e-03
4.910000000000000000e+02 -5.701510841167847961e-03
4.920000000000000000e+02 -9.191058706334239575e-03
4.930000000000000000e+02 -1.381602916151211148e-02
4.940000000000000000e+02 -1.952587072947821467e-02
4.950000000000000000e+02 -2.624700276749257835e-02
4.960000000000000000e+02 -3.388278841064697178e-02
4.970000000000000000e+02 -4.231399219456082050e-02
4.980000000000000000e+02 -5.139975018693681424e-02
4.990000000000000000e+02 -6.097906934892641240e-02
5.000000000000000000e+02 -7.087285907219248449e-02
5.010000000000000000e+02 -8.088648420872571188e-02
5.020000000000000000e+02 -9.081281422799304670e-02
5.030000000000000000e+02 -1.004357280091076193e-01
5.040000000000000000e+02 -1.095340200606444436e-01
5.050000000000000000e+02 -1.178856393346678078e-01
5.060000000000000000e+02 -1.252721800658725682e-01
5.070000000000000000e+02 -1.314835322320666300e-01
5.080000000000000000e+02 -1.363225907072662113e-01
5.090000000000000000e+02 -1.396099149574647758e-01
5.100000000000000000e+02 -1.411882272133825889e-01
5.110000000000000000e+02 -1.409266349496129944e-01
5.120000000000000000e+02 -1.387244658679628040e-01
5.130000000000000000e+02 -1.345146071198778936e-01
5.140000000000000000e+02 -1.282662485840765365e-01
5.150000000000000000e+02 -1.199869403518382810e-01
5.160000000000000000e+02 -1.097238873863786990e-01
5.170000000000000000e+02 -9.756442077709684413e-02
5.180000000000000000e+02 -8.363560196588534779e-02
5.190000000000000000e+02 -6.810293666036872084e-02
5.200000000000000000e+02 -5.116819587370850797e-02
5.210000000000000000e+02 -3.306636318320840817e-02
5.220000000000000000e+02 -1.406174955639480882e-02
5.230000000000000000e+02 5.556661354104012671e-03
5.240000000000000000e+02 2.548055377137767308e-02
5.250000000000000000e+02 4.538820300563406462e-02
5.260000000000000000e+02 6.495086109380518447e-02
5.270000000000000000e+02 8.383946964577659866e-02
5.280000000000000000e+02 1.017315531306664522e-01
5.290000000000000000e+02 1.183181370485269640e-01
5.300000000000000000e+02 1.333105314928395013e-01
5.310000000000000000e+02 1.464468189268974818e-01
5.320000000000000000e+02 1.574978888483178352e-01
5.330000000000000000e+02 1.662728696332925749e-01
5.340000000000000000e+02 1.726238175152653986e-01
5.350000000000000000e+02 1.764495401514934447e-01
5.360000000000000000e+02 1.776984481563474993e-01
5.370000000000000000e+02 1.763703511571792504e-01
5.380000000000000000e+02 1.725171377679417528e-01
5.390000000000000000e+02 1.662423058802536269e-01
5.400000000000000000e+02 1.576993359218460955e-01
5.410000000000000000e+02 1.470889280680590105e-01
5.420000000000000000e+02 1.346551525023039764e-01
5.430000000000000000e+02 1.206805877059193011e-01
5.440000000000000000e+02 1.054805490508937682e-01
5.450000000000000000e+02 8.939653102377501104e-02
5.460000000000000000e+02 7.278900876520014163e-02
5.470000000000000000e+02 5.602976072591663026e-02
5.480000000000000000e+02 3.949388680029551624e-02
5.490000000000000000e+02 2.355170703342823746e-02
5.500000000000000000e+02 8.560728023792587779e-03
5.510000000000000000e+02 -5.142134529741549699e-03
5.520000000000000000e+02 -1.724789442022559710e-02
5.530000000000000000e+02 -2.748222172982030947e-02
5.540000000000000000e+02 -3.561139900547841824e-02
5.550000000000000000e+02 -4.144736589149647377e-02
5.560000000000000000e+02 -4.485173331030904709e-02
5.570000000000000000e+02 -4.573867353077536169e-02
5.580000000000000000e+02 -4.407661837061245536e-02
5.590000000000000000e+02 -3.988872876289623060e-02
5.600000000000000000e+02 -3.325212680588678082e-02
5.610000000000000000e+02 -2.429591310932990855e-02
5.620000000000000000e+02 -1.319802055381132447e-02
5.630000000000000000e+02 -1.809844819460332396e-04
5.640000000000000000e+02 1.449326575928465421e-02
5.650000000000000000e+02 3.052946284269571903e-02
5.660000000000000000e+02 4.760576018498473283e-02
5.670000000000000000e+02 6.538102375330168137e-02
5.680000000000000000e+02 8.350248538291364653e-02
5.690000000000000000e+02 1.016135706764896840e-01
5.700000000000000000e+02 1.193617167297820192e-01
5.710000000000000000e+02 1.364059959439504477e-01
5.720000000000000000e+02 1.524243688045652800e-01
5.730000000000000000e+02 1.671204003512161695e-01
5.740000000000000000e+02 1.802292892991095297e-01
5.750000000000000000e+02 1.915230790836854324e-01
5.760000000000000000e+02 2.008149408590167440e-01
5.770000000000000000e+02 2.079624444544430906e-01
5.780000000000000000e+02 2.128697564032798750e-01
5.790000000000000000e+02 2.154887355727828635e-01
5.800000000000000000e+02 2.158189217811560257e-01
5.810000000000000000e+02 2.139064390092101919e-01
5.820000000000000000e+02 2.098418652081740499e-01
5.830000000000000000e+02 2.037571405281608516e-01
5.840000000000000000e+02 1.958216095059478468e-01
5.850000000000000000e+02 1.862373139344813133e-01
5.860000000000000000e+02 1.752336641040204701e-01
5.870000000000000000e+02 1.630616344382170291e-01
5.880000000000000000e+02 1.499876315721271336e-01
5.890000000000000000e+02 1.362871918065078347e-01
5.900000000000000000e+02 1.222386637571993007e-01
5.910000000000000000e+02 1.081170254211477610e-01
5.920000000000000000e+02 9.418798299452180167e-02
5.930000000000000000e+02 8.070248213456973629e-02
5.940000000000000000e+02 6.789175132719380001e-02
5.950000000000000000e+02 5.596298098517945435e-02
5.960000000000000000e+02 4.509571975422635437e-02
5.970000000000000000e+02 3.543905273091484120e-02
5.980000000000000000e+02 2.710960226534897544e-02
5.990000000000000000e+02 2.019037232441762281e-02
6.000000000000000000e+02 1.473043325468043757e-02
6.010000000000000000e+02 1.074542517582876590e-02
6.020000000000000000e+02 8.218837405316257658e-03
6.030000000000000000e+02 7.104003187328584296e-03
6.040000000000000000e+02 7.326733436811784864e-03
6.050000000000000000e+02 8.788501047523430282e-03
6.060000000000000000e+02 1.137007409119766312e-02
6.070000000000000000e+02 1.493549046586339739e-02
6.080000000000000000e+02 1.933626274916933757e-02
6.090000000000000000e+02 2.441569766029723018e-02
6.100000000000000000e+02 3.001321771424035265e-02
6.110000000000000000e+02 3.596857756628642211e-02
6.120000000000000000e+02 4.212587207964388347e-02
6.130000000000000000e+02 4.833724474646788893e-02
6.140000000000000000e+02 5.446621404061043059e-02
6.150000000000000000e+02 6.039055044770894054e-02
6.160000000000000000e+02 6.600464873905378949e-02
6.170000000000000000e+02 7.122135658472716901e-02
6.180000000000000000e+02 7.597323506240580282e-02
6.190000000000000000e+02 8.021324247894018322e-02
6.200000000000000000e+02 8.391484726326514654e-02
6.210000000000000000e+02 8.707159009326324861e-02
6.220000000000000000e+02 8.969612934302001461e-02
6.230000000000000000e+02 9.181881368830410728e-02
6.240000000000000000e+02 9.348583727176881797e-02
6.250000000000000000e+02 9.475704114099378628e-02
6.260000000000000000e+02 9.570342954489477472e-02
6.270000000000000000e+02 9.640447616464178915e-02
6.280000000000000000e+02 9.694529454392944445e-02
6.290000000000000000e+02 9.741375097722268506e-02
6.300000000000000000e+02 9.789759363227634736e-02
6.310000000000000000e+02 9.848166947284858752e-02
6.320000000000000000e+02 9.924529578473986757e-02
6.330000000000000000e+02 1.002598457193700221e-01
6.340000000000000000e+02 1.015866026791126531e-01
6.350000000000000000e+02 1.032749247777393492e-01
6.360000000000000000e+02 1.053607577085896307e-01
6.370000000000000000e+02 1.078655202434129351e-01
6.380000000000000000e+02 1.107953790196536392e-01
6.390000000000000000e+02 1.141409193147679135e-01
6.400000000000000000e+02 1.178772095266435310e-01
6.410000000000000000e+02 1.219642477263470359e-01
6.420000000000000000e+02 1.263477703133732422e-01
6.430000000000000000e+02 1.309603964358166395e-01
6.440000000000000000e+02 1.357230745209421219e-01
6.450000000000000000e+02 1.405467911825265259e-01
6.460000000000000000e+02 1.453344998730251858e-01
6.470000000000000000e+02 1.499832214531616470e-01
6.480000000000000000e+02 1.543862678425200197e-01
6.490000000000000000e+02 1.584355371835616255e-01
6.500000000000000000e+02 1.620238305022743963e-01
6.510000000000000000e+02 1.650471383780099943e-01
6.520000000000000000e+02 1.674068497943786427e-01
6.530000000000000000e+02 1.690118361977313577e-01
6.540000000000000000e+02 1.697803680124890802e-01
6.550000000000000000e+02 1.696418245641082567e-01
6.560000000000000000e+02 1.685381630735433567e-01
6.570000000000000000e+02 1.664251172788079880e-01
6.580000000000000000e+02 1.632731020609393680e-01
6.590000000000000000e+02 1.590678065209761294e-01
6.600000000000000000e+02 1.538104645952487193e-01
6.610000000000000000e+02 1.475177976398657775e-01
6.620000000000000000e+02 1.402216315642638711e-01
6.630000000000000000e+02 1.319681967039780801e-01
6.640000000000000000e+02 1.228171252951492098e-01
6.650000000000000000e+02 1.128401682749137214e-01
6.660000000000000000e+02 1.021196585392472739e-01
6.670000000000000000e+02 9.074675380772816158e-02
6.680000000000000000e+02 7.881949714910176097e-02
6.690000000000000000e+02 6.644073776329711967e-02
6.700000000000000000e+02 5.371595816744416385e-02
6.710000000000000000e+02 4.075105671416010683e-02
6.720000000000000000e+02 2.765013646230798927e-02
6.730000000000000000e+02 1.451335167114593989e-02
6.740000000000000000e+02 1.434863353182311719e-03
6.750000000000000000e+02 -1.149904661297265589e-02
6.760000000000000000e+02 -2.421165590271658064e-02
6.770000000000000000e+02 -3.663723376037679447e-02
6.780000000000000000e+02 -4.872218663800389343e-02
6.790000000000000000e+02 -6.042588618991334704e-02
6.800000000000000000e+02 -7.172115479567163498e-02
6.810000000000000000e+02 -8.259439285305274214e-02
6.820000000000000000e+02 -9.304533954391178141e-02
6.830000000000000000e+02 -1.030864696833626026e-01
6.840000000000000000e+02 -1.127420371006119248e-01
6.850000000000000000e+02 -1.220467860470070831e-01
6.860000000000000000e+02 -1.310443601934253022e-01
6.870000000000000000e+02 -1.397854493885234972e-01
6.880000000000000000e+02 -1.483257197381409598e-01
6.890000000000000000e+02 -1.567235829587467211e-01
6.900000000000000000e+02 -1.650378635321185783e-01
6.910000000000000000e+02 -1.733254294922090821e-01
6.920000000000000000e+02 -1.816388525396509523e-01
6.930000000000000000e+02 -1.900241670083588352e-01
6.940000000000000000e+02 -1.985187923792861575e-01
6.950000000000000000e+02 -2.071496865874217774e-01
6.960000000000000000e+02 -2.159317859316396970e-01
6.970000000000000000e+02 -2.248667853383264359e-01
6.980000000000000000e+02 -2.339423047859585936e-01
6.990000000000000000e+02 -2.431314718820951071e-01
7.000000000000000000e+02 -2.523929473126018674e-01
7.010000000000000000e+02 -2.616714011481640068e-01
7.020000000000000000e+02 -2.708984399367025953e-01
7.030000000000000000e+02 -2.799939653103918902e-01
7.040000000000000000e+02 -2.888679402161230536e-01
7.050000000000000000e+02 -2.974225184431552593e-01
7.060000000000000000e+02 -3.055544848503664035e-01
7.070000000000000000e+02 -3.131579431074955067e-01
7.080000000000000000e+02 -3.201271790389443872e-01
7.090000000000000000e+02 -3.263596186379458253e-01
7.100000000000000000e+02 -3.317587971010921288e-01
7.110000000000000000e+02 -3.362372515473867063e-01
7.120000000000000000e+02 -3.397192505262661699e-01
7.130000000000000000e+02 -3.421432755792900293e-01
7.140000000000000000e+02 -3.434641739441702812e-01
7.150000000000000000e+02 -3.436549121665554707e-01
7.160000000000000000e+02 -3.427078667397399636e-01
7.170000000000000000e+02 -3.406356016576780332e-01
7.180000000000000000e+02 -3.374710950839231449e-01
7.190000000000000000e+02 -3.332673939815002928e-01
7.200000000000000000e+02 -3.280966904430731024e-01
7.210000000000000000e+02 -3.220488284963607950e-01
7.220000000000000000e+02 -3.152292716859484978e-01
7.230000000000000000e+02 -3.077565709120327897e-01
7.240000000000000000e+02 -2.997593939489275883e-01
7.250000000000000000e+02 -2.913731885702935953e-01
7.260000000000000000e+02 -2.827365636947311023e-01
7.270000000000000000e+02 -2.739874840284375335e-01
7.280000000000000000e+02 -2.652593815597014681e-01
7.290000000000000000e+02 -2.566772914602163391e-01
7.300000000000000000e+02 -2.483541210342169459e-01
7.310000000000000000e+02 -2.403871631763732641e-01
7.320000000000000000e+02 -2.328549564319006837e-01
7.330000000000000000e+02 -2.258145902430924168e-01
7.340000000000000000e+02 -2.192995447575078471e-01
7.350000000000000000e+02 -2.133181374960944066e-01
7.360000000000000000e+02 -2.078526402127429118e-01
7.370000000000000000e+02 -2.028591072839463494e-01
7.380000000000000000e+02 -1.982679413008879010e-01
7.390000000000000000e+02 -1.939852030350674161e-01
7.400000000000000000e+02 -1.898946485979623455e-01
7.410000000000000000e+02 -1.858604631217366521e-01
7.420000000000000000e+02 -1.817306331488673099e-01
7.430000000000000000e+02 -1.773408901622444689e-01
7.440000000000000000e+02 -1.725191320061934541e-01
7.450000000000000000e+02 -1.670902216554105701e-01
7.460000000000000000e+02 -1.608810452685485726e-01
7.470000000000000000e+02 -1.537257050457670471e-01
7.480000000000000000e+02 -1.454707142649729334e-01
7.490000000000000000e+02 -1.359800600102966661e-01
7.500000000000000000e+02 -1.251399981594357447e-01
7.510000000000000000e+02 -1.128634506306030322e-01
7.520000000000000000e+02 -9.909388087033915715e-02
7.530000000000000000e+02 -8.380853483394830328e-02
7.540000000000000000e+02 -6.702094852454182350e-02
7.550000000000000000e+02 -4.878263897149742734e-02
7.560000000000000000e+02 -2.918391474029706847e-02
7.570000000000000000e+02 -8.353762982583896879e-03
7.580000000000000000e+02 1.354120852219416193e-02
7.590000000000000000e+02 3.629877221453578495e-02
7.600000000000000000e+02 5.968399960243005176e-02
7.610000000000000000e+02 8.343304993298936156e-02
7.620000000000000000e+02 1.072577586469092292e-01
7.630000000000000000e+02 1.308509347470025175e-01
7.640000000000000000e+02 1.538922580004297158e-01
7.650000000000000000e+02 1.760546493860240258e-01
7.660000000000000000e+02 1.970109777126507755e-01
7.670000000000000000e+02 2.164409512702158700e-01
7.680000000000000000e+02 2.340380407520478157e-01
7.690000000000000000e+02 2.495162750042294320e-01
7.700000000000000000e+02 2.626167515899630045e-01
7.710000000000000000e+02 2.731137112009478507e-01
7.720000000000000000e+02 2.808200311057384990e-01
7.730000000000000000e+02 2.855920076758658999e-01
7.740000000000000000e+02 2.873333099194037565e-01
7.750000000000000000e+02 2.859980082683241109e-01
7.760000000000000000e+02 2.815926002553769125e-01
7.770000000000000000e+02 2.741769790822480846e-01
7.780000000000000000e+02 2.638643150111456004e-01
7.790000000000000000e+02 2.508198431782771021e-01
7.800000000000000000e+02 2.352585787317321986e-01
7.810000000000000000e+02 2.174420014280119551e-01
7.820000000000000000e+02 1.976737786886820780e-01
7.830000000000000000e+02 1.762946161594992622e-01
7.840000000000000000e+02 1.536763431555248360e-01
7.850000000000000000e+02 1.302153621731053923e-01
7.860000000000000000e+02 1.063255988782334238e-01
7.870000000000000000e+02 8.243110561208524811e-02
7.880000000000000000e+02 5.895847413911431412e-02
7.890000000000000000e+02 3.632922159350794600e-02
7.900000000000000000e+02 1.495230223211966615e-02
7.910000000000000000e+02 -4.783089769705315894e-03
7.920000000000000000e+02 -2.251428740546444762e-02
7.930000000000000000e+02 -3.791134718832945422e-02
7.940000000000000000e+02 -5.068255602577613483e-02
7.950000000000000000e+02 -6.057914184266859764e-02
7.960000000000000000e+02 -6.739910612226571174e-02
7.970000000000000000e+02 -7.099011099290156168e-02
7.980000000000000000e+02 -7.125138324891519548e-02
7.990000000000000000e+02 -6.813461396368654388e-02
8.000000000000000000e+02 -6.164385585198176032e-02
8.010000000000000000e+02 -5.183444958769105326e-02
8.020000000000000000e+02 -3.881101964720469477e-02
8.030000000000000000e+02 -2.272461070406981212e-02
8.040000000000000000e+02 -3.769045334313961444e-03
8.050000000000000000e+02 1.782339679620496137e-02
8.060000000000000000e+02 4.178687040025511057e-02
8.070000000000000000e+02 6.782730332263331441e-02
8.080000000000000000e+02 9.562806118099492769e-02
8.090000000000000000e+02 1.248558061362461669e-01
8.100000000000000000e+02 1.551664248800648516e-01
8.110000000000000000e+02 1.862108977024042322e-01
8.120000000000000000e+02 2.176409939159242302e-01
8.130000000000000000e+02 2.491146819106535293e-01
8.140000000000000000e+02 2.803011559781402040e-01
8.150000000000000000e+02 3.108853950188313897e-01
8.160000000000000000e+02 3.405721832020239814e-01
8.170000000000000000e+02 3.690895341267084739e-01
8.180000000000000000e+02 3.961914863135465592e-01
8.190000000000000000e+02 4.216602420153319208e-01
8.200000000000000000e+02 4.453076450783586826e-01
8.210000000000000000e+02 4.669760126245089404e-01
8.220000000000000000e+02 4.865383378964368566e-01
8.230000000000000000e+02 5.038979074530268720e-01
8.240000000000000000e+02 5.189873841035170798e-01
8.250000000000000000e+02 5.317674076872369593e-01
8.260000000000000000e+02 5.422247920966135615e-01
8.270000000000000000e+02 5.503703831117009448e-01
8.280000000000000000e+02 5.562366593674787918e-01
8.290000000000000000e+02 5.598751504011556523e-01
8.300000000000000000e+02 5.613537560554752170e-01
8.310000000000000000e+02 5.607540323947853844e-01
8.320000000000000000e+02 5.581685243253473594e-01
8.330000000000000000e+02 5.536982005264474704e-01
8.340000000000000000e+02 5.474500521062102276e-01
8.350000000000000000e+02 5.395348973315330365e-01
8.360000000000000000e+02 5.300654377453231092e-01
8.370000000000000000e+02 5.191545836614296361e-01
8.380000000000000000e+02 5.069140748899787496e-01
8.390000000000000000e+02 4.934533971618046966e-01
8.400000000000000000e+02 4.788789960794030409e-01
8.410000000000000000e+02 4.632937727785126358e-01
8.420000000000000000e+02 4.467968437827946615e-01
8.430000000000000000e+02 4.294835333450540693e-01
8.440000000000000000e+02 4.114455677508257470e-01
8.450000000000000000e+02 3.927714299065775405e-01
8.460000000000000000e+02 3.735468340165422618e-01
8.470000000000000000e+02 3.538552745134936339e-01
8.480000000000000000e+02 3.337786063210630427e-01
8.490000000000000000e+02 3.133976129851027692e-01
8.500000000000000000e+02 2.927925206626085242e-01
8.510000000000000000e+02 2.720434246301630665e-01
8.520000000000000000e+02 2.512305925342405155e-01
8.530000000000000000e+02 2.304346219178818322e-01
8.540000000000000000e+02 2.097364312022658162e-01
8.550000000000000000e+02 1.892170732544161682e-01
8.560000000000000000e+02 1.689573659836347275e-01
8.570000000000000000e+02 1.490373466102346556e-01
8.580000000000000000e+02 1.295355569681428398e-01
8.590000000000000000e+02 1.105281793840742766e-01
8.600000000000000000e+02 9.208805029302326306e-02
8.610000000000000000e+02 7.428357770708815533e-02
8.620000000000000000e+02 5.717760223085273374e-02
8.630000000000000000e+02 4.082623688100912168e-02
8.640000000000000000e+02 2.527773137200070575e-02
8.650000000000000000e+02 1.057139944877840548e-02
8.660000000000000000e+02 -3.263344333421819721e-03
8.670000000000000000e+02 -1.620780075383554050e-02
8.680000000000000000e+02 -2.825461385869425593e-02
8.690000000000000000e+02 -3.940817880634205073e-02
8.700000000000000000e+02 -4.968479967861252899e-02
8.710000000000000000e+02 -5.911257583405904459e-02
8.720000000000000000e+02 -6.773100066542592224e-02
8.730000000000000000e+02 -7.559026701806559334e-02
8.740000000000000000e+02 -8.275027913028659698e-02
8.750000000000000000e+02 -8.927938238574166518e-02
8.760000000000000000e+02 -9.525282850972671689e-02
8.770000000000000000e+02 -1.007510039130802837e-01
8.780000000000000000e+02 -1.058574562647154049e-01
8.790000000000000000e+02 -1.106567609808454811e-01
8.800000000000000000e+02 -1.152322779601371305e-01
8.810000000000000000e+02 -1.196638508571278847e-01
8.820000000000000000e+02 -1.240255084600097452e-01
8.830000000000000000e+02 -1.283832273695180159e-01
8.840000000000000000e+02 -1.327928188861012826e-01
8.850000000000000000e+02 -1.372980000215557883e-01
8.860000000000000000e+02 -1.419287080834517600e-01
8.870000000000000000e+02 -1.466997131380216035e-01
8.880000000000000000e+02 -1.516095780641929236e-01
8.890000000000000000e+02 -1.566400084067716691e-01
8.900000000000000000e+02 -1.617556262036265458e-01
8.910000000000000000e+02 -1.669041923657830773e-01
8.920000000000000000e+02 -1.720172917595844675e-01
8.930000000000000000e+02 -1.770114838749899111e-01
8.940000000000000000e+02 -1.817899105104383850e-01
8.950000000000000000e+02 -1.862443397792174493e-01
8.960000000000000000e+02 -1.902576139620347773e-01
8.970000000000000000e+02 -1.937064578020957772e-01
8.980000000000000000e+02 -1.964645924267796606e-01
8.990000000000000000e+02 -1.984060911087592305e-01
9.000000000000000000e+02 -1.994089038120426816e-01
9.010000000000000000e+02 -1.993584712538958859e-01
9.020000000000000000e+02 -1.981513433801621316e-01
9.030000000000000000e+02 -1.956987137868657078e-01
9.040000000000000000e+02 -1.919297803759723031e-01
9.050000000000000000e+02 -1.867948429029139823e-01
9.060000000000000000e+02 -1.802680516077862782e-01
9.070000000000000000e+02 -1.723497247979751124e-01
9.080000000000000000e+02 -1.630681622933807806e-01
9.090000000000000000e+02 -1.524808882748819316e-01
9.100000000000000000e+02 -1.406752703819673100e-01
9.110000000000000000e+02 -1.277684728776510292e-01
9.120000000000000000e+02 -1.139067158558470932e-01
9.130000000000000000e+02 -9.926382889558735267e-02
9.140000000000000000e+02 -8.403910054613292213e-02
9.150000000000000000e+02 -6.845444534503947187e-02
9.160000000000000000e+02 -5.275092241171890073e-02
9.170000000000000000e+02 -3.718465848118188144e-02
9.180000000000000000e+02 -2.202224358068912563e-02
9.190000000000000000e+02 -7.535680063003521133e-03
9.200000000000000000e+02 6.003018557441414799e-03
9.210000000000000000e+02 1.832747284745599517e-02
9.220000000000000000e+02 2.918271115629975099e-02
9.230000000000000000e+02 3.833094774223329282e-02
9.240000000000000000e+02 4.555723911484781119e-02
9.250000000000000000e+02 5.067488778078219069e-02
9.260000000000000000e+02 5.353046623939003434e-02
9.270000000000000000e+02 5.400833611942662538e-02
9.280000000000000000e+02 5.203454532453596904e-02
9.290000000000000000e+02 4.757999513791826007e-02
9.300000000000000000e+02 4.066278242465480586e-02
9.310000000000000000e+02 3.134963644756252193e-02
9.320000000000000000e+02 1.975638747291336844e-02
9.330000000000000000e+02 6.047423706850621125e-03
9.340000000000000000e+02 -9.565885989988816285e-03
9.350000000000000000e+02 -2.682780400641342905e-02
9.360000000000000000e+02 -4.544184817121518088e-02
9.370000000000000000e+02 -6.507538277362290291e-02
9.380000000000000000e+02 -8.536510713402642447e-02
9.390000000000000000e+02 -1.059233529941631391e-01
9.400000000000000000e+02 -1.263450778759434012e-01
9.410000000000000000e+02 -1.462154255204292097e-01
9.420000000000000000e+02 -1.651177070268811664e-01
9.430000000000000000e+02 -1.826416424878879452e-01
9.440000000000000000e+02 -1.983916928939284952e-01
9.450000000000000000e+02 -2.119953056732832852e-01
9.460000000000000000e+02 -2.231108930967892201e-01
9.470000000000000000e+02 -2.314353652903616276e-01
9.480000000000000000e+02 -2.367110440512452674e-01
9.490000000000000000e+02 -2.387317930417767187e-01
9.500000000000000000e+02 -2.373482133668951832e-01
9.510000000000000000e+02 -2.324717719974938313e-01
9.520000000000000000e+02 -2.240777487197572748e-01
9.530000000000000000e+02 -2.122069144775500515e-01
9.540000000000000000e+02 -1.969658778722185311e-01
9.550000000000000000e+02 -1.785260669465912609e-01
9.560000000000000000e+02 -1.571213427873416890e-01
9.570000000000000000e+02 -1.330442727028086636e-01
9.580000000000000000e+02 -1.066411213418063109e-01
9.590000000000000000e+02 -7.830564862864844433e-02
9.600000000000000000e+02 -4.847183176218612666e-02
9.610000000000000000e+02 -1.760565518774052582e-02
9.620000000000000000e+02 1.380386414698762595e-02
9.630000000000000000e+02 4.525422898445059794e-02
9.640000000000000000e+02 7.623938804635393973e-02
9.650000000000000000e+02 1.062598223853708779e-01
9.660000000000000000e+02 1.348325709993480892e-01
9.670000000000000000e+02 1.615009737791922861e-01
9.680000000000000000e+02 1.858439143713508379e-01
9.690000000000000000e+02 2.074843553257615936e-01
9.700000000000000000e+02 2.260969713061065089e-01
9.710000000000000000e+02 2.414147067472340313e-01
9.720000000000000000e+02 2.532341081579231323e-01
9.730000000000000000e+02 2.614193070702157118e-01
9.740000000000000000e+02 2.659045636969561421e-01
9.750000000000000000e+02 2.666953105952605818e-01
9.760000000000000000e+02 2.638676742725202251e-01
9.770000000000000000e+02 2.575664852861287990e-01
9.780000000000000000e+02 2.480018247001979925e-01
9.790000000000000000e+02 2.354441877924348669e-01
9.800000000000000000e+02 2.202183794928767868e-01
9.810000000000000000e+02 2.026962847159384518e-01
9.820000000000000000e+02 1.832886824835446848e-01
9.830000000000000000e+02 1.624362977296582855e-01
9.840000000000000000e+02 1.406002962034200721e-01
9.850000000000000000e+02 1.182524460090750851e-01
9.860000000000000000e+02 9.586517112104689375e-02
9.870000000000000000e+02 7.390172608749756566e-02
9.880000000000000000e+02 5.280671371660866642e-02
9.890000000000000000e+02 3.299716019829065927e-02
9.900000000000000000e+02 1.485434343487968337e-02
9.910000000000000000e+02 -1.283446775183183855e-03
9.920000000000000000e+02 -1.512706584141644203e-02
9.930000000000000000e+02 -2.644146266677058904e-02
9.940000000000000000e+02 -3.504932646254194095e-02
9.950000000000000000e+02 -4.083337087514098129e-02
9.960000000000000000e+02 -4.373722814797440656e-02
9.970000000000000000e+02 -4.376496113116708220e-02
9.980000000000000000e+02 -4.097923282840121306e-02
9.990000000000000000e+02 -3.549820696619190169e-02


==> figures/ex2/CHb1.txt <==
0 0
1.120130499008155311e+00 -7.293304835316707369e+00
5.128439146992604947e+00 -9.197110865900796739e+00
9.091972195063135587e+00 -1.005192534470345933e+01
1.401327278103963181e+01 -1.147178750936950919e+01
1.837693769707220781e+01 -1.238414253069687732e+01
2.235885776705799799e+01 -1.318269003596075706e+01
2.632589053809897450e+01 -1.383064862723973931e+01
3.134541238413112296e+01 -1.432486830423801649e+01
3.532469690713696764e+01 -1.487437958404204963e+01
3.929747824914193188e+01 -1.533266841062581065e+01
4.326908117112543550e+01 -1.572705033563743271e+01
4.713628876413895341e+01 -1.607360403806217519e+01
5.202279837215792213e+01 -1.643677063251428194e+01
5.597506178313051350e+01 -1.663604244426164414e+01
5.993056487813373678e+01 -1.671105733152580086e+01
6.387273478413771954e+01 -1.693700923371497780e+01
6.878785192306713725e+01 -1.707104025568384742e+01
7.272224619803273526e+01 -1.714430194857725809e+01
7.667630212605399720e+01 -1.734390237468016593e+01
8.058307570508441131e+01 -1.744883339764191632e+01
8.452343359207043250e+01 -1.751994908566867082e+01
8.948806349807455263e+01 -1.767072809658635535e+01
9.342742427411030803e+01 -1.776807914379020303e+01
9.740622384904236242e+01 -1.782459812556363943e+01
1.013614993070896162e+02 -1.793711589543495677e+01
1.062009152880964393e+02 -1.794134957096293093e+01
1.103319473251249292e+02 -1.801066987971260502e+01
1.141477399211762531e+02 -1.802639947795369224e+01
1.179610741761662212e+02 -1.809495820855407899e+01
1.218269484691518301e+02 -1.809976725794190244e+01
1.266531324581646913e+02 -1.816092032619003405e+01
1.306297060401775525e+02 -1.817611089145696113e+01
1.345886686932117300e+02 -1.820656812698102556e+01
1.385466227052002068e+02 -1.823139104519765397e+01
1.434900838672165264e+02 -1.827127396533519033e+01
1.474302249372394726e+02 -1.828272983231521920e+01
1.512901499092640734e+02 -1.832396239454180886e+01
1.551905112052882032e+02 -1.833168058642630527e+01
1.601125991953340417e+02 -1.835448555333482901e+01
1.642297074213693122e+02 -1.837524561992917427e+01
1.680648204233311844e+02 -1.840005532356385842e+01
1.719621951313583850e+02 -1.841263747538180695e+01
1.759344186883517978e+02 -1.843760181507075302e+01
1.808950337264104746e+02 -1.846106122314463249e+01
1.847968388344252162e+02 -1.847771458213595253e+01
1.887910415044079855e+02 -1.849944127746838518e+01
1.927943851723684929e+02 -1.851781737717643850e+01
1.977147659393231152e+02 -1.854221002095432880e+01
2.017192590393606224e+02 -1.855645309111373109e+01
2.057182293723672046e+02 -1.857916525036403499e+01
2.097246198253778857e+02 -1.859681612021651631e+01
2.137806232363636809e+02 -1.861715882463462179e+01
2.187414537033619126e+02 -1.863980920627969695e+01
2.226249228444194159e+02 -1.865901883492259117e+01
2.264874795404011820e+02 -1.867855043251865510e+01
2.303786440013700485e+02 -1.869700079072478260e+01
2.355966698163574620e+02 -1.872216225852850968e+01
2.395979845993260824e+02 -1.874027766949564722e+01
2.435924709373539372e+02 -1.876143791811114880e+01
2.475282537553557631e+02 -1.878098210902946619e+01
2.514334018473600736e+02 -1.880232910420816950e+01
2.562572349353886239e+02 -1.882760657398015169e+01
2.601796255143981398e+02 -1.884925002886012280e+01
2.640492808224189503e+02 -1.887006276258594539e+01
2.681129531554106507e+02 -1.889185478823717901e+01
2.733340553983962309e+02 -1.891951770470445027e+01
2.772033360153709509e+02 -1.894184032601522105e+01
2.810997996104069898e+02 -1.896440832641649621e+01
2.849577568134227477e+02 -1.898723036015892873e+01
2.888902375594116165e+02 -1.900989667477310618e+01
2.938209453183826554e+02 -1.903967412328044873e+01
2.977469163773948821e+02 -1.906260936141421780e+01
3.016571500673926494e+02 -1.908728163718775050e+01
3.057632548203564511e+02 -1.911094064728002806e+01
3.107168318424191966e+02 -1.914186311037711974e+01
3.145884532624495478e+02 -1.916662844709380664e+01
3.184630210344257648e+02 -1.919190062866224267e+01
3.223690056944342359e+02 -1.921724010929503379e+01
3.265125590793795709e+02 -1.924284377619940400e+01
3.314011895643579919e+02 -1.927526334763721749e+01
3.353018247843447170e+02 -1.930155094635007984e+01
3.392146047503701993e+02 -1.932804690403666115e+01
3.431037758434013085e+02 -1.935476295104013644e+01
3.479576588694471866e+02 -1.938855689919195768e+01
3.518308529824280413e+02 -1.941581276905490228e+01
3.557125129734340589e+02 -1.944345290280817906e+01
3.595820175814187678e+02 -1.947123356524563320e+01
3.634582994174088526e+02 -1.949935595932464949e+01
3.683096856753854809e+02 -1.953471568768311428e+01
3.722254944043870637e+02 -1.956330538045115475e+01
3.761287133884015930e+02 -1.959214731277869959e+01
3.799981645983934868e+02 -1.962119011586216288e+01
3.848453637983784574e+02 -1.965776195478872523e+01
3.891594676893491851e+02 -1.968728952379973052e+01
3.931068731343439140e+02 -1.971705824531562001e+01
3.970709830893320031e+02 -1.974714243894560894e+01
4.019520338433285360e+02 -1.978509842246711514e+01
4.062506247663441172e+02 -1.981582882667295564e+01
4.101553512653426878e+02 -1.984678024022730014e+01
4.140375223383452976e+02 -1.987796856604565221e+01
4.179816386533475452e+02 -1.990940527331973442e+01
4.228741472683486791e+02 -1.994906855056264661e+01
4.267900880152901664e+02 -1.998100142472888052e+01
4.306581212642686296e+02 -2.001318518042506156e+01
4.348377362462342717e+02 -2.004566421677456134e+01
4.396875763341813581e+02 -2.008652265339270215e+01
4.437985946411863551e+02 -2.011949158509348479e+01
4.477462046012406063e+02 -2.015269112488410030e+01
4.516870321462683933e+02 -2.018613974149564427e+01
4.557840965362684074e+02 -2.021976186832899458e+01
4.607957308362820186e+02 -2.026198175817123470e+01
4.649751181083429401e+02 -2.029601908269130917e+01
4.689165988753138663e+02 -2.033023188143903681e+01
4.727918138162913237e+02 -2.036466861250934102e+01
4.778310234152777412e+02 -2.040804709874462830e+01
4.819298224622725684e+02 -2.044301993214272883e+01
4.862320263342644466e+02 -2.047814087635354952e+01
4.901640264152065356e+02 -2.051346567270792320e+01
4.941161398931762960e+02 -2.054900735936957190e+01
4.990617302141581604e+02 -2.059366278389276772e+01
5.032194753421590576e+02 -2.062965057411816616e+01
5.071063474181682977e+02 -2.066587476982254756e+01
5.110039798541747587e+02 -2.070224632351517613e+01
5.159095627031638287e+02 -2.074798475325014735e+01
5.198489502301235916e+02 -2.078469508767659590e+01
5.237480758371584670e+02 -2.082155173044754548e+01
5.277577561372272612e+02 -2.085861202258283953e+01
5.316863323553225200e+02 -2.089586289186435408e+01
5.368297019723195262e+02 -2.094266654939663397e+01
5.407296118233662128e+02 -2.098030236963683137e+01
5.446485747023307340e+02 -2.101811768069774899e+01
5.486442261913089169e+02 -2.105613168381379907e+01
5.535252006913397054e+02 -2.110389155842550579e+01
5.573961414213481476e+02 -2.114227154683621279e+01
5.613169927523631486e+02 -2.118083582091651706e+01
5.654714860133990442e+02 -2.121958742674781107e+01
5.693353336174077413e+02 -2.125843488750415844e+01
5.742045411123744998e+02 -2.130715545292197532e+01
5.785561232743621076e+02 -2.134630831776538784e+01
5.825490716153744870e+02 -2.138560702831060212e+01
5.864647761493670259e+02 -2.142505269098714393e+01
5.913141150713436218e+02 -2.147445440297159891e+01
5.951953173602996685e+02 -2.151410276522651088e+01
5.990578836613312887e+02 -2.155393616528822065e+01
6.029409838433330151e+02 -2.159391156808407430e+01
6.068059810443919559e+02 -2.163400735007526166e+01
6.116335850883624516e+02 -2.168424456948316958e+01
6.155025285633564636e+02 -2.172449236733162081e+01
6.194005600303553365e+02 -2.176481856397981574e+01
6.232524591033743491e+02 -2.180525593445857169e+01
6.283922422983741853e+02 -2.185581963522375304e+01
6.323442086604045471e+02 -2.189628145865844644e+01
6.363051923913990322e+02 -2.193684528441812276e+01
6.403715184574248269e+02 -2.197745364014935632e+01
6.453352763254169986e+02 -2.202833137844168476e+01
6.492322234794155520e+02 -2.206910451190485034e+01
6.531968573744452442e+02 -2.210990761898731094e+01
6.571066175224314065e+02 -2.215080000273344041e+01
6.610739512744639796e+02 -2.219174087834469233e+01
6.659775595014871215e+02 -2.224298674515468832e+01
6.700324631514977227e+02 -2.228399054193500817e+01
6.742680213545445440e+02 -2.232499482413397018e+01
6.781270211975534039e+02 -2.236601818339413228e+01
6.829630909365168918e+02 -2.241740643390702914e+01
6.869292205935544189e+02 -2.245855818414657534e+01
6.907977438205471117e+02 -2.249965388624203655e+01
6.946816377195045789e+02 -2.254078486451225771e+01
6.985767988465140661e+02 -2.258187096254279425e+01
7.036069573675194988e+02 -2.263315679205296860e+01
7.078037691215176892e+02 -2.267417661216274638e+01
7.117417878184696747e+02 -2.271526236803937948e+01
7.156083480454162782e+02 -2.275634654270323765e+01
7.204612207484551618e+02 -2.280770116938373349e+01
7.243884447055115743e+02 -2.284879823110092545e+01
7.282736486075227731e+02 -2.288999004929002012e+01
7.321842256745057966e+02 -2.293112958999617845e+01
7.360470379084763408e+02 -2.297218693595412731e+01
7.410830915764563542e+02 -2.302348785190221747e+01
7.450183696404019429e+02 -2.306441624960556425e+01
7.489073556703824579e+02 -2.310521928462716801e+01
7.528041331613985676e+02 -2.314598673104556070e+01
7.576153910134071339e+02 -2.319678128372857628e+01
7.615325317764327337e+02 -2.323732090039248277e+01
7.653957463994229329e+02 -2.327782175199691750e+01
7.693071175864024553e+02 -2.331826013199246006e+01
7.731662043823689601e+02 -2.335855213097041272e+01
7.780941467583434132e+02 -2.340874949926548254e+01
7.819927130573232716e+02 -2.344870474174035380e+01
7.858716737662980449e+02 -2.348854074621415933e+01
7.898177686602739414e+02 -2.352829113330933097e+01
7.946979023782714648e+02 -2.357780468753620795e+01
7.987051558252005634e+02 -2.361728518561212908e+01
8.025934706592161092e+02 -2.365662196959850050e+01
8.064885472462374310e+02 -2.369584471239010526e+01
8.103415606822491100e+02 -2.373488622759204603e+01
8.152465818092387053e+02 -2.378348059554424765e+01
8.191763151322156773e+02 -2.382213169700294486e+01
8.230914908012036904e+02 -2.386064814259039579e+01
8.269569280131945561e+02 -2.389901191566103833e+01
8.317522691351823596e+02 -2.394673420316469503e+01
8.356626385261661198e+02 -2.398468440667318546e+01
8.395624302731448552e+02 -2.402246600944338439e+01
8.435241352911652939e+02 -2.406001221757829001e+01
8.474009187951396598e+02 -2.409736818967935079e+01
8.522218700970461214e+02 -2.414377980106105070e+01
8.560865407260025677e+02 -2.418065788156777884e+01
8.600200582769793982e+02 -2.421730357277247592e+01
8.639544343640245643e+02 -2.425377574571847816e+01
8.688477130980427319e+02 -2.429905597656684435e+01
8.727757448080737959e+02 -2.433500021302463878e+01
8.768837477731212857e+02 -2.437064405959555202e+01
8.807702765371359419e+02 -2.440599667543152052e+01
8.857188134421357972e+02 -2.444980677892269227e+01
8.897267180361559440e+02 -2.448459275984609107e+01
8.936849986112083570e+02 -2.451913584732335494e+01
8.976231244811751822e+02 -2.455341415093066715e+01
9.015222359671788581e+02 -2.458742158565863889e+01
9.067008915901915316e+02 -2.462953163466417905e+01
9.106892377831918566e+02 -2.466288959502484701e+01
9.145567129592018318e+02 -2.469594181854284187e+01
9.184273881332228484e+02 -2.472875489487352141e+01
9.234586020022652519e+02 -2.476937348874752587e+01
9.273929280622505757e+02 -2.480158951512235532e+01
9.313044099402486609e+02 -2.483359294705363141e+01
9.352912113972706720e+02 -2.486534357946477769e+01
9.392240578953114891e+02 -2.489687626278937671e+01
9.442209374873054912e+02 -2.493578798942647268e+01
9.480564538543094386e+02 -2.496662510149782577e+01
9.522427637163200416e+02 -2.499718692925485897e+01
9.561017748222966475e+02 -2.502747142610455455e+01
9.609036241502835765e+02 -2.506490960254803113e+01
9.647620538382598170e+02 -2.509454297258983857e+01
9.687027341113334842e+02 -2.512384407505365758e+01
9.725271952192724711e+02 -2.515286256313155633e+01
9.764113926692771201e+02 -2.518150454800755256e+01
9.812891121892753290e+02 -2.521673399298556006e+01
9.852871683402972849e+02 -2.524462433997117117e+01
9.892986156673232472e+02 -2.527218309320637601e+01
9.931760766663555842e+02 -2.529946206785536944e+01
9.980741343933568714e+02 -2.533320566893273806e+01
1.002475460355404721e+03 -2.535992531419343265e+01
1.006397076923412897e+03 -2.538628931437440883e+01
1.010253931407414711e+03 -2.541221525751886290e+01
1.014243326618445280e+03 -2.543774569851706957e+01
1.019298115273420990e+03 -2.546931754128271663e+01
1.023229918022429047e+03 -2.549431419587099512e+01
1.027123011782419781e+03 -2.551897066933086933e+01
1.031092848030457390e+03 -2.554319133521966023e+01
1.036031487656482568e+03 -2.557290817909539626e+01
1.039920458425431207e+03 -2.559633413898811227e+01
1.043843059766430088e+03 -2.561944015236750616e+01
1.047821324624477711e+03 -2.564226053046618148e+01
1.051780294287485958e+03 -2.566472343145951740e+01
1.056648753296536597e+03 -2.569229110594304899e+01
1.060512417112571711e+03 -2.571394850102491247e+01
1.064443907403538105e+03 -2.573526449489078161e+01
1.068289083043517167e+03 -2.575629376976755225e+01
1.073146949169517029e+03 -2.578220503927050800e+01
1.077026719648511062e+03 -2.580259074212914783e+01
1.080945794033546917e+03 -2.582266116375219056e+01
1.084832859531563372e+03 -2.584238996215109196e+01
1.088676254598558444e+03 -2.586172815051448381e+01
1.093731514264545694e+03 -2.588551017990637249e+01
1.097673698399565183e+03 -2.590416949874104446e+01
1.101547916689531121e+03 -2.592247700071193606e+01
1.105549580800554395e+03 -2.594041881738218080e+01
1.110542548069624900e+03 -2.596232630990872536e+01
1.114457971511568758e+03 -2.597948928838927429e+01
1.118350431410559395e+03 -2.599622518573900365e+01
1.122284731413612462e+03 -2.601257490333744471e+01
1.127278019401695929e+03 -2.603248716862155732e+01
1.131330939809704432e+03 -2.604810849316262988e+01
1.135295113449712517e+03 -2.606344659564763688e+01
1.139240890584675071e+03 -2.607846809260412613e+01
1.143111382136630709e+03 -2.609320025811630472e+01
1.148098463401667686e+03 -2.611115607387297999e+01
1.152095999714652862e+03 -2.612517721099178658e+01
1.156115381423653162e+03 -2.613888563029279055e+01
1.160085175328684272e+03 -2.615222261917276469e+01
1.164915493817807146e+03 -2.616849195019674568e+01
1.168962885904842551e+03 -2.618109956067943500e+01
1.173248977157887566e+03 -2.619326358902962681e+01
1.177252599437873869e+03 -2.620510226495805739e+01
1.181178397602976474e+03 -2.621661230845050738e+01
1.186197544639988337e+03 -2.623060426439039361e+01
1.190136465370040241e+03 -2.624152493886104054e+01
1.193994493415029865e+03 -2.625214214663411738e+01
1.197854821317156166e+03 -2.626241016829624897e+01
1.202711548306218901e+03 -2.627479477914601702e+01
1.206661158410221105e+03 -2.628442617957725957e+01
1.210859331880245009e+03 -2.629371936816833255e+01
1.214754169823252596e+03 -2.630278594600632758e+01
1.218645923731262883e+03 -2.631156286420496571e+01
1.223549013086299965e+03 -2.632206540652256876e+01
1.227407100898239150e+03 -2.633018956690136392e+01
1.231305314935143542e+03 -2.633806871635853142e+01
1.235268981896148034e+03 -2.634574289050109286e+01
1.240091676964093494e+03 -2.635495783950085524e+01
1.244142529284021293e+03 -2.636200037303701293e+01
1.248065093991990580e+03 -2.636889030483135699e+01


==> figures/ex2/F1b1.txt <==
0 0 
6.893626599999986837e+00 -3.359841629582112077e-01
8.213481099999974333e+00 -2.049004990651628333e-01
9.593007699999983373e+00 -1.340047784192175850e+00
1.094041619999996229e+01 -1.537406293685153802e+00
1.364564099999995150e+01 -4.001101133144699062e+00
1.496514839999993640e+01 -4.879471696595853558e+00
1.631234249999995001e+01 -4.879471696595853558e+00
1.770202049999994998e+01 -4.879471696595853558e+00
1.912666159999990967e+01 -5.766401696727900372e+00
2.057431589999989185e+01 -6.129570752119225752e+00
2.200219979999986819e+01 -6.841418098607602971e+00
2.344086239999988308e+01 -7.217532276298086913e+00
2.490923499999988522e+01 -8.193319309788314797e+00
2.635681899999993405e+01 -8.619264106409659121e+00
2.779513609999992596e+01 -8.880253022313876698e+00
2.923528989999990202e+01 -8.880253022313876698e+00
3.066922339999984715e+01 -9.690522510124397471e+00
3.355497089999987992e+01 -1.153453151701271651e+01
3.498982989999986870e+01 -1.153453151701271651e+01
3.643305569999987625e+01 -1.274452788536859060e+01
3.786501559999992139e+01 -1.371918426796847790e+01
3.930256129999990833e+01 -1.371918426796847790e+01
4.072850839999991024e+01 -1.400230124065662096e+01
4.216628189999990894e+01 -1.483844087639715426e+01
4.360580389999988427e+01 -1.483844087639715426e+01
4.505110559999990727e+01 -1.518985552071580258e+01
4.650032399999990673e+01 -1.625348118604610903e+01
4.794519969999988263e+01 -1.674486591007653757e+01
4.938282409999988687e+01 -1.708993480821833799e+01
5.081044809999995238e+01 -1.786735020760888304e+01
5.367244819999987016e+01 -1.919346581383326722e+01
5.509950779999989123e+01 -2.009777153476959910e+01
5.653090569999999815e+01 -2.035016830530951637e+01
5.798118480000010067e+01 -2.122400935461131866e+01
5.940766289999996985e+01 -2.146533569152461496e+01
6.083371199999999845e+01 -2.184943444817454505e+01
6.227186349999981729e+01 -2.234234025547923963e+01
6.374776849999985728e+01 -2.356509748320310393e+01
6.517849209999992866e+01 -2.374053559292193327e+01
6.660719449999997721e+01 -2.412224853342300079e+01
6.803521799999994357e+01 -2.516132657346286194e+01
6.947425129999997750e+01 -2.551048116659626430e+01
7.090658549999999138e+01 -2.586326374148315210e+01
7.378053110000010406e+01 -2.747552575555527099e+01
7.522745920000012632e+01 -2.835983130604196134e+01
7.675326900000021624e+01 -2.860071671361712475e+01
7.833613650000036444e+01 -2.860071671361712475e+01
7.978859830000027387e+01 -2.931191506464298158e+01
8.122919710000030591e+01 -3.022794581677875314e+01
8.265032840000034753e+01 -3.080840176439183153e+01
8.408848510000034082e+01 -3.132107148339633085e+01
8.553682970000024000e+01 -3.157982882751323217e+01
8.697292060000025060e+01 -3.236573628101688627e+01
8.840109820000014906e+01 -3.314741992892535194e+01
8.983901620000010269e+01 -3.358687247189949687e+01
9.127091170000008447e+01 -3.409977077095733478e+01
9.413712540000005902e+01 -3.512588365202383045e+01
9.557539430000005609e+01 -3.582683466151996043e+01
9.700473089999998422e+01 -3.639658895059956478e+01
9.843076190000003578e+01 -3.654744052445043678e+01
9.986817720000010468e+01 -3.677311641232626727e+01
1.013229623000000288e+02 -3.715197291134124669e+01
1.027563856999999103e+02 -3.757223136811160913e+01
1.041868453000000017e+02 -3.810897962684990858e+01
1.056350158999999707e+02 -3.875501074981178107e+01
1.070724723999998957e+02 -3.895648767921021971e+01
1.085063449999998397e+02 -3.950005789827144298e+01
1.099379053999998206e+02 -3.998569159771005843e+01
1.113714025999999109e+02 -4.061778142004417447e+01
1.142371512999998657e+02 -4.083887612568319270e+01
1.156678414999999660e+02 -4.111887829213483059e+01
1.170956716000001308e+02 -4.182716390925074279e+01
1.185258248000001089e+02 -4.248644921297056953e+01
1.199623154000003495e+02 -4.248644921297056953e+01
1.213957740000003156e+02 -4.283792880861245322e+01
1.228243324000003298e+02 -4.303281893201105390e+01
1.242418343000002068e+02 -4.303281893201105390e+01
1.257032440000003959e+02 -4.303281893201105390e+01
1.271296100000005680e+02 -4.339558461872226758e+01
1.285616873000006137e+02 -4.411039037880996716e+01
1.299931842000005133e+02 -4.427853195487671201e+01
1.314363490000003480e+02 -4.474516610273497008e+01
1.342903697000002410e+02 -4.517510218931861488e+01
1.357206637000001308e+02 -4.537665966525143801e+01
1.371898709000001304e+02 -4.590227911088686596e+01
1.386180595999998957e+02 -4.634059736497697912e+01
1.400472892999998749e+02 -4.658839806744576606e+01
1.414754022000001044e+02 -4.685433179117634239e+01
1.429009481000002211e+02 -4.746561125761844835e+01
1.443424475999999288e+02 -4.784069281819759567e+01
1.457905105999999478e+02 -4.804912031759101865e+01
1.472072860999999477e+02 -4.804912031759101865e+01
1.486448941999999249e+02 -4.804912031759101865e+01
1.500706984000001114e+02 -4.859691700847796625e+01
1.515271788000000015e+02 -4.882575877797712138e+01
1.545260405000002208e+02 -4.957438695014939611e+01
1.559507373000000712e+02 -4.983709666032343932e+01
1.573778520000000469e+02 -5.009568778717409998e+01
1.588075967999999420e+02 -5.053465407829781952e+01
1.602376095999998427e+02 -5.088195894132041985e+01
1.616588161999998761e+02 -5.122445627693462455e+01
1.630838916999997252e+02 -5.143600083701423387e+01
1.645157555999998067e+02 -5.167063284208694540e+01
1.659365398999999570e+02 -5.234601935479795287e+01
1.673866705000000366e+02 -5.267564301470576993e+01
1.688095111999999460e+02 -5.292337096601490032e+01
1.702368076999999005e+02 -5.292337096601490032e+01
1.716676428000000101e+02 -5.311048887951136521e+01
1.745473701000000517e+02 -5.346301491153330687e+01
1.759727155000002767e+02 -5.384594872267001620e+01
1.774036129000004678e+02 -5.420081136719953463e+01
1.788295175000002359e+02 -5.425677687036967001e+01
1.802595518000000823e+02 -5.444881675405515153e+01
1.816857824000001926e+02 -5.465128887325016649e+01
1.831218828000002645e+02 -5.501067536349172826e+01
1.845502980000002538e+02 -5.535173463862281551e+01
1.859802389000002165e+02 -5.571801754143407237e+01
1.874040673000001505e+02 -5.571801754143407237e+01
1.888226229000003400e+02 -5.617703693373377405e+01
1.902436558000003686e+02 -5.632933956710753876e+01
1.916628396000004386e+02 -5.668200965584468776e+01
1.945039873000004889e+02 -5.726510570060436578e+01
1.959262190000004864e+02 -5.771560273584075418e+01
1.973882147000005034e+02 -5.799683583447094293e+01
1.988179598000007218e+02 -5.824848041334082183e+01
2.002458524000009277e+02 -5.844316264531276772e+01
2.016609919000008802e+02 -5.858787309261843745e+01
2.030863034000008724e+02 -5.906264141345559437e+01
2.045381214000007901e+02 -5.943175477593175771e+01
2.059730959000007431e+02 -5.959297490114903439e+01
2.073903900000008207e+02 -6.010017227476787838e+01
2.088086498000007225e+02 -6.017104520045234040e+01
2.102323692000007043e+02 -6.052916212327421164e+01
2.116526826000004746e+02 -6.066994096434093819e+01
2.145308607000004884e+02 -6.118578732307729240e+01
2.159829494000005639e+02 -6.135220212268610851e+01
2.174066321000004791e+02 -6.180930149373625682e+01
2.188394375000005994e+02 -6.213354953653318802e+01
2.202819122000005621e+02 -6.220807807597482508e+01
2.217042011000003185e+02 -6.230921819538437489e+01
2.231893670000002317e+02 -6.252896655918579683e+01
2.246483614000001694e+02 -6.307940811818041738e+01
2.261053280000000427e+02 -6.332794836727448029e+01
2.275735080000000039e+02 -6.346154467370262608e+01
2.290239174999998681e+02 -6.371144679149804091e+01
2.304562676999999553e+02 -6.390812324015396939e+01
2.318799786999998673e+02 -6.390812324015396939e+01
2.347502014000001225e+02 -6.439976449016916149e+01
2.361915506000003120e+02 -6.462102893257419112e+01
2.376136446000001854e+02 -6.497094102803508520e+01
2.390476934000000711e+02 -6.532296774872436629e+01
2.404760310999999149e+02 -6.550636477906928690e+01
2.419109029999997063e+02 -6.585007787442025062e+01
2.433381546999998193e+02 -6.602123212765278026e+01
2.447573897999994017e+02 -6.636017054715605923e+01
2.461845787999991728e+02 -6.664755898322846406e+01
2.476002175999997519e+02 -6.679154084812283543e+01
2.490554450999995026e+02 -6.679154084812283543e+01
2.505538795999989645e+02 -6.701731066813141524e+01
2.520589652999986185e+02 -6.701731066813141524e+01
2.548955955999985861e+02 -6.780094482810342527e+01
2.563256821999989370e+02 -6.802296162229393417e+01
2.577949088999994274e+02 -6.802296162229393417e+01
2.592170270999998252e+02 -6.851271226380950452e+01
2.606398527999999715e+02 -6.879653955614824667e+01
2.620671380000003410e+02 -6.890137914081572035e+01
2.634831008000004999e+02 -6.918517062890850866e+01
2.649796607000002382e+02 -6.948319380723185645e+01
2.664214814999999703e+02 -6.962821312433817411e+01
2.678349292000003743e+02 -6.994244134269256108e+01
2.692595444000000384e+02 -7.007754657653563868e+01
2.706802504000002045e+02 -7.044702359242721457e+01
2.720995607000003247e+02 -7.059040385716289734e+01
2.749339222999998924e+02 -7.117903717937838337e+01
2.763728359999999498e+02 -7.130375709602633094e+01
2.777948874000001069e+02 -7.151135061091531497e+01
2.792193290999999249e+02 -7.188185338299496152e+01
2.806414294000000496e+02 -7.207262073484608322e+01
2.820520795999998995e+02 -7.225242213788688161e+01
2.834728048999991188e+02 -7.263733455570182684e+01
2.849007796999990205e+02 -7.282266617889492011e+01
2.863166889999992009e+02 -7.301493000665911381e+01
2.877969330999994781e+02 -7.335426295462917778e+01
2.892235713000000601e+02 -7.370399799388677309e+01
2.906458595000003129e+02 -7.402774500511651468e+01
2.920630274000006352e+02 -7.435669366107190115e+01
2.949598002999997561e+02 -7.474598209354272171e+01
2.965416803999993363e+02 -7.474598209354272171e+01
2.982162227999997981e+02 -7.515836253531175259e+01
2.996793331999996326e+02 -7.548592995661314831e+01
3.011250847999993994e+02 -7.581223783031281016e+01
3.025515929999992295e+02 -7.603748076703260494e+01
3.039783032999989132e+02 -7.643745479378878827e+01
3.054124944999994113e+02 -7.660774282154034154e+01
3.068359248000000434e+02 -7.660774282154034154e+01
3.082695081999999616e+02 -7.692795824622814393e+01
3.096989499999999680e+02 -7.704569433108999021e+01
3.111436630000002879e+02 -7.704569433108999021e+01
3.125728496999999493e+02 -7.745155404297017299e+01
3.155740372999999295e+02 -7.767201407163216231e+01
3.170478816999997207e+02 -7.788300395063538417e+01
3.185276478999994083e+02 -7.801779988192731707e+01
3.200352505999992445e+02 -7.834149391321891187e+01
3.214885390999994002e+02 -7.834149391321891187e+01
3.229418309999992971e+02 -7.852127633393844519e+01
3.244487885999990908e+02 -7.892554506702200001e+01
3.259124930999991534e+02 -7.892554506702200001e+01
3.273998013999990917e+02 -7.922466686834034988e+01
3.289174351999989199e+02 -7.949868962114675242e+01
3.303868431999987365e+02 -7.965973003277765940e+01
3.318202519999989590e+02 -7.985128423351844162e+01
3.332484082999991983e+02 -7.985128423351844162e+01
3.361159407999986684e+02 -8.041672890869229207e+01
3.375536857999986182e+02 -8.061451027048427420e+01
3.389829826999986153e+02 -8.082729379981853413e+01
3.404151241999984450e+02 -8.123219916738369761e+01
3.418546186999984116e+02 -8.123219916738369761e+01
3.432813888999979781e+02 -8.135636540525351279e+01
3.447135017999984257e+02 -8.170708021187692793e+01
3.461351577999984670e+02 -8.206582465719726827e+01
3.475726261999982967e+02 -8.232814418732912998e+01
3.490223540999980969e+02 -8.257029574586942999e+01
3.504572942999980683e+02 -8.268278146417480912e+01
3.518885031999984676e+02 -8.303502600378300258e+01
3.533151807999980747e+02 -8.341945782152272670e+01
3.561735393999989583e+02 -8.383776140514240183e+01
3.576067681999990100e+02 -8.383776140514240183e+01
3.590341207999991298e+02 -8.424838534289324343e+01
3.604760214999989785e+02 -8.430620980284288635e+01
3.619060109999994665e+02 -8.464311386338650323e+01
3.633304066999997417e+02 -8.481453064529416963e+01
3.647541549000001169e+02 -8.523592731531752520e+01
3.661698598000002107e+02 -8.542408375727602277e+01
3.675868874000000233e+02 -8.556897457423534092e+01
3.690033027999997444e+02 -8.594979076254429629e+01
3.704375217999998426e+02 -8.613287189457379611e+01
3.718628781000005574e+02 -8.630977281190615713e+01
3.732904589000006013e+02 -8.660596944761999794e+01
3.761483146000004467e+02 -8.691183139927520074e+01
3.775729479000008268e+02 -8.734714029392210932e+01
3.790301090000010049e+02 -8.762406233505683417e+01
3.804432582000011962e+02 -8.766477547075906784e+01
3.818778485000011074e+02 -8.780109453380113393e+01
3.833006284000011874e+02 -8.799228480506208427e+01
3.847531116000013185e+02 -8.815050127563027615e+01
3.861963716000009299e+02 -8.849285445991657184e+01
3.876199770000011426e+02 -8.888462809121813279e+01
3.890779810000005909e+02 -8.888462809121813279e+01
3.905070006000003104e+02 -8.919855174141648035e+01
3.919411673000004726e+02 -8.931787387062689731e+01
3.933595551000003070e+02 -8.946565245055907667e+01
3.962064367999997785e+02 -8.996566499193214383e+01
3.976265585999998393e+02 -8.996566499193214383e+01
3.990474854000000846e+02 -9.035950085828420697e+01
4.004688479000002417e+02 -9.071767549267667619e+01
4.019215347999997903e+02 -9.071767549267667619e+01
4.033487114999996379e+02 -9.097565852982728529e+01
4.047735517999996091e+02 -9.121542904720880074e+01
4.061921727999995255e+02 -9.126492348917544462e+01
4.076094422999996141e+02 -9.166621409458755920e+01
4.090567897000001381e+02 -9.174747833001760000e+01
4.104834625000003143e+02 -9.200334385347156285e+01
4.119314062000002536e+02 -9.235183687063499747e+01
4.133567460000005553e+02 -9.239613747035107849e+01
4.162089336000004778e+02 -9.271969050630937659e+01
4.176336668999998665e+02 -9.298443789963583583e+01
4.190608298999998169e+02 -9.313131225419495252e+01
4.204749713999999585e+02 -9.346821431031207794e+01
4.218999015000001691e+02 -9.346821431031207794e+01
4.233244659000003480e+02 -9.363904839607043584e+01
4.247466923000002907e+02 -9.397451139007051779e+01
4.261767785000000117e+02 -9.422929607511849781e+01
4.276014397000003555e+02 -9.444861482529653074e+01
4.290318772000003946e+02 -9.461809312952361495e+01
4.304634557000001678e+02 -9.461809312952361495e+01
4.319071381000003953e+02 -9.491752580251772997e+01
4.333512551000009694e+02 -9.508080266232656186e+01
4.362085619000015981e+02 -9.552639373205263951e+01
4.376475174000018455e+02 -9.575683513172067762e+01
4.391215183000018101e+02 -9.575683513172067762e+01
4.405445802000020308e+02 -9.614031807702960464e+01
4.419699032000019656e+02 -9.628659171255804949e+01
4.434022414000017989e+02 -9.671344074494382426e+01
4.448547689000017158e+02 -9.685864703759344252e+01
4.462944824000020958e+02 -9.695596725374413438e+01
4.477247912000019028e+02 -9.733236163232204774e+01
4.491580855000015617e+02 -9.763639883571346445e+01
4.505945243000015807e+02 -9.792573491008356257e+01
4.520172747000016216e+02 -9.800356696592423589e+01
4.534618092000016532e+02 -9.817195364004075486e+01
4.563335916000017960e+02 -9.875977925837248961e+01
4.577718893000014191e+02 -9.911839583662396080e+01
4.591912614000011104e+02 -9.928034691218149987e+01
4.606235240000008844e+02 -9.928034691218149987e+01
4.620475762000012878e+02 -9.960967844463806387e+01
4.634745065000013824e+02 -9.993163991172126259e+01
4.649099268000012444e+02 -1.002395061013783817e+02


==> figures/ex2/F1b8.txt <==
0 0
2.351396925000003968e+00 -1.652658184829507659e+00
2.497922850000009021e+00 -1.868247212930684631e+00
2.650724050000013321e+00 -3.202573330478304392e+00
2.800295512500015072e+00 -3.887326939942603587e+00
2.951479700000011697e+00 -4.612175485124094365e+00
3.100672812500008924e+00 -5.481975191350844767e+00
3.255471787499998992e+00 -6.443398268485842628e+00
3.403931374999998205e+00 -6.716537438064412058e+00
3.553630362500001194e+00 -7.679550444345104587e+00
3.698729337500000991e+00 -8.154245654728271120e+00
3.842908274999994767e+00 -8.614497306794701714e+00
3.989435087499996868e+00 -9.212157301696580092e+00
4.135670949999994406e+00 -1.025920976049609834e+01
4.288399987499987631e+00 -1.085087200038389454e+01
4.437500862499980769e+00 -1.146068343200531459e+01
4.585619087499980040e+00 -1.146068343200531459e+01
4.731234187499962829e+00 -1.239984724728463661e+01
4.878956149999956082e+00 -1.287056599423277170e+01
5.026955524999952907e+00 -1.381708895352658573e+01
5.173376474999937358e+00 -1.397841593605602029e+01
5.340821374999947579e+00 -1.462545709910033764e+01
5.493062074999933486e+00 -1.481313510548342371e+01
5.640334737499932416e+00 -1.519591514410572941e+01
5.787205787499924980e+00 -1.558441917966982437e+01
5.942201137499932173e+00 -1.595976867700957769e+01
6.092998062499919598e+00 -1.647996220627176456e+01
6.257836837499911375e+00 -1.696852743490440929e+01
6.416859199999913166e+00 -1.739165315683157331e+01
6.577190112499925689e+00 -1.739165315683157331e+01
6.730448874999931164e+00 -1.825313409545646337e+01
6.888910399999931045e+00 -1.892637626434239451e+01
7.055523399999922063e+00 -1.937413587750232224e+01
7.214644637499914026e+00 -2.057453272991234172e+01
7.382157249999899307e+00 -2.101918500904236708e+01
7.556665949999889165e+00 -2.165896617368684574e+01
7.730953199999888170e+00 -2.225347008911929692e+01
7.902515049999891517e+00 -2.316963651046294359e+01
8.056785362499898184e+00 -2.316963651046294359e+01
8.206666412499895813e+00 -2.316963651046294359e+01
8.353306774999907702e+00 -2.351620788935067097e+01
8.511331474999906277e+00 -2.351620788935067097e+01
8.663580499999916640e+00 -2.405000068662308621e+01
8.808957849999892176e+00 -2.459156339384232481e+01
8.958008449999891099e+00 -2.538664744195939704e+01
9.106270987499883063e+00 -2.550028529571796909e+01
9.256092912499886083e+00 -2.603652836053430875e+01
9.401677812499881881e+00 -2.645355248310898943e+01
9.548362674999875566e+00 -2.677836959540882944e+01
9.692355624999880348e+00 -2.720246975741437723e+01
9.835119887499891078e+00 -2.810511721024851894e+01
9.980960349999882908e+00 -2.833574131773124094e+01
1.012706588749987446e+01 -2.934860302232467077e+01
1.026992458749986348e+01 -2.958872789995187702e+01
1.041544086249986378e+01 -3.016547523476832282e+01
1.056210532499986599e+01 -3.061439084884176154e+01
1.070574953749986413e+01 -3.132645826379132359e+01
1.085229599999986227e+01 -3.203543888553575414e+01
1.099783458749987197e+01 -3.222304405413031247e+01
1.115043534999987074e+01 -3.222304405413031247e+01
1.129021621249987462e+01 -3.296646519222977645e+01
1.143517569999987060e+01 -3.296646519222977645e+01
1.158975229999987455e+01 -3.356663859553429319e+01
1.173832333749987455e+01 -3.412140942485063988e+01
1.189034037499987662e+01 -3.452979597111063725e+01
1.203933454999987340e+01 -3.452979597111063725e+01
1.218894594999987291e+01 -3.452979597111063725e+01
1.233463778749989181e+01 -3.523257138967373692e+01
1.248105481249988991e+01 -3.574239633180346942e+01
1.262663714999988862e+01 -3.598160917481126830e+01
1.276955091249989849e+01 -3.651045916564545735e+01
1.291529043749990180e+01 -3.699954136599180998e+01
1.306154484999990295e+01 -3.713687942897713157e+01
1.320768922499989806e+01 -3.768350492997307555e+01
1.335436663749991126e+01 -3.792836091083788119e+01
1.349661177499991638e+01 -3.816046275558809242e+01
1.364318611249992230e+01 -3.835601388613306284e+01
1.378972626249991507e+01 -3.835601388613306284e+01
1.393531997499992059e+01 -3.887305440856212613e+01
1.408422808749992861e+01 -3.921856530960014453e+01
1.422993922499992614e+01 -3.966917020438214081e+01
1.437639814999992538e+01 -4.018596808942636045e+01
1.452426573749992933e+01 -4.018596808942636045e+01
1.467028917499993845e+01 -4.062599990515436588e+01
1.481348039999992849e+01 -4.112351797725278857e+01
1.496207476249993462e+01 -4.129984019322978384e+01
1.511152343749992966e+01 -4.193941842321716251e+01
1.525676171249993196e+01 -4.206124143981487862e+01
1.540055963749991896e+01 -4.245583300042774511e+01
1.554636399999992058e+01 -4.274145936515246547e+01
1.569482761249994063e+01 -4.292396414005969518e+01
1.584283652499993345e+01 -4.340231766057687679e+01
1.599109766249994280e+01 -4.356320846544768699e+01
1.613708541249993900e+01 -4.380703842398928316e+01
1.628029513749994805e+01 -4.426107040381403124e+01
1.642577461249995352e+01 -4.442439874358916541e+01
1.657395126249994632e+01 -4.496666232025382470e+01
1.672388199999995351e+01 -4.496666232025382470e+01
1.687044194999995739e+01 -4.517665861738997535e+01
1.702080568749994072e+01 -4.546130823510411290e+01
1.717060006249993975e+01 -4.591469558911791182e+01
1.732025362499994614e+01 -4.624769142080047857e+01
1.746693176249994650e+01 -4.658261450769064282e+01
1.761143973749992853e+01 -4.701577432068175710e+01
1.776723728749993114e+01 -4.717577314593096816e+01
1.791032997499993584e+01 -4.717577314593096816e+01
1.805869089999993449e+01 -4.744303498040223133e+01
1.820532313749995623e+01 -4.772278946419486090e+01
1.834630379999994076e+01 -4.790375350237539465e+01
1.849347402499994075e+01 -4.847997404543037447e+01
1.864067791249993888e+01 -4.847997404543037447e+01
1.878546298749994037e+01 -4.865449582630812841e+01
1.893588116249994258e+01 -4.865449582630812841e+01
1.908145931249994476e+01 -4.915278336438032625e+01
1.922674698749995770e+01 -4.915278336438032625e+01
1.937292898749995373e+01 -4.915278336438032625e+01
1.952104402499995928e+01 -4.962997631578708280e+01
1.967158219999996760e+01 -4.986879668124507248e+01
1.981639631249997890e+01 -5.034125761455612746e+01
1.996085598749997558e+01 -5.042466244641805417e+01
2.010239697499995515e+01 -5.042466244641805417e+01
2.024813998749995392e+01 -5.042466244641805417e+01
2.039422386249994901e+01 -5.063496128061878920e+01
2.054052184999994068e+01 -5.117887873126169040e+01
2.068221117499993156e+01 -5.117887873126169040e+01
2.082644527499994780e+01 -5.131808614968525717e+01
2.097443344999995674e+01 -5.168017450719048611e+01
2.112031589999998715e+01 -5.204693983699031179e+01
2.126648114999995798e+01 -5.233198216262661617e+01
2.141089981249994523e+01 -5.255323681366188993e+01
2.155317494999994565e+01 -5.296789714502825319e+01
2.169969708749994197e+01 -5.314696006835586672e+01
2.184646458749993414e+01 -5.314696006835586672e+01
2.198583493749993423e+01 -5.330155606272506930e+01
2.213045388749992171e+01 -5.366819417992780927e+01
2.227580523749988117e+01 -5.411072139030711980e+01
2.242209738749987480e+01 -5.435842452547896642e+01
2.256534968749986092e+01 -5.442500760463958187e+01
2.271285974999987189e+01 -5.478595846991728990e+01
2.285309852499985794e+01 -5.520064550816933746e+01
2.299584572499984958e+01 -5.520064550816933746e+01
2.314227182499984892e+01 -5.535056414818167525e+01
2.328813211249988058e+01 -5.553262412224179911e+01
2.343302079999985921e+01 -5.569938516790034555e+01
2.357923141249987964e+01 -5.610075290019288730e+01
2.373106437499989596e+01 -5.619965647785488017e+01
2.388017098749990907e+01 -5.653572345554064071e+01
2.402250584999992356e+01 -5.668685156340949760e+01
2.416419829999993496e+01 -5.685889965824153336e+01
2.431114588749997552e+01 -5.732819474795184078e+01
2.445886068749999964e+01 -5.741488783365813475e+01
2.460071488749999702e+01 -5.741488783365813475e+01
2.474738626250000095e+01 -5.757559741031303702e+01
2.489620724999999268e+01 -5.784106082056016618e+01
2.504329002500000456e+01 -5.800421767378304594e+01
2.518961391249997916e+01 -5.819990963050497612e+01
2.533940733749997776e+01 -5.839944626424276208e+01
2.548778657499998701e+01 -5.870745808748296213e+01
2.563420441249996884e+01 -5.870745808748296213e+01
2.578889741249994927e+01 -5.906243317342419630e+01
2.593868233749996222e+01 -5.906243317342419630e+01
2.608295867499995779e+01 -5.906243317342419630e+01
2.623196862499994708e+01 -5.938857143237945024e+01
2.638086226249993516e+01 -5.946990513596679762e+01
2.652938319999993411e+01 -5.958394821931510421e+01
2.667713017499995232e+01 -5.987876918604505505e+01
2.682226637499994126e+01 -5.987876918604505505e+01
2.696647462499994674e+01 -6.014074775133066453e+01
2.710618537499997061e+01 -6.019302266905877730e+01
2.725997897499998146e+01 -6.040778014573020727e+01
2.740963612499997737e+01 -6.040778014573020727e+01
2.755121382499998361e+01 -6.067074675611671353e+01
2.771006418749996669e+01 -6.092305256181928996e+01
2.786053048749996464e+01 -6.104653840224247574e+01
2.800378229999995483e+01 -6.139556483223503847e+01
2.816246881249995582e+01 -6.160294024370995203e+01
2.830091089999992704e+01 -6.160294024370995203e+01
2.844814394999993823e+01 -6.177614054909948749e+01
2.858999651249995466e+01 -6.194571907502180608e+01
2.873571351249993455e+01 -6.223794103793193244e+01
2.887772808749991782e+01 -6.229309019359387634e+01
2.901832757499995807e+01 -6.244077849125119428e+01
2.916566474999994085e+01 -6.244077849125119428e+01
2.931162244999995181e+01 -6.277308415101441597e+01
2.945746699999995499e+01 -6.293528504052591899e+01
2.960136444999993799e+01 -6.324587976382517240e+01
2.974607214999990390e+01 -6.324587976382517240e+01
2.989097058749987923e+01 -6.338153209865423321e+01
3.004013456249985836e+01 -6.368157961198558326e+01
3.018251801249983401e+01 -6.395488360099099623e+01
3.032851617499983732e+01 -6.405152230437545313e+01
3.047394627499982533e+01 -6.405152230437545313e+01
3.061877306249984088e+01 -6.421145032113203399e+01
3.076917987499987106e+01 -6.470771201446409293e+01
3.091319902499988359e+01 -6.484202077081060622e+01
3.105800981249986492e+01 -6.511301841568895554e+01
3.120472128749986496e+01 -6.523843964961274366e+01
3.135099554999985472e+01 -6.559038331096004981e+01
3.149443843749984850e+01 -6.559038331096004981e+01
3.164031837499987532e+01 -6.590376055335642036e+01
3.178460246249987620e+01 -6.618786455034783955e+01
3.193330481249989461e+01 -6.639584146877564308e+01
3.207528107499992132e+01 -6.653621184201705319e+01
3.221939229999993159e+01 -6.684304166414472093e+01
3.236699601249991787e+01 -6.715121063931293577e+01
3.251278266249986615e+01 -6.750984720785996274e+01
3.266216192499990001e+01 -6.750984720785996274e+01
3.280951278749989086e+01 -6.777060199928155271e+01
3.295837116249992960e+01 -6.801070798436785481e+01
3.310503054999993822e+01 -6.827569696968937762e+01
3.324956418749995635e+01 -6.843838709558860955e+01
3.339451579999997222e+01 -6.861743533058842104e+01
3.354216423749996778e+01 -6.861743533058842104e+01
3.369156307499996927e+01 -6.861743533058842104e+01
3.384005671249997960e+01 -6.879605034045462730e+01
3.398345139999999986e+01 -6.916436099004884852e+01
3.412957841250000257e+01 -6.936932411515553554e+01
3.427864892499998462e+01 -6.966709852539376868e+01
3.442275534999996722e+01 -6.966709852539376868e+01
3.456845878749996359e+01 -7.001932777584320888e+01
3.471698798749995518e+01 -7.028454689267678646e+01
3.486438104999995602e+01 -7.028454689267678646e+01
3.501140567499993494e+01 -7.039878460891191025e+01
3.515910832499992722e+01 -7.058103670162687138e+01
3.530924447499992880e+01 -7.087299654191161835e+01
3.545350708749992918e+01 -7.110370599701582250e+01
3.560194483749992145e+01 -7.136992709373286914e+01
3.575033332499993577e+01 -7.164192815783961521e+01
3.589785864999993237e+01 -7.188714416777145289e+01
3.604546652499993797e+01 -7.221817135646516306e+01
3.619289529999991117e+01 -7.221817135646516306e+01
3.634078574999990252e+01 -7.232568256652970717e+01
3.648768008749988212e+01 -7.259811150811715663e+01
3.663822038749985666e+01 -7.259811150811715663e+01
3.678797898749981954e+01 -7.276086691585781807e+01
3.693399947499982261e+01 -7.292275127989240957e+01
3.707822678749981549e+01 -7.319813351577023752e+01
3.722494342499982878e+01 -7.340800210939094939e+01
3.737239808749981762e+01 -7.376956678933558464e+01
3.752053996249981083e+01 -7.380570434181912276e+01
3.766995746249979504e+01 -7.418552992801463120e+01
3.781622472499981313e+01 -7.439718626169459981e+01
3.795910172499978330e+01 -7.467681786382055975e+01
3.810518622499976971e+01 -7.482965413842528335e+01
3.825151921249976539e+01 -7.482965413842528335e+01
3.839730984999977892e+01 -7.530894026202601310e+01
3.855787546249977993e+01 -7.530894026202601310e+01
3.870356891249981146e+01 -7.559189731024862624e+01
3.884961067499977361e+01 -7.576852339962312044e+01
3.899323988749978298e+01 -7.606739244991884163e+01
3.914076472499979076e+01 -7.616727387336302968e+01
3.928656227499978826e+01 -7.630628495011859513e+01
3.943468271249975743e+01 -7.649272290040715916e+01
3.958212989999974951e+01 -7.664822319897270120e+01
3.972318814999972858e+01 -7.678845708979272899e+01
3.986942898749969544e+01 -7.709932481219364320e+01
4.001772678749968293e+01 -7.722997180291172015e+01
4.016376959999967511e+01 -7.736048325085060640e+01
4.030921493749970352e+01 -7.762665107706709477e+01
4.045925584999969971e+01 -7.768870275511558532e+01
4.060152407499971616e+01 -7.768870275511558532e+01
4.074501357499969600e+01 -7.803465594319371235e+01
4.089410081249970830e+01 -7.818686320530571265e+01
4.104173924999968648e+01 -7.846969667330915854e+01
4.118607393749967116e+01 -7.859039673327639264e+01
4.133080087499968158e+01 -7.883259183693465388e+01
4.148068021249968496e+01 -7.904910938344404769e+01
4.162006888749965583e+01 -7.934550603066389840e+01
4.176516591249968258e+01 -7.945456862658078023e+01
4.191392861249969570e+01 -7.974709438678115703e+01
4.205712551249966680e+01 -7.974709438678115703e+01
4.220160118749968348e+01 -7.989764485147925654e+01
4.235088794999969508e+01 -8.020841808739531587e+01
4.249936437499972897e+01 -8.020841808739531587e+01
4.264230471249971544e+01 -8.046080490175395994e+01
4.278867249999971989e+01 -8.067565643579794710e+01
4.293153786249973081e+01 -8.091873310709650013e+01
4.307612722499975177e+01 -8.110456982669845161e+01
4.322359083749973507e+01 -8.134339686273546022e+01
4.337247679999973116e+01 -8.155192755911753011e+01
4.351943391249972848e+01 -8.169489279650778712e+01
4.366305287499974241e+01 -8.188003183267679219e+01
4.381058367499973372e+01 -8.198151442461204397e+01
4.395458872499977332e+01 -8.198151442461204397e+01
4.409877427499977642e+01 -8.235624049263930146e+01
4.424821008749974283e+01 -8.271855602382851202e+01
4.439670721249976282e+01 -8.283097786284284325e+01
4.454184864999974991e+01 -8.283097786284284325e+01
4.468926413749977655e+01 -8.297371843759549392e+01
4.483170233749977029e+01 -8.316374236822424848e+01
4.497876089999978433e+01 -8.332248452530691907e+01
4.512623762499984537e+01 -8.361140870027125516e+01
4.527696024999983848e+01 -8.373343871289381468e+01
4.542429652499983916e+01 -8.390795894206702599e+01
4.557058488749983383e+01 -8.390795894206702599e+01
4.571626194999983284e+01 -8.421798430099963184e+01
4.586375429999985442e+01 -8.446472876141518782e+01
4.600951226249987513e+01 -8.461304821675240362e+01
4.615323706249987623e+01 -8.476722928286289971e+01
4.630353656249991445e+01 -8.510074102786833805e+01
4.644899528749990480e+01 -8.534399490346750383e+01
4.659543858749993461e+01 -8.534399490346750383e+01
4.674256188749993157e+01 -8.534399490346750383e+01
4.688935322499993674e+01 -8.534399490346750383e+01
4.703610647499992581e+01 -8.552415965500991035e+01
4.718510896249991049e+01 -8.580511093912205922e+01
4.733383814999992012e+01 -8.580511093912205922e+01
4.747905152499992454e+01 -8.627795018681821659e+01
4.762280312499991197e+01 -8.635249955580758296e+01
4.777008629999989608e+01 -8.635249955580758296e+01
4.791887593749989804e+01 -8.664691964505072974e+01
4.806303388749993388e+01 -8.696348804045163661e+01
4.820914977499991494e+01 -8.696348804045163661e+01
4.835816232499991685e+01 -8.728598107282618912e+01
4.850625654999991099e+01 -8.737884988123781227e+01
4.865083041249989293e+01 -8.774930414767986520e+01
4.879922357499989261e+01 -8.794386722749666774e+01
4.894644957499991023e+01 -8.833384459833963831e+01
4.910302389999989003e+01 -8.840330733978554179e+01
4.925538986249991069e+01 -8.840330733978554179e+01
4.940373696249994850e+01 -8.867219982385279309e+01
4.955410028749995632e+01 -8.867219982385279309e+01
4.970171994999995491e+01 -8.867219982385279309e+01
4.984828553749996871e+01 -8.880810100831732257e+01
4.999956191249997062e+01 -8.912702790068343006e+01
5.014250263749992342e+01 -8.939747626562186156e+01
5.028835598749994062e+01 -8.960728612622574474e+01
5.043544363749991533e+01 -8.989964979356416563e+01
5.058382243749985463e+01 -8.989964979356416563e+01
5.072975137499983589e+01 -9.004292687741309464e+01
5.087631543749982654e+01 -9.023001512698412796e+01
5.102391981249979835e+01 -9.023001512698412796e+01
5.117057707499975550e+01 -9.041517358819946537e+01
5.132062871249974023e+01 -9.061295658313372314e+01
5.146838546249967550e+01 -9.078616690362488839e+01
5.161549058749969277e+01 -9.078616690362488839e+01
5.176226457499969058e+01 -9.121400590043154466e+01
5.191182636249970983e+01 -9.153093665457109296e+01
5.205970137499969042e+01 -9.174035131955945133e+01
5.220875222499967094e+01 -9.199994125188425187e+01
5.235511612499966105e+01 -9.199994125188425187e+01
5.250023392499970498e+01 -9.214122134399177355e+01
5.264354799999971135e+01 -9.241838186315621329e+01
5.279425984999971178e+01 -9.262934431530082691e+01
5.294238908749974826e+01 -9.267936339976265003e+01
5.308923494999973514e+01 -9.280601974713503921e+01
5.323971922499977438e+01 -9.292344876131971887e+01
5.338585259999982213e+01 -9.304896758779361221e+01
5.353592684999991036e+01 -9.344650435036493263e+01
5.368169237499987645e+01 -9.354992310158310431e+01
5.383206332499986502e+01 -9.369425421346832650e+01
5.398160378749983579e+01 -9.384237376775783446e+01
5.413562817499987290e+01 -9.405622779967171709e+01
5.428308838749981646e+01 -9.433024249373870873e+01
5.443288839999980411e+01 -9.453903428993507418e+01
5.457968533749979656e+01 -9.482385831516937458e+01
5.473075822499979637e+01 -9.510191796216082594e+01
5.487608659999983729e+01 -9.521164683083343050e+01
5.502390826249984457e+01 -9.565734752166740407e+01
5.517345568749988871e+01 -9.589410059938209940e+01
5.532056718749991120e+01 -9.599953093931233639e+01
5.546485986249992806e+01 -9.611818544509182516e+01
5.561328808749994579e+01 -9.625922135388178447e+01
5.576238209999994666e+01 -9.625922135388178447e+01
5.590842949999991163e+01 -9.663004057184730300e+01
5.605434664999994254e+01 -9.693796881289756584e+01
5.620420348749996009e+01 -9.713612204846830878e+01
5.635010457500004577e+01 -9.713612204846830878e+01
5.649723888750003908e+01 -9.743782772743779219e+01
5.664623213750002861e+01 -9.769751574085809409e+01
5.679048223749998670e+01 -9.796235978619327511e+01
5.693586747499995937e+01 -9.819146822002630870e+01
5.707679649999992222e+01 -9.819146822002630870e+01
5.722264337499990461e+01 -9.830244313852310256e+01
5.737499214999987629e+01 -9.848536233207809687e+01
5.752607364999986572e+01 -9.866791745524034241e+01
5.767456702499984544e+01 -9.866791745524034241e+01
5.781534336249985984e+01 -9.895939867465223472e+01
5.796201839999980621e+01 -9.917016225733863166e+01
5.810767834999977310e+01 -9.923954068262492001e+01
5.825304634999977793e+01 -9.923954068262492001e+01
5.839903057499972761e+01 -9.960493827787291821e+01
5.854533024999976476e+01 -9.976783030699068888e+01
5.868979094999975388e+01 -9.995986394428803123e+01
5.883593708749972961e+01 -1.002091260334560872e+02
5.898336117499972886e+01 -1.004887281038151912e+02
5.913065283749969581e+01 -1.006563896903244881e+02
5.927698598749968539e+01 -1.007878545478083510e+02
5.942380554999962072e+01 -1.007878545478083510e+02
5.957996806249958865e+01 -1.010757395943428492e+02
5.972457364999958429e+01 -1.010757395943428492e+02
5.987236839999957283e+01 -1.014276730828811282e+02
6.002097922499956439e+01 -1.014879822201151427e+02
6.016553852499961152e+01 -1.017681670386599535e+02
6.031108879999963079e+01 -1.017681670386599535e+02
6.045451361249965316e+01 -1.019012008744536786e+02
6.060068667499966466e+01 -1.023322529944699681e+02
6.074613359999970186e+01 -1.026316954654761417e+02
6.089484446249967675e+01 -1.028378753127716720e+02
6.104645716249964948e+01 -1.030404487416879249e+02
6.119219014999962525e+01 -1.032421440024240837e+02
6.134305424999962497e+01 -1.033707748684110470e+02
6.148791387499962013e+01 -1.036330826774587166e+02
6.163572581249962212e+01 -1.038888148672779721e+02
6.178324999999964007e+01 -1.041613198418341142e+02
6.193114003749963814e+01 -1.044382556990168212e+02
6.208116771249960664e+01 -1.046089499760027195e+02
6.223042112499963707e+01 -1.048412117872071292e+02
6.238033884999961742e+01 -1.049253265307100946e+02
6.252294698749962976e+01 -1.051618127522687729e+02
6.266811236249965589e+01 -1.052875564134033226e+02
6.281591259999967747e+01 -1.055510610376113902e+02
6.296509753749968041e+01 -1.056307715087697687e+02
6.311296903749967413e+01 -1.059311738397714322e+02
6.326169503749968470e+01 -1.060014765852808551e+02
6.340736094999968486e+01 -1.062793812160542615e+02
6.355448077499971049e+01 -1.063639168272837168e+02
6.370275853749973294e+01 -1.065378296214058480e+02
6.384869806249970736e+01 -1.068436334338296234e+02
6.399530757499967848e+01 -1.069601190219402298e+02
6.414426018749968250e+01 -1.071739542828066050e+02
6.429759233749969383e+01 -1.074073101005001831e+02
6.444273723749962812e+01 -1.076154881635190463e+02
6.458486026249967438e+01 -1.078950094107798634e+02
6.473109122499973012e+01 -1.080513235412837787e+02
6.488116062499967995e+01 -1.080513235412837787e+02
6.502917574999972317e+01 -1.083789117714995029e+02
6.517849338749974208e+01 -1.083789117714995029e+02
6.532529638749974765e+01 -1.083789117714995029e+02
6.547436512499976402e+01 -1.085312539961624765e+02
6.562279343749980853e+01 -1.085312539961624765e+02
6.576989147499979538e+01 -1.088756898195581044e+02
6.591752607499982730e+01 -1.089785365102949442e+02
6.606758698749983694e+01 -1.091288742094851614e+02
6.621529967499985503e+01 -1.094036633034060060e+02
6.636067026249985190e+01 -1.095582058557931617e+02
6.650524437499984742e+01 -1.095582058557931617e+02
6.665076212499985786e+01 -1.097261300253817495e+02
6.679795278749986664e+01 -1.098991141081542082e+02
6.694660427499989908e+01 -1.100737177379733254e+02
6.709193717499995557e+01 -1.104566286343899435e+02
6.723561382499993044e+01 -1.108184032916309718e+02
6.738255899999992948e+01 -1.109916923020600734e+02
6.752473621249988867e+01 -1.113159819070482399e+02
6.767067663749990913e+01 -1.115839295441360832e+02
6.781978133749987592e+01 -1.117657197011918413e+02
6.796587557499981358e+01 -1.120172523997626826e+02
6.811403873749991078e+01 -1.122306392903262093e+02
6.826143569999992167e+01 -1.125685691003788946e+02
6.840757522499988852e+01 -1.125685691003788946e+02
6.855578066249992730e+01 -1.128603549063486469e+02
6.870282291249993989e+01 -1.128603549063486469e+02
6.884654304999988028e+01 -1.131537309835294991e+02

==> figures/ex2/F2b1.txt <==
0 0
1.864535599996543169e+00 -9.064810164148708882e-01
1.864535599996543169e+00 -9.064810164148708882e-01
2.142003099982957792e+00 -1.216416594250242511e+01
2.142003099982957792e+00 -1.216416594250242511e+01
2.343425099978048820e+00 -1.610657537217965896e+01
2.343425099978048820e+00 -1.610657537217965896e+01
2.523927999982333858e+00 -1.829472249925236227e+01
2.523927999982333858e+00 -1.829472249925236227e+01
2.825426899986268836e+00 -2.012724306500207305e+01
2.825426899986268836e+00 -2.012724306500207305e+01
3.065845399992213061e+00 -2.124369606847220737e+01
3.065845399992213061e+00 -2.124369606847220737e+01
3.282612399985737284e+00 -2.267206629681728813e+01
3.282612399985737284e+00 -2.267206629681728813e+01
3.616236399981517025e+00 -2.449706844815474938e+01
3.616236399981517025e+00 -2.449706844815474938e+01
3.853355599977930979e+00 -2.561103530158010599e+01
3.853355599977930979e+00 -2.561103530158010599e+01
4.095629099970210518e+00 -2.660211107134999864e+01
4.095629099970210518e+00 -2.660211107134999864e+01
4.401840799974252150e+00 -2.779896995417635353e+01
4.401840799974252150e+00 -2.779896995417635353e+01
4.659674699979404977e+00 -2.928638514628567435e+01
4.659674699979404977e+00 -2.928638514628567435e+01
5.014273699977820797e+00 -3.054268952609613308e+01
5.014273699977820797e+00 -3.054268952609613308e+01
5.216232299975672504e+00 -3.140025442269805467e+01
5.216232299975672504e+00 -3.140025442269805467e+01
5.216232299975672504e+00 -3.140025442269805467e+01
5.436200399972676678e+00 -3.317360826300192400e+01
5.436200399972676678e+00 -3.317360826300192400e+01
5.593451099968206108e+00 -3.405233636181151979e+01
5.593451099968206108e+00 -3.405233636181151979e+01
5.815713799964214559e+00 -3.505490345343363856e+01
5.815713799964214559e+00 -3.505490345343363856e+01
5.925981099963337329e+00 -3.553171219187031937e+01
5.925981099963337329e+00 -3.553171219187031937e+01
6.096287499958634726e+00 -3.656603984874374191e+01
6.096287499958634726e+00 -3.656603984874374191e+01
6.320897399957630114e+00 -3.784016190164867055e+01
6.320897399957630114e+00 -3.784016190164867055e+01
6.436316199956308992e+00 -3.858054258495431554e+01
6.436316199956308992e+00 -3.858054258495431554e+01
6.657292299951222958e+00 -3.958238708140962103e+01
6.657292299951222958e+00 -3.958238708140962103e+01
6.943705299951488996e+00 -4.046327399458100871e+01
6.943705299951488996e+00 -4.046327399458100871e+01
7.115454099951875833e+00 -4.142342153021245110e+01
7.115454099951875833e+00 -4.142342153021245110e+01
7.314537899957485934e+00 -4.193742056039472033e+01
7.314537899957485934e+00 -4.193742056039472033e+01
7.597008099952290650e+00 -4.248047210196234857e+01
7.597008099952290650e+00 -4.248047210196234857e+01
7.809566099946550821e+00 -4.333356938900251976e+01
7.809566099946550821e+00 -4.333356938900251976e+01
7.809566099946550821e+00 -4.333356938900251976e+01
8.096852899945133686e+00 -4.425048609994044568e+01
8.096852899945133686e+00 -4.425048609994044568e+01
8.399459399940042204e+00 -4.501151824312568550e+01
8.399459399940042204e+00 -4.501151824312568550e+01
8.641250799945737526e+00 -4.584180617399988478e+01
8.641250799945737526e+00 -4.584180617399988478e+01
8.904185899944422999e+00 -4.662759008582214193e+01
8.904185899944422999e+00 -4.662759008582214193e+01
9.185635299947534804e+00 -4.736436845855955369e+01
9.185635299947534804e+00 -4.736436845855955369e+01
9.318672699939725135e+00 -4.810732464982933720e+01
9.318672699939725135e+00 -4.810732464982933720e+01
9.651950799933729286e+00 -4.901044680649781071e+01
9.651950799933729286e+00 -4.901044680649781071e+01
9.787151099929815246e+00 -4.958021945111469364e+01
9.787151099929815246e+00 -4.958021945111469364e+01
1.004736659993204739e+01 -5.034226683797982815e+01
1.004736659993204739e+01 -5.034226683797982815e+01
1.027185399993095416e+01 -5.102220915976529625e+01
1.027185399993095416e+01 -5.102220915976529625e+01
1.055077969992362341e+01 -5.167860144293388203e+01
1.055077969992362341e+01 -5.167860144293388203e+01
1.076517369992097883e+01 -5.214759325605056972e+01
1.076517369992097883e+01 -5.214759325605056972e+01
1.095948929991527621e+01 -5.275228486486702195e+01
1.095948929991527621e+01 -5.275228486486702195e+01
1.095948929991527621e+01 -5.275228486486702195e+01
1.126657769991516034e+01 -5.346436652730233874e+01
1.126657769991516034e+01 -5.346436652730233874e+01
1.156953579991568404e+01 -5.402982200494959386e+01
1.156953579991568404e+01 -5.402982200494959386e+01
1.181735549991844891e+01 -5.469582760845042912e+01
1.181735549991844891e+01 -5.469582760845042912e+01
1.192928339992977271e+01 -5.504671435409402136e+01
1.192928339992977271e+01 -5.504671435409402136e+01
1.208427319993188576e+01 -5.547322730308955840e+01
1.208427319993188576e+01 -5.547322730308955840e+01
1.226268159992969231e+01 -5.589443467362119833e+01
1.226268159992969231e+01 -5.589443467362119833e+01
1.244202179992225865e+01 -5.648654360736966851e+01
1.244202179992225865e+01 -5.648654360736966851e+01
1.272328859993240258e+01 -5.723285737173524979e+01
1.272328859993240258e+01 -5.723285737173524979e+01
1.307198869993408152e+01 -5.792807979534127583e+01
1.307198869993408152e+01 -5.792807979534127583e+01
1.329065379993699025e+01 -5.863122209703600163e+01
1.329065379993699025e+01 -5.863122209703600163e+01
1.351322179993667305e+01 -5.932232554866307339e+01
1.351322179993667305e+01 -5.932232554866307339e+01
1.366960679994417660e+01 -5.978327353008232592e+01
1.366960679994417660e+01 -5.978327353008232592e+01
1.397749649994511856e+01 -6.029451527826963542e+01
1.397749649994511856e+01 -6.029451527826963542e+01
1.397749649994511856e+01 -6.029451527826963542e+01
1.417368449994910407e+01 -6.074379232881808832e+01
1.417368449994910407e+01 -6.074379232881808832e+01
1.437544819995355283e+01 -6.121718029303884379e+01
1.437544819995355283e+01 -6.121718029303884379e+01
1.458477719995971711e+01 -6.181868580250111478e+01
1.458477719995971711e+01 -6.181868580250111478e+01
1.485467709996237318e+01 -6.229525562361765623e+01
1.485467709996237318e+01 -6.229525562361765623e+01
1.510017919996153068e+01 -6.306291176789989095e+01
1.510017919996153068e+01 -6.306291176789989095e+01
1.527590459996599748e+01 -6.346579227612404850e+01
1.527590459996599748e+01 -6.346579227612404850e+01
1.549493879996407486e+01 -6.391468217006638497e+01
1.549493879996407486e+01 -6.391468217006638497e+01
1.567699739996487551e+01 -6.452357993886947440e+01
1.567699739996487551e+01 -6.452357993886947440e+01
1.591930909996244736e+01 -6.522136599438215399e+01
1.591930909996244736e+01 -6.522136599438215399e+01
1.617833509996626162e+01 -6.579356128376799973e+01
1.617833509996626162e+01 -6.579356128376799973e+01
1.654518489996189601e+01 -6.636514807424258322e+01
1.654518489996189601e+01 -6.636514807424258322e+01
1.678472999996347426e+01 -6.692198593491148984e+01
1.678472999996347426e+01 -6.692198593491148984e+01
1.700414889995909107e+01 -6.735821661670024696e+01
1.700414889995909107e+01 -6.735821661670024696e+01
1.700414889995909107e+01 -6.735821661670024696e+01
1.733118909995982904e+01 -6.798904765457882604e+01
1.733118909995982904e+01 -6.798904765457882604e+01
1.752704809996112090e+01 -6.866162868942622310e+01
1.752704809996112090e+01 -6.866162868942622310e+01
1.772909959996241014e+01 -6.922542661801611530e+01
1.772909959996241014e+01 -6.922542661801611530e+01
1.788806449996081938e+01 -6.961013096895987928e+01
1.788806449996081938e+01 -6.961013096895987928e+01
1.797833149996358770e+01 -6.976989759375234712e+01
1.797833149996358770e+01 -6.976989759375234712e+01
1.832931879995658164e+01 -7.051094141514633407e+01
1.832931879995658164e+01 -7.051094141514633407e+01
1.848819579995370077e+01 -7.098711161347584664e+01
1.848819579995370077e+01 -7.098711161347584664e+01
1.870724769994831149e+01 -7.138864910650346474e+01
1.870724769994831149e+01 -7.138864910650346474e+01
1.901396619994466164e+01 -7.201182146237337633e+01
1.901396619994466164e+01 -7.201182146237337633e+01
1.915002019994972215e+01 -7.244103974991170958e+01
1.915002019994972215e+01 -7.244103974991170958e+01
1.937129269995330105e+01 -7.306351108183170595e+01
1.937129269995330105e+01 -7.306351108183170595e+01
1.962070759995185654e+01 -7.366749027481117196e+01
1.962070759995185654e+01 -7.366749027481117196e+01
1.983106099995075056e+01 -7.422164096177547776e+01
1.983106099995075056e+01 -7.422164096177547776e+01
2.007456579995186985e+01 -7.481208340977211435e+01
2.007456579995186985e+01 -7.481208340977211435e+01
2.007456579995186985e+01 -7.481208340977211435e+01
2.023068939995164328e+01 -7.525762365350348659e+01
2.023068939995164328e+01 -7.525762365350348659e+01
2.044607759995506058e+01 -7.559581437375490509e+01
2.044607759995506058e+01 -7.559581437375490509e+01
2.060402609995526291e+01 -7.600811327575215159e+01
2.060402609995526291e+01 -7.600811327575215159e+01
2.088080549995629553e+01 -7.648613241995678891e+01
2.088080549995629553e+01 -7.648613241995678891e+01
2.107686249995776961e+01 -7.686095513966135684e+01
2.107686249995776961e+01 -7.686095513966135684e+01
2.133970599997155659e+01 -7.728319598891030751e+01
2.133970599997155659e+01 -7.728319598891030751e+01
2.153253619997212809e+01 -7.780287513125342969e+01
2.153253619997212809e+01 -7.780287513125342969e+01
2.184441089996789742e+01 -7.844122744559867044e+01
2.184441089996789742e+01 -7.844122744559867044e+01
2.206421709996720892e+01 -7.883993842196252899e+01
2.206421709996720892e+01 -7.883993842196252899e+01
2.237179099996910736e+01 -7.936630552903720570e+01
2.237179099996910736e+01 -7.936630552903720570e+01
2.263616999996111190e+01 -7.999991648984780568e+01
2.263616999996111190e+01 -7.999991648984780568e+01
2.281744869996146008e+01 -8.051875764323524720e+01
2.281744869996146008e+01 -8.051875764323524720e+01
2.312133139996558384e+01 -8.116465592106877125e+01
2.312133139996558384e+01 -8.116465592106877125e+01
2.312133139996558384e+01 -8.116465592106877125e+01
2.338953259997151690e+01 -8.146032803688926549e+01
2.338953259997151690e+01 -8.146032803688926549e+01
2.356637339997905656e+01 -8.189077214131584981e+01
2.356637339997905656e+01 -8.189077214131584981e+01
2.384785799997871436e+01 -8.232552947263634735e+01
2.384785799997871436e+01 -8.232552947263634735e+01
2.400514549997478753e+01 -8.287596895525906859e+01
2.400514549997478753e+01 -8.287596895525906859e+01
2.428680779997512218e+01 -8.354440018557680503e+01
2.428680779997512218e+01 -8.354440018557680503e+01
2.444005839998089868e+01 -8.394690414106057119e+01
2.444005839998089868e+01 -8.394690414106057119e+01
2.468536919998541634e+01 -8.452418136389064784e+01
2.468536919998541634e+01 -8.452418136389064784e+01
2.489442569999437183e+01 -8.493820004175530869e+01
2.489442569999437183e+01 -8.493820004175530869e+01
2.503347579999126538e+01 -8.534607725215302310e+01
2.503347579999126538e+01 -8.534607725215302310e+01
2.519289619999244678e+01 -8.571639569812543868e+01
2.519289619999244678e+01 -8.571639569812543868e+01
2.528333759999441099e+01 -8.604939927097179009e+01
2.528333759999441099e+01 -8.604939927097179009e+01
2.550135509999108763e+01 -8.646990384093307114e+01
2.550135509999108763e+01 -8.646990384093307114e+01
2.570445029998700193e+01 -8.691115521152036649e+01
2.570445029998700193e+01 -8.691115521152036649e+01
2.570445029998700193e+01 -8.691115521152036649e+01
2.596656449998226890e+01 -8.732160270683307601e+01
2.596656449998226890e+01 -8.732160270683307601e+01
2.621908409998013667e+01 -8.744911660287392863e+01
2.621908409998013667e+01 -8.744911660287392863e+01
2.657289439998430680e+01 -8.811376353346975066e+01
2.657289439998430680e+01 -8.811376353346975066e+01
2.681499799998300659e+01 -8.855413758242667654e+01
2.681499799998300659e+01 -8.855413758242667654e+01
2.709885109999140695e+01 -8.901675961134579040e+01
2.709885109999140695e+01 -8.901675961134579040e+01
2.727806629999577126e+01 -8.950298792992316521e+01
2.727806629999577126e+01 -8.950298792992316521e+01
2.751417179999907603e+01 -9.013541191086345350e+01
2.751417179999907603e+01 -9.013541191086345350e+01
2.767764990000023317e+01 -9.057420059567459703e+01
2.767764990000023317e+01 -9.057420059567459703e+01
2.792242119999673378e+01 -9.096307979986683279e+01
2.792242119999673378e+01 -9.096307979986683279e+01
2.816300900000487673e+01 -9.155122149386988895e+01
2.816300900000487673e+01 -9.155122149386988895e+01
2.833694660000628573e+01 -9.197766814745941133e+01
2.833694660000628573e+01 -9.197766814745941133e+01
2.861753760000783586e+01 -9.243853387441188829e+01
2.861753760000783586e+01 -9.243853387441188829e+01
2.879276210000170977e+01 -9.294415268235211158e+01
2.879276210000170977e+01 -9.294415268235211158e+01
2.879276210000170977e+01 -9.294415268235211158e+01
2.909796270001015728e+01 -9.340968633189483228e+01
2.909796270001015728e+01 -9.340968633189483228e+01
2.927370830000290880e+01 -9.380887345745645689e+01
2.927370830000290880e+01 -9.380887345745645689e+01
2.955926300000646734e+01 -9.453957273666131300e+01
2.955926300000646734e+01 -9.453957273666131300e+01
2.984732610001083231e+01 -9.509367930128044577e+01
2.984732610001083231e+01 -9.509367930128044577e+01
3.009341870001208008e+01 -9.577289697647702837e+01
3.009341870001208008e+01 -9.577289697647702837e+01
3.035667660001445256e+01 -9.637212030389093798e+01
3.035667660001445256e+01 -9.637212030389093798e+01
3.051451690001476891e+01 -9.679839983449380725e+01
3.051451690001476891e+01 -9.679839983449380725e+01
3.078409710001642452e+01 -9.738294467225756534e+01
3.078409710001642452e+01 -9.738294467225756534e+01
3.103189550001798125e+01 -9.791276109141966799e+01
3.103189550001798125e+01 -9.791276109141966799e+01
3.119079250001141190e+01 -9.832147161148543546e+01
3.119079250001141190e+01 -9.832147161148543546e+01
3.145321560000547834e+01 -9.894150735737801483e+01
3.145321560000547834e+01 -9.894150735737801483e+01
3.169874350000281993e+01 -9.952523536281617567e+01
3.169874350000281993e+01 -9.952523536281617567e+01
3.183281980000356270e+01 -9.988054913047966465e+01
3.183281980000356270e+01 -9.988054913047966465e+01
3.183281980000356270e+01 -9.988054913047966465e+01
3.205329900000333510e+01 -1.003441656543590739e+02
3.205329900000333510e+01 -1.003441656543590739e+02
3.242010980001032294e+01 -1.011372982375780651e+02
3.242010980001032294e+01 -1.011372982375780651e+02
3.272203050000734947e+01 -1.017701804940497112e+02
3.272203050000734947e+01 -1.017701804940497112e+02
3.303124860000889385e+01 -1.024249640621381445e+02
3.303124860000889385e+01 -1.024249640621381445e+02
3.327707700000974000e+01 -1.030103775880070458e+02
3.327707700000974000e+01 -1.030103775880070458e+02
3.356032200001345700e+01 -1.035800224801982949e+02
3.356032200001345700e+01 -1.035800224801982949e+02
3.378038110001398309e+01 -1.040054745335122419e+02
3.378038110001398309e+01 -1.040054745335122419e+02
3.406478200001402001e+01 -1.046660683355179913e+02
3.406478200001402001e+01 -1.046660683355179913e+02
3.432920300001569558e+01 -1.051426604073416371e+02
3.432920300001569558e+01 -1.051426604073416371e+02
3.457263950000833574e+01 -1.056669281705256225e+02
3.457263950000833574e+01 -1.056669281705256225e+02
3.494598430000405642e+01 -1.063437458764552161e+02
3.494598430000405642e+01 -1.063437458764552161e+02
3.514876650000542213e+01 -1.066839210802562548e+02
3.514876650000542213e+01 -1.066839210802562548e+02
3.530403040001192494e+01 -1.072793871328775595e+02
3.530403040001192494e+01 -1.072793871328775595e+02


==> figures/ex2/F2b8.txt <==
1.367921169810320414e+00 0.000000000000000000e+00
1.384076140156123014e+00 -3.683660263455316830e+00
1.475692531836580557e+00 -5.954068659358608073e+00
1.540926571813723056e+00 -8.408979166864279264e+00
1.605778098667532960e+00 -1.306506965873334991e+01
1.704591704935782381e+00 -9.396855788384154806e+00
1.799912436833538187e+00 -1.554057648106647882e+01
1.864862162620908537e+00 -1.875483287201570448e+01
1.947454930511204774e+00 -1.679159026927713327e+01
1.997714710819645800e+00 -1.762788987014570807e+01
2.112042275406060376e+00 -1.954535791857718863e+01
2.174653794810630814e+00 -2.146726821584749345e+01
2.272485886325465554e+00 -2.129262978877513746e+01
2.352235284913985147e+00 -2.264918650962528801e+01
2.416602362377353597e+00 -2.215661116411689591e+01
2.513262028626540801e+00 -2.354710292930916893e+01
2.593307121486651212e+00 -2.419293883940728662e+01
2.660478949138411320e+00 -2.492380464781644989e+01
2.696090171476555941e+00 -2.558057395597654704e+01
2.747080402752692052e+00 -2.603952860206099018e+01
2.857518470916745823e+00 -2.697176449227500683e+01
2.924824595398371585e+00 -2.747970444241356347e+01
2.994066846517454028e+00 -2.813316089392595387e+01
3.069370538534058834e+00 -2.813316603336215138e+01
3.124191576253736446e+00 -2.863471727794583188e+01
3.210199594689792768e+00 -2.941302202319045378e+01
3.256031435591384859e+00 -2.968784362410542244e+01
3.351950595665923238e+00 -3.013807206228617730e+01
3.369760759856432752e+00 -3.072961210583057934e+01
3.468346369003505902e+00 -3.118466704358446506e+01
3.564845448555292062e+00 -3.144283384922151470e+01
3.677703825794866876e+00 -3.229461652080718181e+01
3.714959109074061239e+00 -3.260369696767561720e+01
3.812279759345004848e+00 -3.297030935937500118e+01
3.844749564973835021e+00 -3.335175107978413678e+01
3.951798484604292838e+00 -3.424143231808288590e+01
4.013303604969363114e+00 -3.463641429655248771e+01
4.109399279900967983e+00 -3.536210076616131914e+01
4.157626296804252775e+00 -3.582544395093711387e+01
4.226606361121123534e+00 -3.631117287254668469e+01
4.243933351360431594e+00 -3.652305841527321917e+01
4.308948816647289348e+00 -3.692894218480140012e+01
4.358322018384344965e+00 -3.745722271757338007e+01
4.425496812173837391e+00 -3.782462229133776788e+01
4.521174014505550787e+00 -3.834486653350948160e+01
4.624426366809136546e+00 -3.872363873310828097e+01
4.717749355501378083e+00 -3.898733324123875121e+01
4.783570018427075077e+00 -3.933018701682194518e+01
4.862841779854836233e+00 -4.009315172926078930e+01
4.913597320425636461e+00 -4.009591412334489746e+01
5.012492920628213611e+00 -4.082823707180925510e+01
5.138121786403347713e+00 -4.134928454454585278e+01
5.280775244674881463e+00 -4.195478529086780384e+01
5.331974015208594153e+00 -4.198740514020428805e+01
5.443214878439921911e+00 -4.256102076970243786e+01
5.507993289998365682e+00 -4.309183247598640065e+01
5.619015756507681481e+00 -4.364650576801842163e+01
5.684156115967769374e+00 -4.387553688141738917e+01
5.737771804292839839e+00 -4.418325036007874473e+01
5.867136500780992137e+00 -4.453251264459572667e+01
5.948630393734524624e+00 -4.513001249595716757e+01
6.013463995229232140e+00 -4.530478127643335284e+01
6.157446213999758555e+00 -4.580673483156370906e+01
6.223046176503125970e+00 -4.608170100701491378e+01
6.365452950985714509e+00 -4.659459391333029998e+01
6.414244888596412508e+00 -4.660873665232267626e+01
6.514127836956625117e+00 -4.714225671988952371e+01
6.590365130714958219e+00 -4.714225671988952371e+01
6.718079606582689323e+00 -4.761483016346234365e+01
6.751926688836836554e+00 -4.801841225991743300e+01
6.833082738701451220e+00 -4.821850111879933110e+01
6.882011138422563512e+00 -4.856080342859726073e+01
6.966687746609920850e+00 -4.898735789520206652e+01
7.018088184848784827e+00 -4.925711695272458712e+01
7.035786723388907760e+00 -4.948544110205041591e+01
7.116252048757326421e+00 -4.962870452996092752e+01
7.149554281169481662e+00 -4.990297725425769926e+01
7.230823677044373454e+00 -5.026729784047279992e+01
7.345611665305507465e+00 -5.066351040232154901e+01
7.487133383834099654e+00 -5.084738547004192810e+01
7.568035126935771295e+00 -5.116586419677808095e+01
7.620468057948719398e+00 -5.145390725910967689e+01
7.669890952380087334e+00 -5.179543630834640311e+01
7.738683171193693866e+00 -5.208244011992637468e+01
7.788165279621553694e+00 -5.226081779196260158e+01
7.901268046836888104e+00 -5.251550801049838668e+01
7.950691376301805668e+00 -5.278923109761023369e+01
8.082132883340578999e+00 -5.318136173084268137e+01
8.118122031175676767e+00 -5.343915315502927399e+01
8.182845064942471325e+00 -5.357210090488334231e+01
8.200211010457469030e+00 -5.382472045301732777e+01
8.249413540628788510e+00 -5.396889514666044363e+01
8.329787182679568858e+00 -5.396905951105889443e+01
8.347336247651687913e+00 -5.421747546645694626e+01
8.414576247035881806e+00 -5.422356469812005741e+01
8.448618837315784447e+00 -5.447000972656763906e+01
8.516732028103021435e+00 -5.470278550097002324e+01
8.594136734354233198e+00 -5.486769597497315942e+01
8.722844065508667200e+00 -5.528724586216797832e+01
8.787953082779939251e+00 -5.554549916638960383e+01
8.869328142368363643e+00 -5.578398140741633426e+01
8.920641039995308219e+00 -5.601436030931630938e+01
9.018680879797670968e+00 -5.635257491956815556e+01
9.051793032216101764e+00 -5.668235466160818703e+01
9.133430090751373243e+00 -5.709264763585057523e+01
9.181291956324246328e+00 -5.709264765508375206e+01
9.297153429383051559e+00 -5.733375467762255084e+01
9.361348095146556858e+00 -5.761792887893846427e+01
9.454825481195445747e+00 -5.808016909099443126e+01
9.472218003304622158e+00 -5.817946347237619165e+01
9.570588112657537394e+00 -5.857935586706894071e+01
9.604351223552173522e+00 -5.876091097461327450e+01
9.687574414358367747e+00 -5.920538241338541496e+01
9.764477299539091604e+00 -5.948379725898213621e+01
9.893015115921517832e+00 -5.975451435871593731e+01
9.956517692765462613e+00 -6.002753893731303947e+01
9.987804978373180376e+00 -6.011576773175170985e+01
1.011501919533631089e+01 -6.068275969375182655e+01
1.018039282175563542e+01 -6.084586741385093944e+01
1.024738050168916637e+01 -6.120586840453284339e+01
1.038839229170412537e+01 -6.129864275952459707e+01
1.047206301337297241e+01 -6.156607199388644602e+01
1.055327684360082152e+01 -6.183658367750319940e+01
1.066354410177939371e+01 -6.220610940833539360e+01
1.072797657269288329e+01 -6.244305072256022981e+01
1.082258612363115091e+01 -6.271255547281867848e+01
1.083914295620549417e+01 -6.288287355669964995e+01
1.098397025728036880e+01 -6.326599615276457200e+01
1.108392982097847934e+01 -6.344269249790218623e+01
1.119546606209339146e+01 -6.369233769093430197e+01
1.127719132367801791e+01 -6.391281368742680513e+01
1.134318556498443442e+01 -6.413900432227632109e+01
1.139095948457324781e+01 -6.451272956775213174e+01
1.147150854401012587e+01 -6.478815556371583284e+01
1.153403759489832758e+01 -6.496883301420153600e+01
1.164437173948300952e+01 -6.536914487504628823e+01
1.172561122680235179e+01 -6.564086201901847062e+01
1.179291961543578893e+01 -6.600651519253956678e+01
1.190437758017565351e+01 -6.606554189410628908e+01
1.199942402342919934e+01 -6.637715875337099192e+01
1.206516186190198248e+01 -6.664011427797115061e+01
1.211475475557454473e+01 -6.682969923203630458e+01
1.218164628320959331e+01 -6.705751521555775696e+01
1.221512680027432829e+01 -6.715079411076229121e+01
1.231153242671295445e+01 -6.749070944748270051e+01
1.232896353827416647e+01 -6.759056615649123501e+01
1.234709805951397854e+01 -6.772189694829586415e+01
1.241493157317342799e+01 -6.798681193700329572e+01
1.246494230666982261e+01 -6.832410872774292443e+01
1.253407786581429839e+01 -6.838260828843633021e+01
1.256941992103940819e+01 -6.879450845569058970e+01
1.264883256412283608e+01 -6.893690908159922515e+01
1.268323401752113178e+01 -6.909068883908388159e+01
1.273192907118601980e+01 -6.932905115339723068e+01
1.282902886284062483e+01 -6.961861838548625769e+01
1.286481031182383639e+01 -6.978304021243806687e+01
1.297986141627703383e+01 -7.026432221893442431e+01
1.304425018609442333e+01 -7.050130400558742849e+01
1.314131721181407997e+01 -7.069225020698942785e+01
1.322234838727971784e+01 -7.087767150856541321e+01
1.327531739825410284e+01 -7.134342609590581219e+01
1.332525297970722988e+01 -7.147326743449693254e+01
1.336018281099592642e+01 -7.166537139465216910e+01
1.348860857658156931e+01 -7.198740771155908647e+01
1.359662171838237477e+01 -7.228143084981128652e+01
1.368057636864310922e+01 -7.251756162792901250e+01
1.372992891617434630e+01 -7.280697143561967266e+01
1.380911130787191254e+01 -7.308432243563638053e+01
1.385985809833636750e+01 -7.337527830620499003e+01
1.392497291935051074e+01 -7.354621947857603459e+01
1.402292400242446035e+01 -7.377880381727207748e+01
1.409000102242681862e+01 -7.401570135285015795e+01
1.410722412863525044e+01 -7.402194277420676372e+01
1.417393501848174253e+01 -7.438742132501047877e+01
1.423997205126864962e+01 -7.467098169054870027e+01
1.430611370962089879e+01 -7.507010238432658866e+01
1.438513493128063381e+01 -7.524057711775446933e+01
1.451175635572874612e+01 -7.554634265530360437e+01
1.462391132328970933e+01 -7.584912563623213089e+01
1.475108048462049304e+01 -7.646768976988470001e+01
1.481680058558957036e+01 -7.672532083052594487e+01
1.491505320622646202e+01 -7.692020529374444493e+01
1.497809122657710290e+01 -7.708492689640354456e+01
1.504393173296429964e+01 -7.736036639342086119e+01
1.509231765575357898e+01 -7.755686324723470193e+01
1.515861158573041934e+01 -7.777435577209175221e+01
1.520684949824634380e+01 -7.804399379878312004e+01
1.524041250360171951e+01 -7.822980610053187434e+01
1.532282362521664432e+01 -7.850423616005488725e+01
1.538574632213183691e+01 -7.873167032656616016e+01
1.549405359603834320e+01 -7.896501959384295333e+01
1.552810459037518065e+01 -7.915870843695303449e+01
1.564196454334642006e+01 -7.945760721197801502e+01
1.575499744813079417e+01 -7.969572854171359211e+01
1.585018316143849226e+01 -7.996349470366097023e+01
1.588248469807317420e+01 -8.019562859228324214e+01
1.593115600286187750e+01 -8.031492707836115130e+01
1.596470755892558735e+01 -8.044582217015353365e+01
1.607989205059305249e+01 -8.068730350661937223e+01
1.614337951990874842e+01 -8.089345539525565698e+01
1.624081129158667025e+01 -8.121159112257871016e+01
1.630905914502742604e+01 -8.147759809376825046e+01
1.633086828578437277e+01 -8.162220093928853260e+01
1.636298261957896472e+01 -8.177565804204816402e+01
1.646282040354848064e+01 -8.200433315449450333e+01
1.652410990547389247e+01 -8.223549157028217849e+01
1.660531098130944017e+01 -8.225956288804303540e+01
1.666968512806779401e+01 -8.251107098237903870e+01
1.670236494613593337e+01 -8.259611921907627163e+01
1.680121080420855506e+01 -8.304804855532809427e+01
1.689762377678165706e+01 -8.304804855532809427e+01
1.697886607204470266e+01 -8.350219084267662595e+01
1.703112326928351195e+01 -8.369135857447341209e+01
1.711584199662684469e+01 -8.408494427646417080e+01
1.723288553489899044e+01 -8.443071446401211233e+01
1.728094341274103485e+01 -8.454042485378138849e+01
1.734621049549264526e+01 -8.478199992643277483e+01
1.740152592905132067e+01 -8.500949612163731217e+01
1.746221550984398618e+01 -8.534125283141419516e+01
1.762341386439922530e+01 -8.571278979038579848e+01
1.764246608888248957e+01 -8.579342520368798830e+01
1.769342281268924921e+01 -8.610217948090812001e+01
1.771108817992225681e+01 -8.628542018001223823e+01
1.784104327624100605e+01 -8.646007353165110487e+01
1.789195160256693029e+01 -8.676890845907784922e+01
1.797209263020879533e+01 -8.709450127688390353e+01
1.805442688930767758e+01 -8.709450127688390353e+01
1.815162817230872250e+01 -8.743782069867438622e+01
1.821802527444339859e+01 -8.756419294435536926e+01
1.831087186186560700e+01 -8.783883956191149878e+01
1.835838180508242701e+01 -8.808620796616553150e+01
1.839143904440411603e+01 -8.835156751294057642e+01
1.845886461525264366e+01 -8.861005238784555615e+01
1.852486223795608922e+01 -8.872951496387969428e+01
1.857355106273173462e+01 -8.905110456907610228e+01
1.860634677768863554e+01 -8.917013258928935215e+01
1.871987243704909787e+01 -8.967481778280568960e+01
1.873726232918282619e+01 -8.989607267787596356e+01
1.878733716091583261e+01 -9.008214844440125546e+01
1.882222984627286166e+01 -9.008411688218885160e+01
1.885697624171640285e+01 -9.033324348117852765e+01
1.892005176393524479e+01 -9.062986897837669176e+01
1.903491113724471262e+01 -9.105195880237211270e+01
1.909825622206164297e+01 -9.127138751954062457e+01
1.917939364458122142e+01 -9.163047981689659593e+01
1.924745138836691893e+01 -9.195435711077146834e+01
1.931323674436631421e+01 -9.234677823487254500e+01
1.939341076534697805e+01 -9.248829851477310626e+01
1.946114973830943029e+01 -9.274505479717026901e+01
1.954079745769612586e+01 -9.299592430942820442e+01
1.963863569900327377e+01 -9.349190678939953614e+01
1.964014789534739336e+01 -9.349192154053963577e+01
1.972178264029521344e+01 -9.349192154063187843e+01
1.980295342197729269e+01 -9.385057672203409140e+01
1.986767837384648416e+01 -9.401958186168894827e+01
1.988645257235193142e+01 -9.417787680802544514e+01
1.998364050773313494e+01 -9.428909491632508377e+01
2.008258567209740164e+01 -9.486297494785453921e+01
2.016334045296100541e+01 -9.500993234444644031e+01
2.022857582770013352e+01 -9.530203816059758992e+01
2.030796843946666996e+01 -9.550738753265804348e+01
2.032555885239890259e+01 -9.571536309932395170e+01
2.039251111664778549e+01 -9.593034781169363612e+01
2.047339204734964468e+01 -9.623200548834620349e+01
2.052236170604678378e+01 -9.641368148183666165e+01
2.058881987107045930e+01 -9.665804613483247465e+01
2.065380267918076740e+01 -9.692842268424612939e+01
2.071686349924350523e+01 -9.719537080363174653e+01
2.076613193699549242e+01 -9.741815404666040479e+01
2.089670234870186860e+01 -9.794839447486380379e+01
2.096140464916582502e+01 -9.816895961816810257e+01
2.102666437589581960e+01 -9.844104559175357849e+01
2.110785080889804988e+01 -9.870301103256396402e+01
2.120780793047610402e+01 -9.928894726141714955e+01
2.125359821578792818e+01 -9.951499670284474064e+01
2.138256428313767543e+01 -9.978016080072181637e+01
2.147951756736203066e+01 -1.000260214459899402e+02
2.156103433912466727e+01 -1.002699006617239519e+02
2.169147924365604752e+01 -1.006270327819077295e+02
2.170986641062171785e+01 -1.007329829231732532e+02
2.177624156333708427e+01 -1.011499941988637090e+02
2.182304223380965880e+01 -1.014398368334456535e+02
2.191941727936812967e+01 -1.018798668558189036e+02
2.195228420140512426e+01 -1.021026939092048735e+02
2.200171215804490288e+01 -1.024457192002840316e+02
2.209831477557816370e+01 -1.027402079897112088e+02
2.219588838796295605e+01 -1.032188681467653311e+02
2.224464091549015166e+01 -1.034493121912044842e+02
2.237608202704388916e+01 -1.040026772188872286e+02
2.244037710645713801e+01 -1.043066077303184045e+02
2.247595670976696525e+01 -1.044460620303714791e+02
2.254044685228531009e+01 -1.047093213558008813e+02
2.257497904314821469e+01 -1.050826150680546931e+02
2.265473793337750053e+01 -1.053764229161541266e+02
2.275533847944188182e+01 -1.058762586531756540e+02
2.284817391418618371e+01 -1.063839118412938660e+02
2.292652816022591722e+01 -1.067813841841067983e+02
2.296019226144269254e+01 -1.069237660261121050e+02
2.299493757918953207e+01 -1.072851045147542237e+02
2.305963749685619391e+01 -1.074137689123494965e+02


==> figures/ex2/F3b1.txt <==
0 0
2.878121110000529370e+01 -6.515685856250315044e-01
3.409963490000700403e+01 -6.515685856250315044e-01
3.943469320001213418e+01 -1.382049602306942404e+00
4.474046360001011635e+01 -1.704962242096863534e+00
5.273650500000985630e+01 -2.770895172226422787e+00
5.802643530000659666e+01 -3.333351073149011246e+00
6.330540430000473862e+01 -3.908801378130013493e+00
6.857277680000106557e+01 -4.760698862434829870e+00
7.386590050000586416e+01 -4.937411027122048601e+00
7.916976790000580877e+01 -5.542350947824187024e+00
8.714069020000715682e+01 -5.912306055748770106e+00
9.246937680000610271e+01 -6.341685933788081542e+00
9.775609040000063032e+01 -6.815337096586606691e+00
1.030608788000035929e+02 -7.895813446317649920e+00
1.083757368000055976e+02 -8.470308786241321997e+00
1.163263558000071498e+02 -8.470308786241321997e+00
1.216746453000046131e+02 -9.336873966623238985e+00
1.269875555000089662e+02 -9.336873966623238985e+00
1.322760517000106120e+02 -9.687470694637635660e+00
1.375334932000096160e+02 -1.076166261748922715e+01
1.454374942000094961e+02 -1.135557802959082707e+01
1.507818442000043433e+02 -1.238707159874310904e+01
1.560345246000074440e+02 -1.275329730265940320e+01
1.613060952000032557e+02 -1.344850607502006135e+01
1.665888094000033561e+02 -1.412485558490288895e+01
1.745076241999954618e+02 -1.490656840028984575e+01
1.797774848999943060e+02 -1.568176734288058150e+01
1.851199200999890309e+02 -1.594326446573800737e+01
1.907557079999965026e+02 -1.619292539860528279e+01
1.961918106999969496e+02 -1.703445641460339033e+01
2.014997017999985474e+02 -1.731381021749568561e+01
2.095178834999946957e+02 -1.852119876990445135e+01
2.148083538999972006e+02 -1.887556086672153910e+01
2.201045475999981136e+02 -1.975988824827842905e+01
2.254281028999962473e+02 -2.010880709786542297e+01
2.307221273000000110e+02 -2.049841604648103299e+01
2.386556704999970862e+02 -2.093966548037469266e+01
2.439492954999877838e+02 -2.141275298903117630e+01
2.493453241999900456e+02 -2.185266720553745756e+01
2.546850095999866426e+02 -2.258271990774247229e+01
2.599975331999862647e+02 -2.332058326257438097e+01
2.680055124999857981e+02 -2.367594622334634025e+01
2.732970275999900878e+02 -2.367594622334634025e+01
2.785938645999840446e+02 -2.416343335961740024e+01
2.838958835999878829e+02 -2.487940874809406466e+01
2.891769186999899830e+02 -2.538740275881269781e+01
2.971409525999956713e+02 -2.609973547567327756e+01
3.024721104000004743e+02 -2.627512020761580658e+01
3.077509167999969577e+02 -2.722890394644163337e+01
3.130370391999945241e+02 -2.791198485025057607e+01
3.183339425999906780e+02 -2.820660452696719389e+01
3.236718030999913935e+02 -2.850424854783861406e+01
3.316720731999912459e+02 -2.932818013996065076e+01
3.369505391999869062e+02 -2.966152876535637617e+01
3.422642656999832980e+02 -3.060852020138824514e+01
3.475633989999846563e+02 -3.092653580178946982e+01
3.528380461999827276e+02 -3.110249535736708992e+01
3.608096904999911203e+02 -3.148085633265699457e+01
3.660889356999873598e+02 -3.254616591488161248e+01
3.713628493999881357e+02 -3.283416252465925567e+01
3.766148557999899822e+02 -3.342110395898698982e+01
3.819017152999931568e+02 -3.386731608608103983e+01
3.898311691999901996e+02 -3.471100892757024070e+01
3.952762860999887380e+02 -3.523202271517434525e+01
4.008868534999842268e+02 -3.557299148360744567e+01
4.061561818999898605e+02 -3.634390444733722347e+01
4.114393221999876005e+02 -3.667168005135130926e+01
4.194135825999901499e+02 -3.754331533763075157e+01
4.247028556999889588e+02 -3.784877815561048919e+01
4.300304731999917749e+02 -3.814844171208697077e+01
4.353596019999922646e+02 -3.814844171208697077e+01
4.406729372999907355e+02 -3.896668528574630841e+01
4.459881164999928842e+02 -3.929374663262692735e+01
4.539523077999951965e+02 -4.001643758592511801e+01
4.593110582999979670e+02 -4.011687382858163886e+01
4.646944277000047805e+02 -4.037869371329740886e+01
4.700741937000007056e+02 -4.072408837495043343e+01
4.755006613000027755e+02 -4.144081105402527498e+01
4.834671625000023596e+02 -4.201683815654383380e+01
4.887709134000015183e+02 -4.210540960827191270e+01
4.940924189000038496e+02 -4.232527827441585089e+01
4.994218873000040730e+02 -4.262378488817895317e+01
5.047440851000042130e+02 -4.327697328951438038e+01
5.128064866000081565e+02 -4.373136560379771254e+01
5.181034821000066586e+02 -4.391207714307626020e+01
5.235092976000014460e+02 -4.416067186529261335e+01
5.288476544999975886e+02 -4.437856993520760085e+01
5.341822703000002548e+02 -4.488601151747830187e+01
5.421644756000023335e+02 -4.580337644140014675e+01
5.474523164999982328e+02 -4.580337644140014675e+01
5.527497499000010066e+02 -4.623270552749994522e+01
5.580386753999987377e+02 -4.641211120312598126e+01
5.633376792999961253e+02 -4.704078885186700631e+01
5.686836717999917710e+02 -4.709210024754960955e+01
5.766344812999918759e+02 -4.709210024754960955e+01
5.819368975999923350e+02 -4.752761172734040684e+01
5.872353035999940403e+02 -4.752761172734040684e+01
5.925439204999925096e+02 -4.776857140508559496e+01
5.978352850999904149e+02 -4.776857140508559496e+01
6.057886572999882446e+02 -4.828334823912030060e+01
6.110802976999889324e+02 -4.855282526727141601e+01
6.163439113999857000e+02 -4.873565994357556974e+01
6.216257292999830497e+02 -4.916614173875727545e+01
6.269361593999810793e+02 -4.945764164439921018e+01
6.348762827999821639e+02 -4.980411819113240313e+01
6.401292971999819201e+02 -5.039560236802219606e+01
6.453947800999853825e+02 -5.044608343622738289e+01
6.506820777999837446e+02 -5.063000725926073642e+01
6.559441599999809114e+02 -5.092567349170641933e+01
6.638494723999806411e+02 -5.127869819498688031e+01
6.691514761999810617e+02 -5.161806603819466943e+01
6.744387179999798718e+02 -5.189775812535089727e+01
6.797328677999835236e+02 -5.216645447153534576e+01
6.850347591999816359e+02 -5.246569824656318559e+01
6.903564267999840922e+02 -5.288923407535646959e+01
6.982991835999887371e+02 -5.306085797480562150e+01
7.035884539000012410e+02 -5.343301867398379557e+01
7.088940000000070540e+02 -5.360294663433126772e+01
7.141778905000041959e+02 -5.406988415456598318e+01
7.194870417999941310e+02 -5.436338040437031793e+01
7.274414920999820424e+02 -5.483634697234464284e+01
7.327312983999941025e+02 -5.504418876967452690e+01
7.380310045000064747e+02 -5.521667672872763433e+01
7.433238769999993565e+02 -5.556571824476833399e+01
7.486798321999954169e+02 -5.569317044164709785e+01
7.566483151000015823e+02 -5.628937730183871224e+01
7.619876629000086723e+02 -5.663001342590539622e+01
7.672716111000013370e+02 -5.680383257796417951e+01
7.725482380000107696e+02 -5.712122075110069375e+01
7.778400117000032878e+02 -5.744847234398379499e+01
7.857958962000025167e+02 -5.781155994382253027e+01
7.910843048000037925e+02 -5.816989036443914074e+01
7.963636693999947056e+02 -5.825970547176616776e+01
8.016935704999991685e+02 -5.825970547176616776e+01
8.070100013999913244e+02 -5.842218940674346328e+01
8.123149188999927901e+02 -5.842218940674346328e+01
8.203067457999973158e+02 -5.905599222868871578e+01
8.255864609999975983e+02 -5.934096960684457400e+01
8.308665611999999783e+02 -5.949372152402982294e+01
8.361734846999847832e+02 -5.968510406047573724e+01
8.415084835999891766e+02 -6.010266594342999724e+01
8.494564723999942544e+02 -6.054786739389282957e+01
8.547404968999867378e+02 -6.054786739389282957e+01
8.600373411999848940e+02 -6.105911823581244846e+01
8.653240286999721320e+02 -6.118161732103919803e+01
8.706233419999639409e+02 -6.118161732103919803e+01
8.792659823999615583e+02 -6.182699634097779295e+01
8.847275203999620317e+02 -6.227812994141152814e+01
8.901206269999670440e+02 -6.245777365868045194e+01
8.957940528999756680e+02 -6.280673427766726036e+01
9.026229232999726264e+02 -6.310786360429683839e+01
9.113114862999641446e+02 -6.355390996164480555e+01
9.169845824999588331e+02 -6.355390996164480555e+01
9.226778259999550755e+02 -6.385407562850480900e+01
9.283967045999575021e+02 -6.397674473706206300e+01
9.339376614999532649e+02 -6.428228736368777163e+01
9.419549583999501010e+02 -6.444810292438330634e+01
9.472408554999451553e+02 -6.466563059345604358e+01
9.525286517999488751e+02 -6.483138353894551642e+01
9.578247242999573245e+02 -6.513630501109558679e+01
9.631618973999625268e+02 -6.543651218540476577e+01
9.684855083999532326e+02 -6.580870726321717257e+01
9.764349415999608937e+02 -6.585574132256587632e+01
9.817701464999704513e+02 -6.620195434741151530e+01
9.870780828999663754e+02 -6.644150443157454333e+01
9.924035241999695245e+02 -6.687370003776848648e+01
9.978977667999620280e+02 -6.700442647193666801e+01
1.005830032199960897e+03 -6.736517301826606285e+01
1.011092981899968891e+03 -6.746781002113320369e+01
1.016381964299965603e+03 -6.772173848543178565e+01
1.021699048399961157e+03 -6.800808796964881253e+01
1.026973486799963666e+03 -6.833000628901103823e+01
1.034906622099955257e+03 -6.875604499853808704e+01
1.040208140999949592e+03 -6.890079233502004286e+01
1.045503267699943990e+03 -6.924716188757686552e+01
1.050830227699949774e+03 -6.948438074305451551e+01
1.056160543299949950e+03 -6.948438074305451551e+01
1.064139348799957133e+03 -7.008193176603661811e+01
1.069436221499947806e+03 -7.033802490490246839e+01
1.074728870299945356e+03 -7.057780661529334054e+01
1.080043363199943542e+03 -7.057780661529334054e+01
1.085325396699942303e+03 -7.078246176786065291e+01
1.090586747099943295e+03 -7.118043582322258089e+01
1.098499222399947485e+03 -7.162891351292377351e+01
1.103753233799946884e+03 -7.190879113383283538e+01
1.109043078699956368e+03 -7.190879113383283538e+01
1.114353180599961433e+03 -7.190879113383283538e+01
1.119600153899964880e+03 -7.231928946205998443e+01
1.127518935099972168e+03 -7.256565806128514851e+01
1.132779593999969165e+03 -7.299582358316146724e+01
1.138020881199973246e+03 -7.311948264001063080e+01
1.143292375699975764e+03 -7.350062733233926338e+01
1.148576851099979194e+03 -7.363146628302875740e+01
1.156520547899990106e+03 -7.429901017477773451e+01
1.161823056099981386e+03 -7.429901017477773451e+01
1.167127369599984831e+03 -7.461684553154455557e+01
1.172458583399991312e+03 -7.495628323785139457e+01
1.177745622799993271e+03 -7.520235988992477871e+01
1.185679028499986543e+03 -7.544085902448749437e+01
1.191010921699982191e+03 -7.589019372770067662e+01
1.196278693999983716e+03 -7.619332834636146856e+01
1.201573996899988288e+03 -7.641326631059484953e+01
1.206859545199989498e+03 -7.641326631059484953e+01
1.212173866099988572e+03 -7.689450210174923939e+01
1.220122737399980451e+03 -7.735965646400971707e+01
1.225427365799978816e+03 -7.745549765191994140e+01
1.230765536299980795e+03 -7.762832233192779086e+01
1.236080327299976034e+03 -7.809467953066383927e+01
1.241393981699968663e+03 -7.820972265061099904e+01
1.249350117399949795e+03 -7.886318073007244323e+01
1.254638744499963195e+03 -7.898404748860718882e+01
1.259913625799956662e+03 -7.929721723878571993e+01
1.265214537399966048e+03 -7.976553376091870007e+01
1.270520004899959986e+03 -7.995592033619359995e+01
1.278470519599975432e+03 -8.010560630760637935e+01
1.283770051099974353e+03 -8.053813175086084186e+01
1.289098325199980081e+03 -8.067579443752693180e+01
1.295414021899981435e+03 -8.086778163593444901e+01
1.300775060299973575e+03 -8.116006927310111507e+01
1.308764691599973503e+03 -8.156275133142365519e+01
1.314449457399965013e+03 -8.168640023637206582e+01
1.320302333399969484e+03 -8.199630108947863505e+01
1.325772561099962786e+03 -8.199630108947863505e+01
1.331078547499969773e+03 -8.248838374861958300e+01
1.336393612299967117e+03 -8.260262722515176392e+01
1.344343591799955448e+03 -8.307853146484080753e+01
1.349688878799954637e+03 -8.326146325344829791e+01
1.355053174299960574e+03 -8.341818979561976732e+01
1.360366249799968045e+03 -8.341818979561976732e+01
1.365672564799960583e+03 -8.364682243766529268e+01
1.373600369799964483e+03 -8.398866394387773937e+01
1.378884346899966204e+03 -8.415888452897499405e+01
1.384219501799964291e+03 -8.432975530689969901e+01
1.389546539299953565e+03 -8.449404555136220552e+01
1.394864994499949262e+03 -8.467229844001880679e+01
1.402879134199961754e+03 -8.503467178854927511e+01
1.408231270799962203e+03 -8.545527137810495333e+01
1.413555937699960396e+03 -8.573882918454758340e+01
1.418870531699966250e+03 -8.584321790586795942e+01
1.424211818999968727e+03 -8.612774549643449973e+01
1.432193322099966736e+03 -8.646278292476512206e+01
1.437491075099955651e+03 -8.673215672705239854e+01
1.442829985299959390e+03 -8.705623450121967721e+01
1.448164980099961667e+03 -8.725942144067059303e+01
1.453500525699960690e+03 -8.776418881304144293e+01
1.458850716799966449e+03 -8.776418881304144293e+01
1.466934461499962254e+03 -8.831702938288447058e+01
1.472262560599962399e+03 -8.867066848326905415e+01
1.477618114699957459e+03 -8.879400067337471114e+01
1.482954566099963358e+03 -8.897208713172680916e+01
1.488264676899961614e+03 -8.930732137831597583e+01
1.496234958099967571e+03 -8.947559936931014590e+01
1.501570121699965512e+03 -8.947559936931014590e+01
1.506924314099967432e+03 -8.999083596520583228e+01
1.512609576099964670e+03 -9.016918728613757139e+01
1.518155514299964580e+03 -9.033148623327923588e+01
1.526194631799955005e+03 -9.064791569845476715e+01
1.531520627599939417e+03 -9.104039335121697718e+01
1.536857315599939739e+03 -9.104039335121697718e+01
1.542200078499933170e+03 -9.161328446689786631e+01
1.547587905599933492e+03 -9.161328446689786631e+01
1.555583679299933920e+03 -9.203435373291182486e+01
1.560930638199936311e+03 -9.229711699774162526e+01
1.566276862899949720e+03 -9.243461364602202934e+01
1.571560516399952121e+03 -9.277494091806481435e+01
1.576934154299939564e+03 -9.319516014242994117e+01
1.582248187099941333e+03 -9.330036888526846894e+01
1.590230615499951000e+03 -9.360467362814681280e+01
1.595525040999962130e+03 -9.395873717748693821e+01
1.600854235499951301e+03 -9.419159189947622224e+01
1.606150125699950422e+03 -9.428957338684826084e+01
1.611451086999953532e+03 -9.463805635999014498e+01
1.619432007599967164e+03 -9.463805635999014498e+01
1.624744627799967475e+03 -9.507423862042296037e+01
1.630054731499975333e+03 -9.531514895554566635e+01
1.635404709899987665e+03 -9.531514895554566635e+01
1.640732439799991425e+03 -9.579410241295269657e+01
1.648744482699996752e+03 -9.605133330579806739e+01
1.654089781499996661e+03 -9.621480061299143927e+01
1.659449768400003904e+03 -9.644131752017975145e+01
1.664764713099990786e+03 -9.666720139828727554e+01
1.670071678899980270e+03 -9.698437378558276123e+01
1.678058590199972514e+03 -9.715856898699490785e+01
1.683368904899973586e+03 -9.746455697749992453e+01
1.688737018299977990e+03 -9.772573122976793059e+01
1.694072090499974820e+03 -9.804029438622202974e+01
1.699440826599978664e+03 -9.811700454495216661e+01
1.704773066499982178e+03 -9.842795816539201326e+01
1.712822240199980570e+03 -9.870050081195159919e+01
1.718157991399978073e+03 -9.896057599547418704e+01
1.723475538799990773e+03 -9.896057599547418704e+01
1.728783890599974711e+03 -9.937919835751607422e+01
1.734145063799981017e+03 -9.971933619241021063e+01
1.742111729999989166e+03 -9.994477525277054042e+01
1.747449541199988289e+03 -1.001046817789999750e+02
1.752792273399987153e+03 -1.001046817789999750e+02


==> figures/ex2/F3b8.txt <==
6.532834125001585335e-01 0.000000000000000000e+00
4.435992087500807202e+00 -1.238654821005672035e+00
5.315355775000639937e+00 -2.464349775320657798e+00
5.868660850000992468e+00 -3.509685985209725523e+00
6.717732887500673655e+00 -4.407129787530471354e+00
7.283170962501273493e+00 -4.407129787530471354e+00
8.120700250001760878e+00 -5.577258147524374543e+00
8.680211187501541303e+00 -5.577258147524374543e+00
9.521801912502354526e+00 -6.497160039453362401e+00
1.038103217500267306e+01 -7.671844914312302421e+00
1.095547728750290162e+01 -8.307131305239609631e+00
1.182763136250274272e+01 -8.656167082421601933e+00
1.240084487500301691e+01 -9.606561118748583539e+00
1.324363825000273209e+01 -1.083523047977644538e+01
1.381898532500258625e+01 -1.115070022216281131e+01
1.466945401250256964e+01 -1.194991282063117666e+01
1.522863058750293419e+01 -1.305876395443345928e+01
1.608156883750315558e+01 -1.400325749526990649e+01
1.665319610000345563e+01 -1.442144844429861017e+01
1.751014760000273895e+01 -1.501143181447874042e+01
1.837314287500292664e+01 -1.530685802928856987e+01
1.896568133750335505e+01 -1.622857428674034708e+01
1.995495537500362104e+01 -1.681827137587871590e+01
2.054119452500403042e+01 -1.681827137587871590e+01
2.142914688750357755e+01 -1.765842519570354341e+01
2.212408898750420860e+01 -1.835899668226438664e+01
2.298570473750397980e+01 -1.896922353522919380e+01
2.355880902500383911e+01 -1.940289255027309068e+01
2.441198996250345488e+01 -1.940289255027309068e+01
2.500995265000304357e+01 -2.041946213087581441e+01
2.587098737500343759e+01 -2.145115957735848156e+01
2.672801317500312734e+01 -2.175626729585383501e+01
2.730334421250313426e+01 -2.249334517020573188e+01
2.817900707500247393e+01 -2.323387908671494984e+01
2.875202243750277376e+01 -2.355277581675408527e+01
2.962859535000281141e+01 -2.449317160735863297e+01
3.019346123750194977e+01 -2.513465886628604551e+01
3.110679973750259819e+01 -2.572152300373315015e+01
3.166548667500256897e+01 -2.642537842268742310e+01
3.252853565000239655e+01 -2.710558726951376940e+01
3.311196877500253777e+01 -2.741416249838841779e+01
3.396543042500167076e+01 -2.781204766847744025e+01
3.482566247500166412e+01 -2.846929680527514961e+01
3.540238817500114976e+01 -2.930419670158943291e+01
3.627515926250070777e+01 -2.998188418733573002e+01
3.684276035000023342e+01 -3.086146924403779579e+01
3.770568513749962847e+01 -3.118836476952715486e+01
3.827603338749935347e+01 -3.182203297689926558e+01
3.913194531249959596e+01 -3.237894289410932913e+01
3.970282757499984427e+01 -3.316001688015187909e+01
4.056408565000040767e+01 -3.395940931099653426e+01
4.113892757500029518e+01 -3.409342713905718369e+01
4.199519388749935445e+01 -3.469181951570607936e+01
4.285796248749984727e+01 -3.506296567286194943e+01
4.343432621249930037e+01 -3.540331824902892066e+01
4.429472097499935046e+01 -3.602981456367322011e+01
4.485718724999907181e+01 -3.655560463392991721e+01
4.571651373749880065e+01 -3.751273004667082489e+01
4.629328374999829521e+01 -3.777076522273314652e+01
4.715534726249774167e+01 -3.831719347537368492e+01
4.772665817499786556e+01 -3.855354730439547239e+01
4.858506493749820265e+01 -3.893829481125801806e+01
4.916213429999820050e+01 -3.945281202072342808e+01
5.003058068749849951e+01 -3.979916595281912350e+01
5.090239678749884433e+01 -4.038703656578762491e+01
5.147977684999814585e+01 -4.088450438613836013e+01
5.235833774999781554e+01 -4.142793400550706906e+01
5.293561508749778000e+01 -4.196313081483909002e+01
5.380614888749819613e+01 -4.248739313043731158e+01
5.437534648749813471e+01 -4.292028136707006070e+01
5.523193318749837033e+01 -4.319875497922519969e+01
5.580467731249844121e+01 -4.342414650082234573e+01
5.666620723749906574e+01 -4.434086847552458011e+01
5.724085187499906624e+01 -4.484474107105231866e+01
5.810172361249921380e+01 -4.484474107105231866e+01
5.896918861249938004e+01 -4.562362256358780854e+01
5.954210994999895945e+01 -4.562362256358780854e+01
6.040788789999953678e+01 -4.586936654937545654e+01
6.097084546249909920e+01 -4.586936654937545654e+01
6.182333069999896225e+01 -4.685092150448937076e+01
6.238420406249915118e+01 -4.714717688140058982e+01
6.322212098749930931e+01 -4.772036274888214535e+01
6.379584931249941349e+01 -4.788948121595986152e+01
6.465350986249922016e+01 -4.852060338945999263e+01
6.522296441249915233e+01 -4.877951034391583107e+01
6.608316124999853969e+01 -4.926474378755055739e+01
6.694552929999795765e+01 -4.968264205867629357e+01
6.751905922499784651e+01 -4.994049639356546777e+01
6.836329027499763811e+01 -5.052488834275945351e+01
6.893947308749801550e+01 -5.069438098382828173e+01
6.979951162499702377e+01 -5.126135096075586262e+01
7.036673779999668454e+01 -5.145471218388854595e+01
7.121033611249744411e+01 -5.186434947952232477e+01
7.178719447499780415e+01 -5.239773505613767668e+01
7.263902013749785169e+01 -5.286397838965570628e+01
7.321015918749783680e+01 -5.310500991587791475e+01
7.409632173749847084e+01 -5.363751146624515087e+01
7.495610177499911231e+01 -5.389712469364256009e+01
7.552819501249942391e+01 -5.438190523282234068e+01
7.639161746249924079e+01 -5.438190523282234068e+01
7.697145521249908029e+01 -5.486583979920015963e+01
7.782862186249859349e+01 -5.529406868078180537e+01
7.841077903749919642e+01 -5.547156396300587033e+01
7.928556301249930982e+01 -5.582619300127369399e+01
7.985854742499940073e+01 -5.595467827382104531e+01
8.071981974999944498e+01 -5.652454381172279341e+01
8.129071621250005819e+01 -5.662193631827315699e+01
8.217540762499983487e+01 -5.700939420230008636e+01
8.307763630000033572e+01 -5.732547509428101051e+01
8.364289980000032187e+01 -5.732547509428101051e+01
8.450586826250062700e+01 -5.788138959669322503e+01
8.507861647500052982e+01 -5.827081262506661119e+01
8.592731758750008453e+01 -5.847551170454224945e+01
8.650220928750033522e+01 -5.883393843923268918e+01
8.736034972499952289e+01 -5.916909186639232132e+01
8.794292127500040124e+01 -5.933466540252751997e+01
8.878227610000044479e+01 -5.953063066030432537e+01
8.935971911249933441e+01 -5.987317023895481327e+01
9.020058617499945797e+01 -5.987317023895481327e+01
9.103784439999969891e+01 -5.987317023895481327e+01
9.159848442500057786e+01 -5.987317023895481327e+01
9.246404023750018553e+01 -6.029075551059104754e+01
9.303469121249989371e+01 -6.069865407274118496e+01
9.388258888749956554e+01 -6.110946134139766883e+01
9.446829048749934543e+01 -6.141570605683985207e+01
9.531447357499915540e+01 -6.147882995031846320e+01
9.588990814999937129e+01 -6.176716954327816467e+01
9.673079381249947062e+01 -6.211589830231393705e+01
9.730549803749930504e+01 -6.243756141602371201e+01
9.815849469999892563e+01 -6.272498696992771272e+01
9.901663771249884860e+01 -6.307998927472219464e+01
9.958390902499832009e+01 -6.325113870642042002e+01
1.004326063249980479e+02 -6.344247792304710032e+01
1.010050360124982376e+02 -6.367120145804639719e+01
1.018494074249978922e+02 -6.367120145804639719e+01
1.024115284999978712e+02 -6.392522440575416454e+01
1.032554651374981631e+02 -6.430833083586439614e+01
1.038449787374976552e+02 -6.450357265745913082e+01
1.046971565874977159e+02 -6.513293720756425387e+01
1.052594861249977640e+02 -6.538615990756507301e+01
1.061208302249975475e+02 -6.554452527629986491e+01
1.069719439374980396e+02 -6.604888023504651073e+01
1.075414252874976029e+02 -6.637641366082181094e+01
1.083940027374979138e+02 -6.683986254520992532e+01
1.089610488249976328e+02 -6.690713051406359568e+01
1.098102599499977998e+02 -6.734796422080792411e+01
1.103815406249978537e+02 -6.755363884381449679e+01
1.112304785624986181e+02 -6.788011769575903998e+01
1.117958270499980955e+02 -6.829240099852204082e+01
1.126508708874973621e+02 -6.868630216628137930e+01
1.132214519124975425e+02 -6.879687182188420991e+01
1.140633919749972733e+02 -6.913367400309927291e+01
1.146496573374970325e+02 -6.926641814994836466e+01
1.155068850249971746e+02 -6.965402805046251444e+01
1.163655771124973342e+02 -7.001676827445832885e+01
1.169349188999974842e+02 -7.036350217593950163e+01
1.177883322624975904e+02 -7.045414878701008377e+01
1.183695989124978354e+02 -7.075494945112707512e+01
1.192212223874979458e+02 -7.075494945112707512e+01
1.197864335374979134e+02 -7.108020890702975692e+01
1.206340283999975611e+02 -7.137931707829400807e+01
1.212059827374977488e+02 -7.163857895971061396e+01
1.220541414749977491e+02 -7.191471070840763957e+01
1.226191081499970039e+02 -7.230442140911115700e+01
1.234735527374971440e+02 -7.245244787133715647e+01
1.243172416999973677e+02 -7.290958881734469799e+01
1.248870476249968533e+02 -7.307412614096374170e+01
1.257383307874967215e+02 -7.307412614096374170e+01
1.263030405124960112e+02 -7.307412614096374170e+01
1.271536265874962623e+02 -7.331445615557912276e+01
1.277177585624959164e+02 -7.381253343617073881e+01
1.285580616124956919e+02 -7.397736791676045698e+01
1.291262177999955156e+02 -7.416958106281745700e+01
1.299832125374956036e+02 -7.452330255500248768e+01
1.305540253374954034e+02 -7.481273810469215846e+01
1.314081236499951046e+02 -7.518998847538544794e+01
1.322655842624950537e+02 -7.538192470123743760e+01
1.328399287999951071e+02 -7.585294601015849025e+01
1.336972687124951733e+02 -7.605972242398306093e+01
1.342716607749944444e+02 -7.623828658672979941e+01
1.351404703499948141e+02 -7.641947300359353790e+01
1.357060845999948810e+02 -7.641947300359353790e+01
1.365712745874948837e+02 -7.681411062402821699e+01
1.371552180874941769e+02 -7.699818382014117901e+01
1.380082572374943766e+02 -7.737098494978835106e+01
1.385783950249942507e+02 -7.737098494978835106e+01
1.394191687874948400e+02 -7.784758536877978941e+01
1.402801385124949434e+02 -7.825678426679448307e+01
1.408465226249954014e+02 -7.845184700915839926e+01
1.417051330874945734e+02 -7.885967892848610461e+01
1.422779181999947582e+02 -7.918267562978672913e+01
1.431323077499942542e+02 -7.960308280025866168e+01
1.437032630999946150e+02 -7.960308280025866168e+01
1.445601753374945702e+02 -8.018930945783952779e+01
1.451360476249942622e+02 -8.038339850560186051e+01
1.459892151624941619e+02 -8.038339850560186051e+01
1.465553837124944039e+02 -8.076363105456516678e+01
1.474117916374940478e+02 -8.115648159080109281e+01
1.482546146624948165e+02 -8.123678482851656213e+01
1.488196647374950317e+02 -8.179642241419398374e+01
1.496770674999950188e+02 -8.179642241419398374e+01
1.502541654749948350e+02 -8.195413976612118745e+01
1.511060041999952546e+02 -8.227241780437043417e+01
1.516824555749953731e+02 -8.259576357808818159e+01
1.525248929749951685e+02 -8.259576357808818159e+01
1.530927892999944788e+02 -8.292165340320549660e+01
1.539441896874940312e+02 -8.316252840716289541e+01
1.545189679999928387e+02 -8.345128473654554568e+01
1.553834295374935550e+02 -8.359127843386502832e+01
1.562328673124934539e+02 -8.398716877689219018e+01
1.567952222624931551e+02 -8.398716877689219018e+01
1.576454381624929795e+02 -8.398716877689219018e+01
1.582080283499929010e+02 -8.398716877689219018e+01
1.590546084374931297e+02 -8.456380909893761100e+01
1.596287191249930402e+02 -8.464664435001124332e+01
1.604773365374936702e+02 -8.527277885661042944e+01
1.610445539249929254e+02 -8.545881945283133518e+01
1.618944596124926818e+02 -8.575039636407555577e+01
1.624703091374925634e+02 -8.592465791393152585e+01
1.633295868749922306e+02 -8.636475889512959725e+01
1.641666331624921895e+02 -8.693136406966746677e+01
1.647272650874920714e+02 -8.693136406966746677e+01
1.655734060499917177e+02 -8.744377171565534468e+01
1.661571614124916323e+02 -8.769199983365331263e+01
1.670005726749922133e+02 -8.823715367818964239e+01
1.675625931499920398e+02 -8.846712423272322212e+01
1.683941377499918985e+02 -8.870198214663258796e+01
1.689675750624917896e+02 -8.870198214663258796e+01
1.698190665624919689e+02 -8.904945248256797186e+01
1.703771631124922123e+02 -8.904945248256797186e+01
1.712196060624917209e+02 -8.949249910055877422e+01
1.720685479624914080e+02 -8.990783402999446139e+01
1.726400604874914961e+02 -9.000788214861191250e+01
1.734983150624910877e+02 -9.060908201490616420e+01
1.740593233874905650e+02 -9.074889319721825132e+01
1.749068586999908348e+02 -9.130799727315910275e+01
1.754822543624919149e+02 -9.130799727315910275e+01
1.763391440624918971e+02 -9.144797577789796605e+01
1.769122086499921807e+02 -9.187245138964344449e+01
1.777561409249921667e+02 -9.236554319800249857e+01
1.783235932124919429e+02 -9.254008070330344538e+01
1.791698148249921587e+02 -9.254008070330344538e+01
1.800117256624925517e+02 -9.269540101385678099e+01
1.805758238624924275e+02 -9.292896709218592832e+01
1.814225113374929208e+02 -9.321308229250541899e+01
1.819821086249932023e+02 -9.340885141216979548e+01
1.828293988999933504e+02 -9.388762671502999524e+01
1.834024799499939604e+02 -9.415217511485103330e+01
1.842499463999945419e+02 -9.462828745733879998e+01
1.848243825249946610e+02 -9.481276508807340520e+01
1.856752777749948109e+02 -9.499059123196671806e+01
1.862400955499947486e+02 -9.532037694477526202e+01
1.870899803374947226e+02 -9.583795271545136529e+01
1.879541761874959889e+02 -9.609780956033121413e+01
1.885054257374951305e+02 -9.646253320127431152e+01
1.893553327749949062e+02 -9.691862618254813810e+01
1.899239421624949387e+02 -9.734192380878812401e+01
1.907581889874955152e+02 -9.748786994691103303e+01
1.913225317999955735e+02 -9.748786994691103303e+01
1.921755408749949652e+02 -9.797733603486257437e+01
1.927427439374949358e+02 -9.804636993512900744e+01
1.936134232374957094e+02 -9.866474541124341613e+01
1.941643781624950407e+02 -9.866474541124341613e+01
1.950337585999952239e+02 -9.903574046957481869e+01
1.959057417499952010e+02 -9.945694086201571338e+01
1.964761480499960555e+02 -9.960923545110752286e+01
1.973156289374963137e+02 -1.001561680101639524e+02
1.978797195124964219e+02 -1.003003941693550161e+02
1.987329038249965549e+02 -1.004865915274953920e+02
1.993052000249969637e+02 -1.010271223752958889e+02
2.001656423624973513e+02 -1.014193062889811472e+02
2.007299887874969500e+02 -1.017123473094383712e+02
2.015890879874965549e+02 -1.022284441578978118e+02
2.021580006749964582e+02 -1.025689283170537038e+02
2.030087266874977843e+02 -1.027113373641206095e+02
2.038567829874972119e+02 -1.031738820440421307e+02
2.044274201374965969e+02 -1.033789942424346862e+02
2.052598226999970166e+02 -1.033789942424346862e+02
2.058268937624976047e+02 -1.033789942424346862e+02
2.066717535749978083e+02 -1.039032070669526178e+02
2.072318022999980371e+02 -1.039032070669526178e+02
2.081251518249982269e+02 -1.042816899052459974e+02
2.086868503999988604e+02 -1.046867928695484409e+02
2.095284950249991880e+02 -1.050486882170993255e+02
2.100982368374993143e+02 -1.052564397109698149e+02
2.109837954125000010e+02 -1.056844615446099738e+02
2.118400933874996213e+02 -1.064760497291102013e+02
2.124119683874997122e+02 -1.066418983957231319e+02
2.132687133124999264e+02 -1.068569696404687619e+02
2.138358507125003314e+02 -1.068569696404687619e+02
2.146815378124995277e+02 -1.072867892130500280e+02
2.152528858874999855e+02 -1.074406899651951477e+02
2.161243528874995548e+02 -1.077852079075671838e+02
2.166919194124987769e+02 -1.077852079075671838e+02
2.175306669624988842e+02 -1.083520958415872002e+02
2.180994057499990504e+02 -1.087512228444622053e+02
2.189554806749993077e+02 -1.089666837612429475e+02


==> figures/ex2/RNb1.txt <==
0 0
9.384018650125653949e-01 0.000000000000000000e+00
5.061534897893579910e+00 0.000000000000000000e+00
9.854228404812602093e+00 0.000000000000000000e+00
1.414601172582479194e+01 0.000000000000000000e+00
1.821088521985439002e+01 0.000000000000000000e+00
2.223557431291919784e+01 0.000000000000000000e+00
2.623237444288315601e+01 0.000000000000000000e+00
3.028459073693011305e+01 0.000000000000000000e+00
3.520198045911456575e+01 0.000000000000000000e+00
3.924959205228879000e+01 0.000000000000000000e+00
4.329068556115453248e+01 0.000000000000000000e+00
4.762463039311478497e+01 0.000000000000000000e+00
5.165128778714279179e+01 0.000000000000000000e+00
5.563219532017319580e+01 0.000000000000000000e+00
5.966875937331496971e+01 0.000000000000000000e+00
6.373185573534647119e+01 0.000000000000000000e+00
6.777469812919662218e+01 0.000000000000000000e+00
7.184347915513717453e+01 0.000000000000000000e+00
7.590625948319575400e+01 0.000000000000000000e+00
7.997409122925455449e+01 0.000000000000000000e+00
8.395627489730395610e+01 0.000000000000000000e+00
8.795261441235197708e+01 0.000000000000000000e+00
9.225878139334599837e+01 0.000000000000000000e+00
9.641472985730433720e+01 0.000000000000000000e+00
1.012852683183409681e+02 0.000000000000000000e+00
1.053296954213546996e+02 0.000000000000000000e+00
1.093957799423151300e+02 0.000000000000000000e+00
1.134092795423093776e+02 0.000000000000000000e+00
1.174014675234320748e+02 0.000000000000000000e+00
1.214785746804664086e+02 0.000000000000000000e+00
1.256502470244922733e+02 0.000000000000000000e+00
1.297207961494605115e+02 0.000000000000000000e+00
1.337844587544568640e+02 0.000000000000000000e+00
1.378521999757613230e+02 0.000000000000000000e+00
1.418942925336996268e+02 0.000000000000000000e+00
1.458896323224907974e+02 0.000000000000000000e+00
1.499793683005082130e+02 0.000000000000000000e+00
1.540306577423798444e+02 0.000000000000000000e+00
1.581013640834498801e+02 0.000000000000000000e+00
1.621505024235848396e+02 0.000000000000000000e+00
1.670329788045673922e+02 0.000000000000000000e+00
1.710856868415976351e+02 0.000000000000000000e+00
1.750769052165560424e+02 0.000000000000000000e+00
1.790636590996327868e+02 0.000000000000000000e+00
1.831167492085587583e+02 0.000000000000000000e+00
1.871691240694999578e+02 0.000000000000000000e+00
1.913896432305882627e+02 0.000000000000000000e+00
1.956167518206057139e+02 0.000000000000000000e+00
1.996638720275986998e+02 0.000000000000000000e+00
2.036871627286345756e+02 0.000000000000000000e+00
2.076582347207659041e+02 0.000000000000000000e+00
2.117132090587547282e+02 0.000000000000000000e+00
2.158325553377799224e+02 0.000000000000000000e+00
2.198899665758472111e+02 0.000000000000000000e+00
2.239510214367946901e+02 0.000000000000000000e+00
2.280761507347233419e+02 0.000000000000000000e+00
2.329146227318815363e+02 0.000000000000000000e+00
2.369202721507535898e+02 0.000000000000000000e+00
2.409646358627906011e+02 0.000000000000000000e+00
2.450068490548619593e+02 0.000000000000000000e+00
2.490661920397142239e+02 0.000000000000000000e+00
2.532448208086461818e+02 0.000000000000000000e+00
2.572872788977401797e+02 0.000000000000000000e+00
2.613526827308269276e+02 0.000000000000000000e+00
2.656185405946125684e+02 0.000000000000000000e+00
2.696325420526445669e+02 0.000000000000000000e+00
2.737126277787210711e+02 0.000000000000000000e+00
2.777609690327080898e+02 0.000000000000000000e+00
2.817978761167360062e+02 0.000000000000000000e+00
2.858433904197008815e+02 0.000000000000000000e+00
2.899569256156719348e+02 0.000000000000000000e+00
2.947520763316679222e+02 0.000000000000000000e+00
2.987304924686650338e+02 0.000000000000000000e+00
3.027772681485439534e+02 0.000000000000000000e+00
3.068460923646016454e+02 0.000000000000000000e+00
3.109035459316000924e+02 0.000000000000000000e+00
3.149756607644521864e+02 0.000000000000000000e+00
3.190336137584308744e+02 0.000000000000000000e+00
3.230645011784872622e+02 0.000000000000000000e+00
3.271291527474131726e+02 0.000000000000000000e+00
3.311494136875189724e+02 0.000000000000000000e+00
3.352167315333972510e+02 0.000000000000000000e+00
3.392394521993628587e+02 0.000000000000000000e+00
3.432846988452911319e+02 0.000000000000000000e+00
3.473638989813298394e+02 0.000000000000000000e+00
3.515393661844136659e+02 0.000000000000000000e+00
3.555519850053642585e+02 0.000000000000000000e+00
3.604213723214306810e+02 0.000000000000000000e+00
3.644869027263011958e+02 0.000000000000000000e+00
3.685296714803444047e+02 0.000000000000000000e+00
3.725902197742907447e+02 0.000000000000000000e+00
3.766402457302501716e+02 0.000000000000000000e+00
3.806915049340896076e+02 0.000000000000000000e+00
3.846880472001175804e+02 0.000000000000000000e+00
3.886532395482099673e+02 0.000000000000000000e+00
3.926647160351822095e+02 0.000000000000000000e+00
3.967130710761593946e+02 0.000000000000000000e+00
4.007495723181818903e+02 0.000000000000000000e+00
4.048147237192642933e+02 0.000000000000000000e+00
4.089434066962348879e+02 0.000000000000000000e+00
4.129822042521809635e+02 0.000000000000000000e+00
4.169472061851338367e+02 0.000000000000000000e+00
4.211572074801988492e+02 0.000000000000000000e+00
4.260332296892338491e+02 0.000000000000000000e+00
4.300765594392032654e+02 0.000000000000000000e+00
4.341315922951325774e+02 0.000000000000000000e+00
4.383389299550690339e+02 0.000000000000000000e+00
4.423833993550397281e+02 0.000000000000000000e+00
4.463720454059766780e+02 0.000000000000000000e+00
4.503593942238876480e+02 0.000000000000000000e+00
4.544184490177940461e+02 0.000000000000000000e+00
4.584755685667296348e+02 0.000000000000000000e+00
4.625793491696967976e+02 0.000000000000000000e+00
4.666410845545906341e+02 0.000000000000000000e+00
4.707034995934845938e+02 0.000000000000000000e+00
4.747504223474861647e+02 0.000000000000000000e+00
4.787307095785363344e+02 0.000000000000000000e+00
4.827728286824640236e+02 0.000000000000000000e+00
4.868664787764610082e+02 0.000000000000000000e+00
4.917150746824991074e+02 0.000000000000000000e+00
4.958622119706560625e+02 0.000000000000000000e+00
5.003330642696455470e+02 0.000000000000000000e+00
5.043519320875784615e+02 0.000000000000000000e+00
5.083214652546012076e+02 0.000000000000000000e+00
5.123124973274643708e+02 0.000000000000000000e+00
5.163455304513699957e+02 0.000000000000000000e+00
5.203921830884028168e+02 0.000000000000000000e+00
5.244389757704047952e+02 0.000000000000000000e+00
5.284831965753546683e+02 0.000000000000000000e+00
5.325117704822914675e+02 0.000000000000000000e+00
5.365063790421918384e+02 0.000000000000000000e+00
5.404800937992986292e+02 0.000000000000000000e+00
5.445336891334154643e+02 0.000000000000000000e+00
5.485874679863118217e+02 0.000000000000000000e+00
5.534533330993363052e+02 0.000000000000000000e+00
5.574950474843899428e+02 0.000000000000000000e+00
5.615485835653526010e+02 0.000000000000000000e+00
5.655591246744079399e+02 0.000000000000000000e+00
5.695346986373224354e+02 0.000000000000000000e+00
5.735411761924406164e+02 0.000000000000000000e+00
5.775971586664636561e+02 0.000000000000000000e+00
5.816336680494314351e+02 0.000000000000000000e+00
5.856858326863912225e+02 0.000000000000000000e+00
5.897431649144600669e+02 0.000000000000000000e+00
5.938792199215204164e+02 0.000000000000000000e+00
5.978484421164866944e+02 0.000000000000000000e+00
6.018355017584144662e+02 0.000000000000000000e+00
6.058611202043066442e+02 0.000000000000000000e+00
6.099063821054260188e+02 0.000000000000000000e+00
6.139542526643526799e+02 0.000000000000000000e+00
6.188135596853971947e+02 0.000000000000000000e+00
6.228584392573684454e+02 0.000000000000000000e+00
6.268553756883084134e+02 0.000000000000000000e+00
6.308283228703439818e+02 0.000000000000000000e+00
6.348530142614872602e+02 0.000000000000000000e+00
6.389072618864811375e+02 0.000000000000000000e+00
6.430892895845427120e+02 0.000000000000000000e+00
6.472810072836764448e+02 0.000000000000000000e+00
6.513175178585952381e+02 0.000000000000000000e+00
6.553617424165968259e+02 0.000000000000000000e+00
6.593495953486381040e+02 0.000000000000000000e+00
6.633716309724986786e+02 0.000000000000000000e+00
6.674781675915401138e+02 0.000000000000000000e+00
6.715267283065695665e+02 0.000000000000000000e+00
6.755681753826356726e+02 0.000000000000000000e+00
6.796203275997177116e+02 0.000000000000000000e+00
6.844985014058984234e+02 0.000000000000000000e+00
6.884699617328697059e+02 0.000000000000000000e+00
6.924805092678434448e+02 0.000000000000000000e+00
6.965376817669239244e+02 0.000000000000000000e+00
7.005980811639965395e+02 0.000000000000000000e+00
7.047767808929602324e+02 0.000000000000000000e+00
7.088357359848450869e+02 0.000000000000000000e+00
7.128950208878304693e+02 0.000000000000000000e+00
7.170787578578310786e+02 0.000000000000000000e+00
7.210758149688335834e+02 0.000000000000000000e+00
7.252223725228395779e+02 0.000000000000000000e+00
7.292802549838961568e+02 0.000000000000000000e+00
7.333487961980390537e+02 0.000000000000000000e+00
7.374472030238866864e+02 0.000000000000000000e+00
7.416043498268627445e+02 0.000000000000000000e+00
7.464480025717930403e+02 0.000000000000000000e+00
7.504302675998114864e+02 0.000000000000000000e+00
7.544887183198879939e+02 0.000000000000000000e+00
7.585504658808858949e+02 0.000000000000000000e+00
7.626255976487773296e+02 0.000000000000000000e+00
7.666914013467285258e+02 0.000000000000000000e+00
7.707652375076831959e+02 0.000000000000000000e+00
7.748384651565829699e+02 0.000000000000000000e+00
7.790426329786678252e+02 0.000000000000000000e+00
7.830789972277016204e+02 0.000000000000000000e+00
7.871303858697174292e+02 0.000000000000000000e+00
7.912015583747052005e+02 0.000000000000000000e+00
7.952416451655226410e+02 0.000000000000000000e+00
7.993230785105697578e+02 0.000000000000000000e+00
8.036547418715999811e+02 0.000000000000000000e+00
8.076692613335508213e+02 0.000000000000000000e+00
8.127462981923636107e+02 0.000000000000000000e+00
8.169018018434144324e+02 0.000000000000000000e+00
8.209669812804568210e+02 0.000000000000000000e+00
8.251559345005298383e+02 0.000000000000000000e+00
8.292391709085532057e+02 0.000000000000000000e+00
8.333100082195960567e+02 0.000000000000000000e+00
8.373466313566641475e+02 0.000000000000000000e+00
8.413395794127172849e+02 0.000000000000000000e+00
8.453659015788616671e+02 0.000000000000000000e+00
8.494095785998033534e+02 0.000000000000000000e+00
8.534326775387271482e+02 0.000000000000000000e+00
8.574239471137261717e+02 0.000000000000000000e+00
8.614761557726815226e+02 0.000000000000000000e+00
8.655249517025768000e+02 0.000000000000000000e+00
8.695921338315056346e+02 0.000000000000000000e+00
8.737818056364194490e+02 0.000000000000000000e+00
8.786652502744400408e+02 0.000000000000000000e+00
8.826962206303905987e+02 0.000000000000000000e+00
8.866845843503288052e+02 0.000000000000000000e+00
8.906985613763572474e+02 0.000000000000000000e+00
8.947646886024194828e+02 0.000000000000000000e+00
8.988227147224461078e+02 0.000000000000000000e+00
9.028734852874040371e+02 0.000000000000000000e+00
9.069801461593306158e+02 0.000000000000000000e+00
9.110684939383863821e+02 0.000000000000000000e+00
9.153736907302991312e+02 0.000000000000000000e+00
9.193775923812390829e+02 0.000000000000000000e+00
9.234427905993215973e+02 0.000000000000000000e+00
9.275016534682690690e+02 0.000000000000000000e+00
9.315640949892222125e+02 0.000000000000000000e+00
9.356692313752828341e+02 0.000000000000000000e+00
9.397556300633150386e+02 0.000000000000000000e+00
9.445812234103213996e+02 0.000000000000000000e+00
9.485586663761641830e+02 0.000000000000000000e+00
9.527505791391995444e+02 0.000000000000000000e+00
9.568207983711909037e+02 0.000000000000000000e+00
9.608912430062337080e+02 0.000000000000000000e+00
9.649207283032046689e+02 0.000000000000000000e+00
9.688960332673232188e+02 0.000000000000000000e+00
9.729089217982909759e+02 0.000000000000000000e+00
9.769656430941722647e+02 0.000000000000000000e+00
9.810191890822279674e+02 0.000000000000000000e+00
9.850839347762776015e+02 0.000000000000000000e+00
9.891378103332026512e+02 0.000000000000000000e+00
9.932097033012250904e+02 0.000000000000000000e+00
9.972234963080700254e+02 0.000000000000000000e+00
1.001209428448015387e+03 0.000000000000000000e+00
1.006069771797061549e+03 0.000000000000000000e+00
1.010130887878076464e+03 0.000000000000000000e+00
1.014177630943966506e+03 0.000000000000000000e+00
1.018225414380922302e+03 0.000000000000000000e+00
1.022206984799981001e+03 0.000000000000000000e+00
1.027627990324061102e+03 0.000000000000000000e+00
1.032070046089029347e+03 0.000000000000000000e+00
1.036337386030085327e+03 0.000000000000000000e+00
1.040642141213076684e+03 0.000000000000000000e+00
1.044622756255052082e+03 0.000000000000000000e+00
1.048660512313035724e+03 0.000000000000000000e+00
1.052705892234058410e+03 0.000000000000000000e+00
1.056884485879181739e+03 0.000000000000000000e+00
1.060915105475156452e+03 0.000000000000000000e+00
1.064959986852303700e+03 0.000000000000000000e+00
1.068989964339358266e+03 0.000000000000000000e+00
1.073760634755410138e+03 0.000000000000000000e+00
1.077776313703387132e+03 0.000000000000000000e+00
1.081826978523487924e+03 0.000000000000000000e+00
1.085835876909452054e+03 0.000000000000000000e+00
1.089809802950418089e+03 0.000000000000000000e+00
1.093992163985549269e+03 0.000000000000000000e+00
1.098064415301520057e+03 0.000000000000000000e+00
1.102042268844557839e+03 0.000000000000000000e+00
1.106002366857577726e+03 0.000000000000000000e+00
1.110039400068522809e+03 0.000000000000000000e+00
1.114096919124705892e+03 0.000000000000000000e+00
1.118116770964821626e+03 0.000000000000000000e+00
1.122105663019869098e+03 0.000000000000000000e+00
1.126146023237812187e+03 0.000000000000000000e+00
1.130195980781776598e+03 0.000000000000000000e+00
1.134248807182724704e+03 0.000000000000000000e+00
1.139131758960760635e+03 0.000000000000000000e+00
1.143167124222691200e+03 0.000000000000000000e+00
1.147168062026670668e+03 0.000000000000000000e+00
1.151126241503712663e+03 0.000000000000000000e+00
1.155369510048789380e+03 0.000000000000000000e+00
1.159403920759737957e+03 0.000000000000000000e+00
1.163439535761684965e+03 0.000000000000000000e+00
1.167635728709577961e+03 0.000000000000000000e+00
1.171671115699504298e+03 0.000000000000000000e+00
1.175719653623546037e+03 0.000000000000000000e+00
1.179695375356448494e+03 0.000000000000000000e+00
1.183717069352467661e+03 0.000000000000000000e+00
1.187757254845368152e+03 0.000000000000000000e+00
1.191939846466411836e+03 0.000000000000000000e+00
1.196138368235522648e+03 0.000000000000000000e+00
1.200166141136651277e+03 0.000000000000000000e+00
1.205032300048755133e+03 0.000000000000000000e+00
1.208992664868786960e+03 0.000000000000000000e+00
1.212982181828701869e+03 0.000000000000000000e+00
1.217021555482690019e+03 0.000000000000000000e+00
1.221157681659711670e+03 0.000000000000000000e+00
1.225210254628807888e+03 0.000000000000000000e+00
1.229399164077738533e+03 0.000000000000000000e+00
1.233343046578000212e+03 0.000000000000000000e+00


==> figures/ex2/RNb8.txt <==
0 0
3.649040001619141549e-03 0.000000000000000000e+00
9.384018650125653949e-01 0.000000000000000000e+00
1.800870590930571780e+00 0.000000000000000000e+00
2.617261414947279263e+00 0.000000000000000000e+00
3.426690353950107237e+00 0.000000000000000000e+00
4.245725899938406656e+00 0.000000000000000000e+00
5.061534897893579910e+00 0.000000000000000000e+00
5.914350063896563370e+00 0.000000000000000000e+00
6.719240467831696151e+00 0.000000000000000000e+00
7.529672904824110446e+00 0.000000000000000000e+00
8.655711717827216489e+00 0.000000000000000000e+00
9.854228404812602093e+00 0.000000000000000000e+00
1.080653000382153550e+01 0.000000000000000000e+00
1.165011788783522206e+01 0.000000000000000000e+00
1.251731325182845467e+01 0.000000000000000000e+00
1.333496973886940395e+01 0.000000000000000000e+00
1.414601172582479194e+01 0.000000000000000000e+00
1.495941817381026340e+01 0.000000000000000000e+00
1.577683446380979149e+01 0.000000000000000000e+00
1.659646527783843339e+01 0.000000000000000000e+00
1.740534454685621313e+01 0.000000000000000000e+00
1.821088521985439002e+01 0.000000000000000000e+00
1.902476654687052360e+01 0.000000000000000000e+00
1.984664502484520199e+01 0.000000000000000000e+00
2.064554757687437814e+01 0.000000000000000000e+00
2.144165563589922385e+01 0.000000000000000000e+00
2.223557431291919784e+01 0.000000000000000000e+00
2.303810332789362292e+01 0.000000000000000000e+00
2.383194809193810215e+01 0.000000000000000000e+00
2.462734751694733859e+01 0.000000000000000000e+00
2.543290671683644177e+01 0.000000000000000000e+00
2.623237444288315601e+01 0.000000000000000000e+00
2.704466691388370236e+01 0.000000000000000000e+00
2.784657695588248316e+01 0.000000000000000000e+00
2.865906996393096051e+01 0.000000000000000000e+00
2.947464123393729096e+01 0.000000000000000000e+00
3.028459073693011305e+01 0.000000000000000000e+00
3.114009884897313896e+01 0.000000000000000000e+00
3.195131730899811373e+01 0.000000000000000000e+00
3.276446582500648219e+01 0.000000000000000000e+00
3.357084016803128179e+01 0.000000000000000000e+00
3.437730129111150745e+01 0.000000000000000000e+00
3.520198045911456575e+01 0.000000000000000000e+00
3.600765932411741232e+01 0.000000000000000000e+00
3.681289112017839216e+01 0.000000000000000000e+00
3.762634149922450888e+01 0.000000000000000000e+00
3.844089820019871695e+01 0.000000000000000000e+00
3.924959205228879000e+01 0.000000000000000000e+00
4.005900628823656007e+01 0.000000000000000000e+00
4.086676946119405329e+01 0.000000000000000000e+00
4.167583833313256036e+01 0.000000000000000000e+00
4.247991551314407843e+01 0.000000000000000000e+00
4.329068556115453248e+01 0.000000000000000000e+00
4.410506543312658323e+01 0.000000000000000000e+00
4.490205654907185817e+01 0.000000000000000000e+00
4.571042519808543148e+01 0.000000000000000000e+00
4.681050947309995536e+01 0.000000000000000000e+00
4.762463039311478497e+01 0.000000000000000000e+00
4.842386818511295132e+01 0.000000000000000000e+00
4.923614829409052618e+01 0.000000000000000000e+00
5.005178811409132322e+01 0.000000000000000000e+00
5.085448615609129774e+01 0.000000000000000000e+00
5.165128778714279179e+01 0.000000000000000000e+00
5.245083378317576717e+01 0.000000000000000000e+00
5.324316419117167243e+01 0.000000000000000000e+00
5.403854187017350341e+01 0.000000000000000000e+00
5.484172967918129871e+01 0.000000000000000000e+00
5.563219532017319580e+01 0.000000000000000000e+00
5.642726110124203842e+01 0.000000000000000000e+00
5.723408971320532146e+01 0.000000000000000000e+00
5.804133469126827549e+01 0.000000000000000000e+00
5.885425887331075501e+01 0.000000000000000000e+00
5.966875937331496971e+01 0.000000000000000000e+00
6.048763163629701012e+01 0.000000000000000000e+00
6.129058426827032235e+01 0.000000000000000000e+00
6.210584475329596899e+01 0.000000000000000000e+00
6.291852292930707335e+01 0.000000000000000000e+00
6.373185573534647119e+01 0.000000000000000000e+00
6.454246437030451489e+01 0.000000000000000000e+00
6.535086619622961734e+01 0.000000000000000000e+00
6.615549627917062026e+01 0.000000000000000000e+00
6.696423020920337876e+01 0.000000000000000000e+00
6.777469812919662218e+01 0.000000000000000000e+00
6.858979614113195566e+01 0.000000000000000000e+00
6.940452632317101234e+01 0.000000000000000000e+00
7.021847655317469616e+01 0.000000000000000000e+00
7.103070170017599594e+01 0.000000000000000000e+00
7.184347915513717453e+01 0.000000000000000000e+00
7.265194695316677098e+01 0.000000000000000000e+00
7.346325834712115466e+01 0.000000000000000000e+00
7.428206995214713970e+01 0.000000000000000000e+00
7.509451434514630819e+01 0.000000000000000000e+00
7.590625948319575400e+01 0.000000000000000000e+00
7.671516477618206409e+01 0.000000000000000000e+00
7.753355574817760498e+01 0.000000000000000000e+00
7.834819708424038254e+01 0.000000000000000000e+00
7.916201752325650887e+01 0.000000000000000000e+00
7.997409122925455449e+01 0.000000000000000000e+00
8.077171601622467279e+01 0.000000000000000000e+00
8.157007557826727862e+01 0.000000000000000000e+00
8.236384090724823182e+01 0.000000000000000000e+00
8.315801666927291080e+01 0.000000000000000000e+00
8.395627489730395610e+01 0.000000000000000000e+00
8.474881882730187499e+01 0.000000000000000000e+00
8.554680285934227868e+01 0.000000000000000000e+00
8.634538257540043560e+01 0.000000000000000000e+00
8.713399698244029423e+01 0.000000000000000000e+00
8.795261441235197708e+01 0.000000000000000000e+00
8.900263622936108732e+01 0.000000000000000000e+00
8.982906200631623506e+01 0.000000000000000000e+00
9.063523999838798773e+01 0.000000000000000000e+00
9.144843891136770253e+01 0.000000000000000000e+00
9.225878139334599837e+01 0.000000000000000000e+00
9.306744795432314277e+01 0.000000000000000000e+00
9.387800072832033038e+01 0.000000000000000000e+00
9.468251024826531648e+01 0.000000000000000000e+00
9.560174572529285797e+01 0.000000000000000000e+00
9.641472985730433720e+01 0.000000000000000000e+00
9.722713334534637397e+01 0.000000000000000000e+00
9.804001275134942262e+01 0.000000000000000000e+00
9.885137674231009441e+01 0.000000000000000000e+00
9.966096885930164717e+01 0.000000000000000000e+00
1.004746379993339360e+02 0.000000000000000000e+00
1.012852683183409681e+02 0.000000000000000000e+00
1.020916221153711376e+02 0.000000000000000000e+00
1.029059524674121349e+02 0.000000000000000000e+00
1.037160027663994697e+02 0.000000000000000000e+00
1.045197293763558264e+02 0.000000000000000000e+00
1.053296954213546996e+02 0.000000000000000000e+00
1.061425379153952235e+02 0.000000000000000000e+00
1.069561420393656590e+02 0.000000000000000000e+00
1.077752964433202578e+02 0.000000000000000000e+00
1.085804309153136273e+02 0.000000000000000000e+00
1.093957799423151300e+02 0.000000000000000000e+00
1.102191063123027561e+02 0.000000000000000000e+00
1.110153521662250569e+02 0.000000000000000000e+00
1.118138891752532800e+02 0.000000000000000000e+00
1.126128321682881506e+02 0.000000000000000000e+00
1.134092795423093776e+02 0.000000000000000000e+00
1.142083301603524887e+02 0.000000000000000000e+00
1.150086501913247048e+02 0.000000000000000000e+00
1.158113554913506960e+02 0.000000000000000000e+00
1.166066712784231640e+02 0.000000000000000000e+00
1.174014675234320748e+02 0.000000000000000000e+00
1.182121625424697413e+02 0.000000000000000000e+00
1.190243457664655580e+02 0.000000000000000000e+00
1.198419778324823710e+02 0.000000000000000000e+00
1.206509840444850852e+02 0.000000000000000000e+00
1.214785746804664086e+02 0.000000000000000000e+00
1.222934330194912036e+02 0.000000000000000000e+00
1.232046002244787815e+02 0.000000000000000000e+00
1.240019345185392012e+02 0.000000000000000000e+00
1.248333834084769478e+02 0.000000000000000000e+00
1.256502470244922733e+02 0.000000000000000000e+00
1.264633159394215909e+02 0.000000000000000000e+00
1.272760239594535960e+02 0.000000000000000000e+00
1.280870105224348663e+02 0.000000000000000000e+00
1.288991170284098189e+02 0.000000000000000000e+00
1.297207961494605115e+02 0.000000000000000000e+00
1.305358711834596761e+02 0.000000000000000000e+00
1.313487094224510656e+02 0.000000000000000000e+00
1.321640848304850806e+02 0.000000000000000000e+00
1.329722980254846334e+02 0.000000000000000000e+00
1.337844587544568640e+02 0.000000000000000000e+00
1.345973120665003080e+02 0.000000000000000000e+00
1.354093855245519080e+02 0.000000000000000000e+00
1.362208992586420209e+02 0.000000000000000000e+00
1.370367638956813607e+02 0.000000000000000000e+00
1.378521999757613230e+02 0.000000000000000000e+00
1.386616668817514437e+02 0.000000000000000000e+00
1.394737484366596618e+02 0.000000000000000000e+00
1.402911042396808625e+02 0.000000000000000000e+00
1.410924538056751771e+02 0.000000000000000000e+00
1.418942925336996268e+02 0.000000000000000000e+00
1.426921021797061258e+02 0.000000000000000000e+00
1.434957366116323101e+02 0.000000000000000000e+00
1.442945386136016168e+02 0.000000000000000000e+00
1.450929751135881816e+02 0.000000000000000000e+00
1.458896323224907974e+02 0.000000000000000000e+00
1.466923567074809398e+02 0.000000000000000000e+00
1.474903980025228520e+02 0.000000000000000000e+00
1.483460430244958843e+02 0.000000000000000000e+00
1.491659881585037510e+02 0.000000000000000000e+00
1.499793683005082130e+02 0.000000000000000000e+00
1.507849876994878286e+02 0.000000000000000000e+00
1.515840063574141823e+02 0.000000000000000000e+00
1.524005961824332189e+02 0.000000000000000000e+00
1.532167973894320312e+02 0.000000000000000000e+00
1.540306577423798444e+02 0.000000000000000000e+00
1.548463969434524188e+02 0.000000000000000000e+00
1.556626485504420998e+02 0.000000000000000000e+00
1.564776428864461195e+02 0.000000000000000000e+00
1.572857543474419799e+02 0.000000000000000000e+00
1.581013640834498801e+02 0.000000000000000000e+00
1.589130684474293957e+02 0.000000000000000000e+00
1.597211908635144937e+02 0.000000000000000000e+00
1.605257960435264977e+02 0.000000000000000000e+00
1.613394349515583599e+02 0.000000000000000000e+00
1.621505024235848396e+02 0.000000000000000000e+00
1.629579814206263109e+02 0.000000000000000000e+00
1.637777263426141872e+02 0.000000000000000000e+00
1.645849404205982864e+02 0.000000000000000000e+00
1.654059137326075870e+02 0.000000000000000000e+00
1.662195297285870765e+02 0.000000000000000000e+00
1.670329788045673922e+02 0.000000000000000000e+00
1.678432074946249486e+02 0.000000000000000000e+00
1.686455783465717104e+02 0.000000000000000000e+00
1.694540862095709599e+02 0.000000000000000000e+00
1.702691315256124653e+02 0.000000000000000000e+00
1.710856868415976351e+02 0.000000000000000000e+00
1.718806324315555685e+02 0.000000000000000000e+00
1.726839315965735295e+02 0.000000000000000000e+00
1.734876898515467474e+02 0.000000000000000000e+00
1.742824389615416294e+02 0.000000000000000000e+00
1.750769052165560424e+02 0.000000000000000000e+00
1.758679716406295483e+02 0.000000000000000000e+00
1.766632029476349999e+02 0.000000000000000000e+00
1.774631625375914155e+02 0.000000000000000000e+00
1.782516397116196458e+02 0.000000000000000000e+00
1.790636590996327868e+02 0.000000000000000000e+00
1.798790530855840188e+02 0.000000000000000000e+00
1.806895968755925423e+02 0.000000000000000000e+00
1.814993445395775780e+02 0.000000000000000000e+00
1.823113685145654017e+02 0.000000000000000000e+00
1.831167492085587583e+02 0.000000000000000000e+00
1.839315860625065397e+02 0.000000000000000000e+00
1.847404617004867760e+02 0.000000000000000000e+00
1.855394169405299181e+02 0.000000000000000000e+00
1.863453988975052198e+02 0.000000000000000000e+00
1.871691240694999578e+02 0.000000000000000000e+00
1.879826232945706579e+02 0.000000000000000000e+00
1.889443186775424692e+02 0.000000000000000000e+00
1.897579592125475756e+02 0.000000000000000000e+00
1.905790200045594247e+02 0.000000000000000000e+00
1.913896432305882627e+02 0.000000000000000000e+00
1.922018710566590016e+02 0.000000000000000000e+00
1.931698479136102833e+02 0.000000000000000000e+00
1.940029718446312472e+02 0.000000000000000000e+00
1.948079168985677825e+02 0.000000000000000000e+00
1.956167518206057139e+02 0.000000000000000000e+00
1.964273305056303798e+02 0.000000000000000000e+00
1.972369005176115024e+02 0.000000000000000000e+00
1.980435946216130105e+02 0.000000000000000000e+00
1.988462556656122615e+02 0.000000000000000000e+00
1.996638720275986998e+02 0.000000000000000000e+00
2.004710244065536244e+02 0.000000000000000000e+00
2.012848411945378757e+02 0.000000000000000000e+00
2.020844158315958339e+02 0.000000000000000000e+00
2.028810564806080947e+02 0.000000000000000000e+00
2.036871627286345756e+02 0.000000000000000000e+00
2.044813470676999714e+02 0.000000000000000000e+00
2.052717751267664426e+02 0.000000000000000000e+00
2.060648536377339042e+02 0.000000000000000000e+00
2.068562419427435088e+02 0.000000000000000000e+00
2.076582347207659041e+02 0.000000000000000000e+00

==> figures/ex3/CHb1.txt <==
6.402019999859476229e-02 -3.574756588080320319e-02
1.029056600033527502e+00 -4.345614641209474271e-01
2.068696900056693266e+00 -8.540865749485672120e-01
3.044567600053369461e+00 -1.223254090974216890e+00
3.988420600056088006e+00 -1.595314295134540483e+00
4.998823000061975108e+00 -1.972338940552776254e+00
5.940816700079267321e+00 -2.318884483567043908e+00
6.894050800065542717e+00 -2.651587718033376895e+00
7.894495100068525062e+00 -2.999839736196932005e+00
8.841347000072119044e+00 -3.316903501501328844e+00
9.788317000083907260e+00 -3.633227616235372714e+00
1.079714390010258285e+01 -3.955092535731774550e+00
1.174678910009856736e+01 -4.252413878486361654e+00
1.268960380011799316e+01 -4.545112105021464011e+00
1.369861760011667684e+01 -4.849375407610725830e+00
1.464680000011003358e+01 -5.133949482952083088e+00
1.559164890010288218e+01 -5.410203634392832583e+00
1.660735120010235732e+01 -5.701375175781632443e+00
1.756569040010003846e+01 -5.971753317727181987e+00
1.850826320007877257e+01 -6.236888382968598599e+00
1.951418830006218741e+01 -6.515742325933472578e+00
2.045956760006902186e+01 -6.773584529255850306e+00
2.141514420007479202e+01 -7.028343941712137166e+00
2.241165590011109998e+01 -7.293629902344454408e+00
2.336253750010610020e+01 -7.547482316737718300e+00
2.430847200009839071e+01 -7.793523092218975989e+00
2.531510880011842346e+01 -8.050511085269695499e+00
2.626183390014307406e+01 -8.290107532062004125e+00
2.720559160012930988e+01 -8.526798020475922613e+00
2.821221840012481152e+01 -8.775473975361389734e+00
2.917105440016052853e+01 -9.010057683088461999e+00
3.011917190014605694e+01 -9.240025393781007068e+00
3.112038840015952701e+01 -9.487292769324401576e+00
3.206988360021864537e+01 -9.715077331772024039e+00
3.302229450022991841e+01 -9.939852509921053070e+00
3.402335910018223331e+01 -1.017514504231555428e+01
3.496467970016078652e+01 -1.039414878236452289e+01
3.591010510013552448e+01 -1.061742111203059480e+01
3.690212830016275802e+01 -1.084538994525861000e+01
3.784820060016113530e+01 -1.106376572032436378e+01
3.879297240016944670e+01 -1.127644332691435736e+01
3.979746530022271145e+01 -1.150163468485113327e+01
4.073301410019826108e+01 -1.171472503666729104e+01
4.167827210014661432e+01 -1.192785116654766853e+01
4.267639310016943455e+01 -1.215202697954872590e+01
4.362177240022833757e+01 -1.236333897723240582e+01
4.456915930026002570e+01 -1.257266743391888753e+01
4.557023760024480907e+01 -1.279916442903030038e+01
4.651393880024147620e+01 -1.300525062491121098e+01
4.746357170026635686e+01 -1.321188876176073990e+01
4.846542370029351332e+01 -1.342677282750928924e+01
4.940711470029532393e+01 -1.362711422549174323e+01
5.034855980031284162e+01 -1.382871857194305498e+01
5.134337400030767640e+01 -1.404345063169289354e+01
5.229393460029427843e+01 -1.424399558748553574e+01
5.322870720024297952e+01 -1.444478965337771825e+01
5.423654550024070886e+01 -1.465874477922299235e+01
5.518324240021206606e+01 -1.485789999747136214e+01
5.612095410016013375e+01 -1.505984207680900155e+01
5.712032250014749479e+01 -1.526896599357610462e+01
5.813218270022321121e+01 -1.546561547073854825e+01
5.909929460020453007e+01 -1.566400228444206277e+01
6.021694650019821893e+01 -1.587374805517828591e+01
6.116222780021485050e+01 -1.606658032068276754e+01
6.211642250022555345e+01 -1.626345809900165662e+01
6.313382580020675050e+01 -1.647328174128965372e+01
6.407571960017344281e+01 -1.667246489724534797e+01
6.500995310015491668e+01 -1.687152716497401883e+01
6.601937500013741555e+01 -1.708358755989127076e+01
6.696768350010665927e+01 -1.727708174168814992e+01
6.791074580010104000e+01 -1.746993207477322585e+01
6.891391010009351703e+01 -1.767482917860292702e+01
6.986309280010141265e+01 -1.787136189120740326e+01
7.081085930012773133e+01 -1.806604621937948707e+01
7.181567630008271408e+01 -1.827543584273259114e+01
7.273970910008142710e+01 -1.847202084930188093e+01
7.368379450010320397e+01 -1.866566461619630957e+01
7.469167660014022658e+01 -1.887180119390720634e+01
7.564577220016030878e+01 -1.906859122810150708e+01
7.659052760017561923e+01 -1.926277568419312658e+01
7.759411670016856988e+01 -1.946837364927561609e+01
7.853672920017356773e+01 -1.966575529253210419e+01
7.948221610017276362e+01 -1.985500881705360499e+01
8.049289860016165221e+01 -2.005775886263201357e+01
8.143816310019724369e+01 -2.024842069893430363e+01
8.237870260016620705e+01 -2.044411599216173769e+01
8.338402410016419708e+01 -2.064915515834069026e+01
8.432833220014003928e+01 -2.084294668656590233e+01
8.527353530014420357e+01 -2.103526967177882767e+01
8.627188700012470690e+01 -2.124366424142603904e+01
8.721287910011892563e+01 -2.143627392804344822e+01
8.815566690009495687e+01 -2.162900712483317989e+01
8.915684020007597610e+01 -2.183680893189668737e+01
9.011064870005998273e+01 -2.202569227286073072e+01
9.107112160009842228e+01 -2.221471803733745531e+01
9.208263060009426226e+01 -2.242108551128464100e+01
9.302745310005343526e+01 -2.261166636336015046e+01
9.397236360005513234e+01 -2.280693073369745250e+01
9.497605200007660642e+01 -2.300662546145464304e+01
9.592436280011884264e+01 -2.319801489338028944e+01
9.687122970011864709e+01 -2.339043377393847933e+01
9.787246600016737830e+01 -2.359360777711983914e+01
9.881320500010065189e+01 -2.378786011492479702e+01
9.976095880013303940e+01 -2.398106099068820640e+01
1.007527243001366060e+02 -2.418437839607650020e+01
1.017010426001240830e+02 -2.437460963791167146e+01
1.026445027001275321e+02 -2.456580214508912263e+01
1.036499751001131244e+02 -2.476886115672425248e+01
1.046001318001492564e+02 -2.496060660807103204e+01
1.055393776001217248e+02 -2.515129873772977476e+01
1.065439462000774711e+02 -2.535877971909475193e+01
1.074807601001036801e+02 -2.555427190418626182e+01
1.084229590000875305e+02 -2.574440549192577521e+01
1.094306673000803585e+02 -2.594754390536380484e+01
1.103737950000866022e+02 -2.613764895170792713e+01
1.113167936000729696e+02 -2.633672515958915383e+01
1.123168325000472123e+02 -2.653690907775177266e+01
1.132501687000674337e+02 -2.672817568824574153e+01
1.141934932000424396e+02 -2.691914955807980192e+01
1.151924816000407645e+02 -2.712438424366095191e+01
1.161378538000301432e+02 -2.732000898243180487e+01
1.170784198000217202e+02 -2.750884545059733099e+01
1.180806103999968855e+02 -2.771639575577779269e+01
1.190262039000529057e+02 -2.790836998439371541e+01
1.199704046000276776e+02 -2.810650932057978224e+01
1.209697403999973631e+02 -2.831469968386026892e+01
1.219210949000137134e+02 -2.851210263373393161e+01
1.228713873999829502e+02 -2.870593356063218948e+01
1.238765472999823487e+02 -2.891531139067927114e+01
1.248146214000141754e+02 -2.911740782096597258e+01
1.257537325000132569e+02 -2.932111659103076917e+01
1.267542077999953563e+02 -2.954091843373901582e+01
1.276966353000154868e+02 -2.974715225156295872e+01
1.286312841000346907e+02 -2.995283802743968238e+01
1.296366782000079638e+02 -3.016890021630512564e+01
1.305851878999908422e+02 -3.037293437951802133e+01
1.315195251999978154e+02 -3.057778759092726517e+01
1.325245188000192229e+02 -3.080098373439992088e+01
1.334692402000393940e+02 -3.100742439224685398e+01
1.344102470000523226e+02 -3.121520681137077702e+01
1.354136915000601675e+02 -3.143422056750857507e+01
1.363532077000465961e+02 -3.164510938260221806e+01
1.372824431000201457e+02 -3.185390994421353739e+01
1.382796068000345713e+02 -3.207398613772635798e+01
1.392209896000442768e+02 -3.228308758379685628e+01
1.401657090000578592e+02 -3.249011720945961201e+01
1.411675439001098766e+02 -3.271332126630474590e+01
1.421081980001024476e+02 -3.292403816402958938e+01
1.430455439001477771e+02 -3.313225143375447601e+01
1.440383763000970703e+02 -3.335384011603190402e+01
1.449782713001325192e+02 -3.356890196937316517e+01
1.459775974001133818e+02 -3.379507631638686860e+01
1.469176846001107606e+02 -3.401016995406757104e+01
1.478636520001512054e+02 -3.422173921329195423e+01
1.488598149002057198e+02 -3.445099351548218891e+01
1.497965409001992612e+02 -3.466133567759823109e+01
1.507425174002498807e+02 -3.487659594978539701e+01
1.517323941002607626e+02 -3.510767394482976300e+01
1.526714557002467245e+02 -3.531731044143580789e+01
1.536088264002594315e+02 -3.553760069561392498e+01
1.546087079002920746e+02 -3.576166861352513138e+01
1.555505448002470530e+02 -3.597806097254891711e+01
1.564901452001952293e+02 -3.619861284162524839e+01
1.574985929001484237e+02 -3.642601560790276949e+01
1.584422770001681329e+02 -3.664205025917399894e+01
1.593844939001517105e+02 -3.686141197210451992e+01
1.603704581001572933e+02 -3.709234645455169499e+01
1.613040983001421864e+02 -3.731309063693618810e+01
1.622426345001238133e+02 -3.753534817316524652e+01
1.632381898001092395e+02 -3.776612584062202416e+01
1.641761740001436465e+02 -3.798952598876335429e+01
1.651093675001682186e+02 -3.820927596091760137e+01
1.661089477001389696e+02 -3.845202949610806797e+01
1.670461807001131547e+02 -3.867858815663282712e+01
1.679861376001465487e+02 -3.891105620562696998e+01
1.689850909001122545e+02 -3.915431631495717113e+01
1.699255293001631344e+02 -3.938109676057844410e+01
1.708608150001425656e+02 -3.960505040130178855e+01
1.718577152001428203e+02 -3.984574370141873345e+01
1.727903488001486494e+02 -4.006842994815497150e+01
1.737272924001538286e+02 -4.029963686715865379e+01
1.747250158002077569e+02 -4.054650326815152539e+01
1.756588146002261510e+02 -4.077419516660774690e+01
1.765908735002210506e+02 -4.100365023475562509e+01
1.775809092002407397e+02 -4.124319036393549709e+01
1.785201613002084287e+02 -4.147660734180821862e+01
1.794563597002172628e+02 -4.171198642340428364e+01
1.804504177002975212e+02 -4.196268975921345401e+01
1.813839446002868954e+02 -4.220202935130510014e+01
1.823254393003196583e+02 -4.244410708885362737e+01
1.833211219003280803e+02 -4.269472859984580282e+01
1.842514415003604427e+02 -4.293478760505219327e+01
1.851900223003242445e+02 -4.317838196878683732e+01
1.862188432003315484e+02 -4.343733063804840100e+01
1.871574362003991610e+02 -4.367497086663674111e+01
1.880999547003955286e+02 -4.391908316371343091e+01
1.890915719003885442e+02 -4.417197499733912736e+01
1.900354175003633372e+02 -4.442232519880409569e+01
1.909733197004009071e+02 -4.467133679029398508e+01
1.919684950004354960e+02 -4.493513824891677899e+01
1.929089357003952045e+02 -4.518228514411416086e+01
1.938458092003909314e+02 -4.543228458915643131e+01
1.948480155004010612e+02 -4.570512372476473217e+01
1.957922764004813416e+02 -4.595854874414551716e+01
1.967390307004391161e+02 -4.621439284463193786e+01
1.977374943004467696e+02 -4.648914113479069954e+01
1.986751138004563018e+02 -4.673979666307835856e+01
1.996061871005369994e+02 -4.699841117759733322e+01
2.006065046004985106e+02 -4.727265690356929895e+01
2.015540747004590685e+02 -4.753319951053587289e+01
2.024950232004305235e+02 -4.779715964996795918e+01
2.034927608004502417e+02 -4.808143795454958536e+01
2.044265974004149484e+02 -4.834669279242876883e+01
2.053640081004207332e+02 -4.861798814159705273e+01
2.063545658004106826e+02 -4.890961183089064690e+01
2.073044219004193565e+02 -4.917863598854892615e+01
2.082401275004588115e+02 -4.945542083462705563e+01
2.092338989004890664e+02 -4.975359577454651117e+01
2.101683338005248061e+02 -5.003014222744104700e+01
2.111069271005501378e+02 -5.030650058078848019e+01
2.121002503005768176e+02 -5.060385205917697959e+01
2.130393236005700146e+02 -5.089030501250231708e+01
2.139769773005380102e+02 -5.118231291707427033e+01
2.149656167005557563e+02 -5.149148075911235622e+01
2.158913568005771140e+02 -5.178601598251685800e+01
2.168272864005664360e+02 -5.207681923619765030e+01
2.178249748005789570e+02 -5.238963000226681999e+01
2.187577413006035840e+02 -5.268952287465937445e+01
2.196930597006391963e+02 -5.299042949854374029e+01
2.206855730005956957e+02 -5.331932672230038861e+01
2.216239105005890906e+02 -5.363686634846245482e+01
2.225603106006044527e+02 -5.394413132380621789e+01
2.235570604006040867e+02 -5.426997286866958348e+01
2.244942320006286991e+02 -5.458751533522417532e+01
2.254286126006043105e+02 -5.491101801163813434e+01
2.264176515006095087e+02 -5.524796788122326063e+01
2.273619193006595651e+02 -5.557684904079800248e+01
2.283045781006528614e+02 -5.591211817226700731e+01
2.292968801006352351e+02 -5.626027574115010310e+01
2.302280216006413411e+02 -5.660011507634177974e+01
2.311688327006265808e+02 -5.694004196025506559e+01
2.321603977006659534e+02 -5.730833909379516911e+01
2.330928778006762059e+02 -5.765189909850662531e+01
2.340178216006804632e+02 -5.800675990447581398e+01
2.350111756006547239e+02 -5.839696026104707016e+01
2.359472054006353119e+02 -5.876071222624226209e+01
2.368757307006201245e+02 -5.912080992713068639e+01
2.378675581006002631e+02 -5.950619184712890331e+01
2.388039187005626900e+02 -5.988011313665329283e+01
2.397362287006242241e+02 -6.026531755933817180e+01
2.407290956006334000e+02 -6.067170506850836631e+01
2.416619073006406779e+02 -6.106243609470790545e+01
2.425972878007157760e+02 -6.145953272758202246e+01
2.435912206007267287e+02 -6.188528340786930215e+01
2.445324094007689837e+02 -6.228893084815836545e+01
2.454644200007885502e+02 -6.270045848161315405e+01
2.464526182008200976e+02 -6.315485847446615253e+01
2.473921758008434608e+02 -6.358482579272708790e+01
2.483266595008665263e+02 -6.401254004991687907e+01
2.493283389008772701e+02 -6.448123399582928528e+01
2.502650385008680587e+02 -6.492027760743927445e+01
2.512047555009037296e+02 -6.537667971368094300e+01
2.522002497008759292e+02 -6.587109287832470272e+01
2.531361820008698942e+02 -6.635157794020243216e+01
2.540785284008732106e+02 -6.682644088729205123e+01
2.550728719008632197e+02 -6.734998975889234885e+01
2.560096064008982921e+02 -6.785090966879175767e+01
2.569316729008717175e+02 -6.837361549526531235e+01
2.579221334008645954e+02 -6.893671237344621261e+01
2.588458596008529184e+02 -6.946429693533293914e+01
2.597769167008348177e+02 -7.001637960460377030e+01
2.607700494008188343e+02 -7.061875995474814260e+01
2.616903991008746289e+02 -7.118406917083278529e+01
2.626319282008596474e+02 -7.176865646776357721e+01
2.636240717009279706e+02 -7.239334551854413746e+01
2.645628534009381383e+02 -7.300689513092163452e+01
2.654928892009031642e+02 -7.365257582670052727e+01
2.664792178008858627e+02 -7.435546792101300184e+01
2.674045683008750984e+02 -7.502834694338366717e+01
2.683438374009117524e+02 -7.572186362429869178e+01
2.693392314008590347e+02 -7.647906833354096534e+01
2.702731859008865740e+02 -7.723232246177890659e+01
2.712083404008774323e+02 -7.801116148018098784e+01
2.722033196008922005e+02 -7.888070476897830474e+01
2.731372884008671917e+02 -7.972483330111802502e+01
2.740669532008953411e+02 -8.059963206350907683e+01
2.750597974008908295e+02 -8.157168766601236598e+01
2.759845834008681322e+02 -8.249820639761715313e+01
2.769275816008819220e+02 -8.346960765105775693e+01
2.779261942008381538e+02 -8.454871563957786407e+01
2.788494040008256434e+02 -8.567250798477610374e+01
2.797727774007855714e+02 -8.685559987164383244e+01
2.807581984007686060e+02 -8.816790704628419917e+01
2.816906029007830057e+02 -8.948035999403890628e+01
2.826215879007929743e+02 -9.089955146641491979e+01
2.836099222008176639e+02 -9.254525679388576975e+01
2.845441266008713228e+02 -9.425423775689861827e+01
2.854820738008781973e+02 -9.608269510339958686e+01
2.864742498008979510e+02 -9.823012780378181219e+01
2.874142862008727661e+02 -1.005484908291086157e+02


==> figures/ex3/F1b1.txt <==
3.302509999999747592e-02 -1.341946059914656897e-03
2.560784999999721201e-01 -5.548175344203132298e-02
4.878050999999516968e-01 -1.986627899917648155e-01
7.017137999999674136e-01 -4.114788010539148777e-01
9.210970999999861242e-01 -6.968432957195223043e-01
1.171012100000027534e+00 -1.187706446906998448e+00
1.388842000000117149e+00 -1.627734460790621451e+00
1.603255600000096592e+00 -2.097089313765790219e+00
1.821008600000046940e+00 -2.779515773710941051e+00
2.037034800000103729e+00 -3.403060364906327795e+00
2.252448999999986157e+00 -3.893953276926822582e+00
2.467846599999968582e+00 -4.691360843784593726e+00
2.679050900000011559e+00 -5.504968237951733734e+00
2.894954500000011421e+00 -6.263994986063568859e+00
3.113095300000125576e+00 -6.912153270571458563e+00
3.358740500000092943e+00 -7.849408716060588986e+00
3.575032400000134558e+00 -8.622574237084243975e+00
3.788617900000079253e+00 -9.379026895947287557e+00
4.008149900000060661e+00 -1.018318759482961688e+01
4.220367700000155153e+00 -1.097734391784780428e+01
4.431145400000319867e+00 -1.178319647069254117e+01
4.644783200000353496e+00 -1.256446329675897466e+01
4.863718100000300026e+00 -1.332158555845716208e+01
5.077191200000278570e+00 -1.397937575626513507e+01
5.294831400000284738e+00 -1.471106798488144207e+01
5.538599800000478801e+00 -1.554440506431174285e+01
5.751955000000475771e+00 -1.629780026362029233e+01
5.964175500000464147e+00 -1.706098638501789466e+01
6.173553900000501748e+00 -1.771396105819448508e+01
6.382785100000584855e+00 -1.833476118061525639e+01
6.595115200000370770e+00 -1.896549185942687643e+01
6.812254000000353749e+00 -1.947807107828224815e+01
7.026376400000637013e+00 -2.000037252481481431e+01
7.273110200000817649e+00 -2.045108147226617135e+01
7.524364900000780843e+00 -2.089341803818775389e+01
7.763818500000536638e+00 -2.123240164597832802e+01
7.968336700000555162e+00 -2.152867874697766837e+01
8.176232500000498504e+00 -2.177688132317627634e+01
8.386403000000511199e+00 -2.197459822408521646e+01
8.588454400000546940e+00 -2.212367688039129376e+01
8.794285100000386990e+00 -2.227538235516202292e+01
8.997684300000585722e+00 -2.237407431994053297e+01
9.206207500000491706e+00 -2.246670596338716308e+01
9.410821000000515468e+00 -2.255835488118935928e+01
9.639841800000645833e+00 -2.264154285956747614e+01
9.840349500001039473e+00 -2.272980807230370459e+01
1.004777890000105600e+01 -2.281149251713146242e+01
1.026119960000114695e+01 -2.290274917655945330e+01
1.048767910000103498e+01 -2.300682893542609975e+01
1.070305390000076962e+01 -2.310994952950316161e+01
1.091191200000073103e+01 -2.321399576964422806e+01
1.113565000000073191e+01 -2.336483901268804786e+01
1.134304860000085746e+01 -2.350533786090154109e+01
1.154665920000067203e+01 -2.364409670452689127e+01
1.177575600000095335e+01 -2.382457462180867935e+01
1.198238240000103971e+01 -2.398965565683715440e+01
1.218908670000105410e+01 -2.415020961231043017e+01
1.239844730000096362e+01 -2.432776915590086020e+01
1.260561210000129329e+01 -2.448192547490634041e+01
1.281021250000133982e+01 -2.473344719102842149e+01
1.301894270000181386e+01 -2.494833663705651361e+01
1.322186190000211603e+01 -2.518248854881638721e+01
1.343134710000230037e+01 -2.543113469121850656e+01
1.366711520000249358e+01 -2.571344196699612183e+01
1.387319990000254855e+01 -2.597307702979397703e+01
1.408325990000283134e+01 -2.625411107765808083e+01
1.429025130000291632e+01 -2.656306026930085551e+01
1.449660470000288903e+01 -2.680436851227928940e+01
1.469964880000246232e+01 -2.726240588613458016e+01
1.490425760000194977e+01 -2.756966947277138757e+01
1.511415710000216528e+01 -2.797496074440923763e+01
1.532845570000254476e+01 -2.839011195944644328e+01
1.553663460000257679e+01 -2.880086536060156632e+01
1.577721080000256215e+01 -2.927648387096798288e+01
1.598449260000236372e+01 -2.973812004913429519e+01
1.619362980000274987e+01 -3.015283251787924712e+01
1.640208210000288247e+01 -3.066999945366571367e+01
1.660857100000282927e+01 -3.118902923232322166e+01
1.681999610000313794e+01 -3.171577086702775006e+01
1.702471720000295718e+01 -3.214784566294441248e+01
1.723207840000313951e+01 -3.256032748882091710e+01
1.743646380000250673e+01 -3.316611546604173810e+01
1.767456510000230452e+01 -3.368377317193117904e+01
1.788367770000197510e+01 -3.422766506377484319e+01
1.808869720000167547e+01 -3.477137779468370837e+01
1.829929000000186079e+01 -3.526678931036313713e+01
1.850441500000177797e+01 -3.573495040048844373e+01
1.871634560000194369e+01 -3.619818425691953934e+01
1.892419970000188201e+01 -3.664002564426797193e+01
1.913313990000149900e+01 -3.714674975698545722e+01
1.934514620000142315e+01 -3.761517514820345554e+01
1.955234940000105937e+01 -3.807201169912387684e+01
1.979389540000134318e+01 -3.856929967093388711e+01
2.000386490000190776e+01 -3.889795107770722637e+01
2.021040430000218180e+01 -3.943067933842370110e+01
2.042134720000199266e+01 -3.979198551141194429e+01
2.063319740000163094e+01 -4.015622879598814166e+01
2.084065110000133103e+01 -4.063644972000331990e+01
2.105109120000104639e+01 -4.101235902929519739e+01
2.126193670000114011e+01 -4.136823435714745045e+01
2.147443320000068923e+01 -4.171563403008569537e+01
2.168268780000116536e+01 -4.203969193068096644e+01
2.192328870000107699e+01 -4.239513604594409912e+01
2.213757680000058414e+01 -4.269601663509786249e+01
2.234762880000090135e+01 -4.297810301623901097e+01
2.255734930000052074e+01 -4.320992846783205721e+01
2.276797440000033390e+01 -4.352255037087295619e+01
2.298021580000018105e+01 -4.374473926154179537e+01
2.319254860000089735e+01 -4.398007681150571102e+01
2.340257040000123823e+01 -4.419540361004684570e+01
2.361283430000102612e+01 -4.440636693361877718e+01
2.385467280000075263e+01 -4.464679284494792455e+01
2.406579860000082149e+01 -4.491523253745796040e+01
2.427356890000126555e+01 -4.509905319985745109e+01
2.448181470000130844e+01 -4.534881089907203489e+01
2.469600320000151683e+01 -4.555004660445315778e+01
2.490822780000175385e+01 -4.576456765281233174e+01
2.512018400000154372e+01 -4.602687822430023346e+01
2.533249010000216828e+01 -4.624339525503179971e+01
2.554399330000232382e+01 -4.647517522625293651e+01
2.575556730000243988e+01 -4.670167318605278695e+01
2.599821030000276778e+01 -4.689274560768033240e+01
2.621281840000294849e+01 -4.720245637985932774e+01
2.642018400000367251e+01 -4.747926515008956727e+01
2.662981430000337824e+01 -4.774303124195537151e+01
2.684402590000328459e+01 -4.800110455918130015e+01
2.705511460000362334e+01 -4.826446711954882574e+01
2.726472000000395823e+01 -4.847438880571431952e+01
2.747456770000408710e+01 -4.878232248777525371e+01
2.768759510000355561e+01 -4.906685960753759446e+01
2.790063820000360550e+01 -4.933303446173910345e+01
2.813829860000415550e+01 -4.969241675064760955e+01
2.834900910000494179e+01 -4.994816845274881700e+01
2.856090850000497738e+01 -5.025947984940593471e+01
2.877291280000380169e+01 -5.051203990223190488e+01
2.898176190000380359e+01 -5.082943346712164612e+01
2.919260880000314273e+01 -5.114253682736239170e+01
2.940507350000306275e+01 -5.140549795333021166e+01
2.961828430000277734e+01 -5.172541965329558877e+01
2.982837950000251936e+01 -5.204650724416011087e+01
3.006630590000214909e+01 -5.240286286445650887e+01
3.027886960000113703e+01 -5.274859780409968124e+01
3.049422110000096353e+01 -5.307778563894068924e+01
3.070333130000123134e+01 -5.344199435637903406e+01
3.091519830000108016e+01 -5.380909963592238654e+01
3.112574960000117130e+01 -5.409545552104312804e+01
3.133781730000081467e+01 -5.446425015549812088e+01
3.154651370000100030e+01 -5.483346626713323957e+01
3.175645580000116297e+01 -5.516449998210957517e+01
3.196329510000119711e+01 -5.553452798621090380e+01
3.219967090000131549e+01 -5.595902936171718522e+01
3.241050290000163159e+01 -5.630177049273603984e+01
3.262342150000205265e+01 -5.665286406132678110e+01
3.283082520000210280e+01 -5.696738252623668330e+01
3.304045020000143751e+01 -5.734646528470292992e+01
3.325428450000116953e+01 -5.773582437769423592e+01
3.346626239999994112e+01 -5.812354839828179820e+01
3.367452829999970731e+01 -5.848928207232560794e+01
3.388383439999894620e+01 -5.884680016370337796e+01
3.409240329999862240e+01 -5.915864892481089043e+01
3.433199979999860574e+01 -5.954153979791917806e+01
3.454047839999903147e+01 -5.985353851740121200e+01
3.474941519999933348e+01 -6.019348356233258102e+01
3.496052449999967138e+01 -6.053694922621038188e+01
3.517716659999916118e+01 -6.086960451575856723e+01
3.538483419999847968e+01 -6.112260467126237273e+01
3.559287629999773372e+01 -6.149670619051658349e+01
3.580056479999740304e+01 -6.183243394049534203e+01
3.601277719999864502e+01 -6.217738443926038627e+01
3.625075129999812873e+01 -6.248339101475308155e+01
3.645863309999945301e+01 -6.284442804284380202e+01
3.666343789999950076e+01 -6.317122540255232366e+01
3.688005929999926025e+01 -6.343410811905283708e+01
3.709367969999868819e+01 -6.378900338887537202e+01
3.730274999999814867e+01 -6.404649071672145055e+01
3.751277239999823365e+01 -6.441562664534887972e+01
3.772158059999870261e+01 -6.473039873018248613e+01
3.793583109999945435e+01 -6.502468864030814188e+01
3.814554229999924218e+01 -6.536660482911008785e+01
3.838348279999938484e+01 -6.572449903709278374e+01
3.859588099999955801e+01 -6.601407196905816477e+01
3.880859429999933496e+01 -6.630062589500637671e+01
3.901915769999970962e+01 -6.662646792136985141e+01
3.923006009999883048e+01 -6.691099028196117615e+01
3.943674119999889882e+01 -6.719194566436974014e+01
3.964862319999916451e+01 -6.738093311818906272e+01
3.986073299999817010e+01 -6.778463353486445442e+01
4.007126709999851499e+01 -6.811509494446683277e+01
4.028076169999892642e+01 -6.839046914749675921e+01
4.052167189999904906e+01 -6.864617758277434234e+01
4.073153789999849295e+01 -6.895412193994823724e+01
4.094292749999848269e+01 -6.922428052639700979e+01
4.115376299999893916e+01 -6.946184065554881215e+01
4.136384669999981156e+01 -6.971271474673852708e+01
4.157561910000040228e+01 -6.997297135763220410e+01
4.178256290000069129e+01 -7.022485477166770806e+01
4.199397640000068321e+01 -7.051045156071631936e+01
4.220747410000040389e+01 -7.077711720189337541e+01
4.244812510000021177e+01 -7.106844689588501751e+01
4.265905020000020187e+01 -7.133428398815630089e+01
4.287199470000026480e+01 -7.161356041018196095e+01
4.308266510000015614e+01 -7.190704041483704145e+01
4.329433979999968329e+01 -7.213545783948841006e+01
4.350252280000005811e+01 -7.240377336549138931e+01
4.371408269999925977e+01 -7.269377676039124481e+01
4.392295029999883127e+01 -7.302641528869426679e+01
4.413042469999859208e+01 -7.328864133611121190e+01
4.434199269999828630e+01 -7.364598868767801321e+01
4.458406779999889125e+01 -7.402500524655445702e+01
4.479535999999931306e+01 -7.437418395388451131e+01
4.500635339999860918e+01 -7.470254751464700860e+01
4.521983119999902101e+01 -7.495663989599921706e+01
4.542995379999975825e+01 -7.532837106238758906e+01
4.564162559999956414e+01 -7.568253344148746464e+01
4.585019969999964218e+01 -7.600669555029992353e+01
4.606205369999969435e+01 -7.636111796393073803e+01
4.627135200000009974e+01 -7.675347787480940553e+01
4.648281390000038016e+01 -7.711137287292008580e+01
4.672665029999982522e+01 -7.749112182507327873e+01
4.693691750000013485e+01 -7.784219754106860023e+01
4.714744920000016037e+01 -7.820273962594856698e+01
4.735586110000011217e+01 -7.856366526027051123e+01
4.756858459999998701e+01 -7.887741091506636337e+01
4.777568290000066753e+01 -7.926532663072629248e+01
4.798624199999986217e+01 -7.965458074212251915e+01
4.819613850000037303e+01 -8.002926955083341909e+01
4.840553510000032844e+01 -8.038390049858760733e+01
4.863960420000022111e+01 -8.077595134154393008e+01
4.885194680000002876e+01 -8.109841419348131808e+01
4.906142449999949662e+01 -8.140469297583672414e+01
4.927001270000012312e+01 -8.175988209750023827e+01
4.947896370000049160e+01 -8.211472253409441180e+01
4.968398530000160207e+01 -8.237885659621110790e+01
4.989491150000055342e+01 -8.274709596804625278e+01
5.010390700000079534e+01 -8.309092121069781456e+01
5.031581070000096645e+01 -8.338978209036662292e+01
5.052818510000061991e+01 -8.374185357852971379e+01
5.077096850000031480e+01 -8.413247465984701989e+01
5.097927320000049889e+01 -8.441351495127575788e+01
5.118942100000028006e+01 -8.467083948924627634e+01
5.140222820000070669e+01 -8.500286228050904924e+01
5.161422100000032032e+01 -8.536505943255755824e+01
5.182331910000043251e+01 -8.565341455436653462e+01
5.203422710000033646e+01 -8.594896728760889459e+01
5.224961529999998078e+01 -8.618168716837902821e+01
5.246123630000077043e+01 -8.648775623921964950e+01
5.270193670000097796e+01 -8.678881954620362649e+01
5.291365470000124560e+01 -8.708147263573074781e+01
5.313273960000136498e+01 -8.736477585002015189e+01
5.334730930000162630e+01 -8.761179286649387166e+01
5.356104740000255759e+01 -8.790294697839777882e+01
5.377377490000229443e+01 -8.820360708598454380e+01
5.398279490000302161e+01 -8.849370830529123566e+01
5.419767040000225933e+01 -8.873129562797362269e+01
5.441152710000316972e+01 -8.894641897763909810e+01
5.462431990000275306e+01 -8.924652873660561170e+01
5.487507810000270325e+01 -8.960556389882287931e+01
5.508798680000319337e+01 -8.987111709183567143e+01
5.529870790000303771e+01 -9.014247002730199654e+01
5.550599100000363251e+01 -9.042711225928653107e+01
5.571566720000338790e+01 -9.080121025501358645e+01
5.592750340000294784e+01 -9.107371756066491741e+01
5.613776160000244175e+01 -9.142427302421205582e+01
5.635048780000382607e+01 -9.177280718201012633e+01
5.656366390000378175e+01 -9.211203244098919640e+01
5.677294580000469182e+01 -9.243533748821855056e+01
5.701831670000475327e+01 -9.285787231717043255e+01
5.722877070000445343e+01 -9.318435673715760004e+01
5.743628070000394104e+01 -9.342559577096824341e+01
5.764564220000406891e+01 -9.385452070204790687e+01
5.785813900000547250e+01 -9.419495247884361788e+01
5.806736460000703204e+01 -9.450804438950383712e+01
5.828284890000659146e+01 -9.487699631335684103e+01
5.850379990000589459e+01 -9.520008430385556153e+01
5.870765220000722451e+01 -9.554324612697179475e+01
5.894912610000677233e+01 -9.585659816709373615e+01
5.915694760000786090e+01 -9.621690098326043028e+01
5.936437930000810326e+01 -9.645444904357449900e+01
5.957011210000687385e+01 -9.679140132413108688e+01
5.978074740000563025e+01 -9.712378526037457505e+01
5.998989800000452277e+01 -9.739714826848233997e+01
6.019535180000445251e+01 -9.770086497474410692e+01
6.040402260000691825e+01 -9.801676717294803609e+01
6.060972200000646382e+01 -9.829527497293661042e+01
6.082387120000858971e+01 -9.853360618592719788e+01
6.105707420000900498e+01 -9.878339254530541780e+01
6.126472600000797541e+01 -9.897246841213173241e+01
6.146921860000862381e+01 -9.926855182204621997e+01
6.167722520000845776e+01 -9.954207262797402223e+01
6.188724960000772768e+01 -9.978077087722164151e+01
6.209419130000889453e+01 -1.000467954582851462e+02
6.230215950000593494e+01 -1.002835001423441952e+02
6.251220810000412342e+01 -1.005022202185883629e+02
6.272069130000266313e+01 -1.007112911476143609e+02
6.292788470000217416e+01 -1.009509885255403674e+02
6.316227740000193336e+01 -1.012328416443615993e+02
6.337174810000222891e+01 -1.014892314875966974e+02
6.357843410000219109e+01 -1.017206036033229566e+02
6.378497630000290286e+01 -1.019856015134647151e+02
6.398987310000399731e+01 -1.022354424604507415e+02


==> figures/ex3/F1b32.txt <==
3.912281250004701061e-03 -7.235763205094981453e-04
1.613599375001301128e-02 -5.719745887335861423e-02
2.948076875003424746e-02 -2.163479331773998648e-01
4.119249375006106551e-02 -4.510681413494779246e-01
5.597255312506083103e-02 -8.046680168899760233e-01
6.778737812505852833e-02 -1.175561783363963553e+00
8.068427812510042818e-02 -1.691397588154809339e+00
9.129431562513934395e-02 -2.199887605075780517e+00
1.043960156251546034e-01 -2.799195839626747784e+00
1.182359093751553236e-01 -3.516406245354843918e+00
1.307640062501531641e-01 -4.128074224215859012e+00
1.443528500001225456e-01 -4.991561667938287705e+00
1.555221812501192957e-01 -5.676625033074889970e+00
1.677736812501426922e-01 -6.484900833675457221e+00
1.814585531251672879e-01 -7.248306253378141939e+00
1.927871812501212312e-01 -8.096558791272139288e+00
2.045910875001129003e-01 -8.991487314824890831e+00
2.172969718750847323e-01 -9.755397144217029748e+00
2.302267156250983327e-01 -1.064346184514254112e+01
2.429874906250623634e-01 -1.140330473451961169e+01
2.558566468750773093e-01 -1.210087122815851757e+01
2.696406000001141945e-01 -1.300780678374375299e+01
2.811878218751304725e-01 -1.370389762097690323e+01
2.936779687501201996e-01 -1.457565799913533766e+01
3.055990218751046261e-01 -1.536456363839869432e+01
3.191706781251136271e-01 -1.606904723175526684e+01
3.324517156251284855e-01 -1.688979812863965790e+01
3.450057500001244559e-01 -1.746599606816655381e+01
3.583852281251511673e-01 -1.814107268030438647e+01
3.699488031251546016e-01 -1.878564666261497251e+01
3.844346500001439848e-01 -1.933423444064504793e+01
3.952614468751537435e-01 -1.982229366604023468e+01
4.063699468751494348e-01 -2.025770686437178725e+01
4.198020687501589632e-01 -2.073195460981061800e+01
4.316114156251799061e-01 -2.106859496483543381e+01
4.444804500002101366e-01 -2.133870559417731627e+01
4.579144625002010138e-01 -2.156939687088190993e+01
4.692653031251897700e-01 -2.176811623198304346e+01
4.821958718751797601e-01 -2.194900194514980640e+01
4.938991531251915590e-01 -2.209647018697869214e+01
5.068773468751859301e-01 -2.221575237733058117e+01
5.181566093751708291e-01 -2.231900284650269839e+01
5.316326687501824466e-01 -2.240839916458254066e+01
5.432788375002242098e-01 -2.248404544823338824e+01
5.548301343753154757e-01 -2.256147997100160651e+01
5.689637750003303518e-01 -2.264328112554521155e+01
5.798434625003257015e-01 -2.271884265857904950e+01
5.921921593753172175e-01 -2.284463964712275441e+01
6.035202625003615040e-01 -2.297815127468101437e+01
6.154445781254107573e-01 -2.307960780161411662e+01
6.285933593754516879e-01 -2.326554824060447402e+01
6.398168062504201448e-01 -2.341511398360909268e+01
6.528269156254341565e-01 -2.359328145920515141e+01
6.644549093754322788e-01 -2.376190690670841832e+01
6.763457531254501998e-01 -2.397388120086178631e+01
6.901221187504799071e-01 -2.416345708033826156e+01
7.016366312504938030e-01 -2.440906583148542808e+01
7.145081875005167005e-01 -2.466951125104280251e+01
7.253087000005632445e-01 -2.490167087548336156e+01
7.380596906255705303e-01 -2.514619165168693371e+01
7.497919468756186756e-01 -2.538217568621604059e+01
7.626627843755271474e-01 -2.575485538697592602e+01
7.731006687505452835e-01 -2.606325413505316391e+01
7.864451937505438917e-01 -2.638863978549190747e+01
7.985340843755172058e-01 -2.670359619383775396e+01
8.109365437505260399e-01 -2.704833695101456925e+01
8.225119343755035173e-01 -2.748497499350965256e+01
8.344538000005145006e-01 -2.783780401583155140e+01
8.463510562504625856e-01 -2.823379066331379761e+01
8.604239875004525695e-01 -2.871349097841005360e+01
8.730306906253629817e-01 -2.913672656261534399e+01
8.869924187503993585e-01 -2.966066254033488647e+01
8.977864125004453300e-01 -3.011300980162797458e+01
9.133725062504829406e-01 -3.058183131546959643e+01
9.247533187505277974e-01 -3.105752642651260942e+01
9.357895437505479030e-01 -3.156772134208351588e+01
9.489223593755530262e-01 -3.210340810774583531e+01
9.607058062505700047e-01 -3.260600206262903100e+01
9.731276406255965350e-01 -3.318576059338981565e+01
9.847980406255373298e-01 -3.366243697434815374e+01
9.966225625005000754e-01 -3.416511009336734617e+01
1.010082550000539925e+00 -3.469021615728692609e+01
1.021012415625601299e+00 -3.516902766062148089e+01
1.034472337500597305e+00 -3.573785050701318511e+01
1.046417453125619623e+00 -3.610224279568746653e+01
1.059084781250617890e+00 -3.670937228215279902e+01
1.071673290625661634e+00 -3.714116105956267688e+01
1.082569518750650772e+00 -3.752944803119856942e+01
1.095929731250640415e+00 -3.803648506610750246e+01
1.107939200000613855e+00 -3.845946722134390683e+01
1.121272871875591548e+00 -3.888607867304222765e+01
1.132674978125568055e+00 -3.929171317236962579e+01
1.145004606250537238e+00 -3.965148591588254590e+01
1.157812693750553290e+00 -4.007976320698180217e+01
1.168833321875562881e+00 -4.047064010524771760e+01
1.183044693750589849e+00 -4.088050230190389556e+01
1.194562200000631513e+00 -4.121290072225642120e+01
1.207304781250604586e+00 -4.160577191024653843e+01
1.218557443750554192e+00 -4.191763300563698635e+01
1.231406765625541855e+00 -4.224288770538489501e+01
1.244560528125586263e+00 -4.257413063600164094e+01
1.255404946875656957e+00 -4.288383844578865478e+01
1.269531056250701617e+00 -4.319461420516841343e+01
1.281078475000723582e+00 -4.346373705441528301e+01
1.292337915625702882e+00 -4.371791580302222968e+01
1.304359575000726412e+00 -4.398602136552195674e+01
1.317076521875795159e+00 -4.421260758677922809e+01
1.330664500000779071e+00 -4.445972193315949994e+01
1.340992200000725054e+00 -4.468396564891850886e+01
1.354162487500735867e+00 -4.489869964416860881e+01
1.365799040625778282e+00 -4.511172782407255966e+01
1.378221546875804115e+00 -4.531551087343068218e+01
1.391189631250787428e+00 -4.555369796773825897e+01
1.402024515625906798e+00 -4.579583625667405045e+01
1.414662409375907259e+00 -4.604497093143687891e+01
1.425583540625870116e+00 -4.627897810299648995e+01
1.437851784375860476e+00 -4.651947630107940057e+01
1.450271681250854261e+00 -4.679021752032716819e+01
1.462467468750845212e+00 -4.702680049576503762e+01
1.474968384375815678e+00 -4.729374054291709228e+01
1.486425221875824931e+00 -4.760158388355498005e+01
1.500285165625828032e+00 -4.789392788938702239e+01
1.514188796875794996e+00 -4.819399723245260958e+01
1.525698703125804023e+00 -4.843515370005067666e+01
1.539381928125794996e+00 -4.874789616403894854e+01
1.549666609375797588e+00 -4.901542337476832500e+01
1.563191740625770265e+00 -4.934011786609069361e+01
1.574069634375769855e+00 -4.963569380979221535e+01
1.586853809375834423e+00 -4.990840061002417372e+01
1.598971706250877256e+00 -5.025319605206859563e+01
1.610655637500897130e+00 -5.055588685171851893e+01
1.624583887500957946e+00 -5.091258307396473271e+01
1.637191975001036193e+00 -5.118815978617911355e+01
1.650259643750987992e+00 -5.151176191054180009e+01
1.660608212500980674e+00 -5.182058802758179183e+01
1.674686562500913301e+00 -5.213916094131619161e+01
1.687301771875938439e+00 -5.247460472032276613e+01
1.698392881251092223e+00 -5.277951293675948818e+01
1.711826531251126493e+00 -5.316608326416744745e+01
1.723583896876129007e+00 -5.346678959748842175e+01
1.736620484376173223e+00 -5.378407610380848780e+01
1.748290181251153097e+00 -5.411998079474093970e+01
1.759328387501120750e+00 -5.430329929517615284e+01
1.772308728126131383e+00 -5.481060660302637899e+01
1.783577437501279173e+00 -5.520788956117434054e+01
1.796502112501327186e+00 -5.557085938724170404e+01
1.808521771876329787e+00 -5.593880441885245602e+01
1.820592271876412926e+00 -5.627697665921865422e+01
1.834134118751513665e+00 -5.667074636914880159e+01
1.845527493751497827e+00 -5.697224303688163616e+01
1.858648828126499675e+00 -5.732418415903984510e+01
1.869966884376651706e+00 -5.773810186085881213e+01
1.884409153126686221e+00 -5.800640984253064403e+01
1.896611531251704674e+00 -5.844794214263711041e+01
1.907703281251691196e+00 -5.879946719912014430e+01
1.921602734376752331e+00 -5.915170428372296385e+01
1.932636943751726122e+00 -5.950644972526716003e+01
1.944547596876836426e+00 -5.987420910057274881e+01
1.958170178126935834e+00 -6.020185603086181914e+01
1.969080787501941820e+00 -6.053156234922958134e+01
1.982096337501911609e+00 -6.090213279119693368e+01
1.993351646876712291e+00 -6.122660457150470137e+01
2.006057843751776648e+00 -6.159027727668276952e+01
2.017552309376756003e+00 -6.191532000147140735e+01
2.031912078126805632e+00 -6.232009685619466666e+01
2.044817078126824228e+00 -6.261078072720369647e+01
2.057087431251799270e+00 -6.289660507036170145e+01
2.069190965626721557e+00 -6.336242362519691085e+01
2.081316975001787473e+00 -6.369892575956932035e+01
2.094103293751738981e+00 -6.402721740891094271e+01
2.106252303126771253e+00 -6.435894052384823283e+01
2.118969943751790375e+00 -6.467631574769748681e+01
2.131932725001814077e+00 -6.504089192235475991e+01
2.143435125001764696e+00 -6.537589339558812185e+01
2.156552509376898463e+00 -6.575221411975422825e+01
2.168186578126896080e+00 -6.605735158762595916e+01
2.181981843751861661e+00 -6.640628742595239942e+01
2.194194365626812804e+00 -6.670969050566432657e+01
2.205981571876864500e+00 -6.695425606744480262e+01
2.218583343751921788e+00 -6.731756130098621327e+01
2.230326184377036114e+00 -6.762454190352013939e+01
2.244462950002139578e+00 -6.789719307669750492e+01
2.256296928127165202e+00 -6.827142833920046883e+01
2.268310706252218534e+00 -6.859210519234892445e+01
2.278884365627284581e+00 -6.886166976482660118e+01
2.290530337502265201e+00 -6.912636411392904279e+01
2.302676906252219879e+00 -6.946638615716378240e+01
2.313272037502194234e+00 -6.969196733481251727e+01
2.326766853127115287e+00 -7.002879032982708907e+01
2.337610318752178173e+00 -7.026507428247766995e+01
2.348299715627346629e+00 -7.051017578264379893e+01
2.362203693752416900e+00 -7.078196138263534465e+01
2.373984818752362447e+00 -7.100188406982219647e+01
2.387698228127407951e+00 -7.126979199320346936e+01
2.399337459377346882e+00 -7.150825053280611598e+01
2.411913803127375466e+00 -7.178523331618916359e+01
2.422561768752418576e+00 -7.207441510823773001e+01
2.433742834377469855e+00 -7.231640564468352750e+01
2.448382484377582990e+00 -7.261770791291905880e+01
2.460817556252566263e+00 -7.291394608752929685e+01
2.474379387502508187e+00 -7.323193027436353475e+01
2.486952053127515772e+00 -7.354448716586166768e+01
2.497582015627495267e+00 -7.386877066855247165e+01
2.509750709377558398e+00 -7.418430321483688772e+01
2.524163415627606710e+00 -7.453588644701137866e+01
2.537179434377767606e+00 -7.489806398595774795e+01
2.548883956252832039e+00 -7.522735225776121126e+01
2.561900868752845284e+00 -7.563254982222980516e+01
2.574190031252789446e+00 -7.595453380696196177e+01
2.585941237502723311e+00 -7.628478995191179024e+01
2.601585500002707718e+00 -7.671114062874127626e+01
2.613631871877670321e+00 -7.700018010327096363e+01
2.627203437502694250e+00 -7.743149881975432436e+01
2.639007296877569075e+00 -7.777458323531735118e+01
2.649272396877595082e+00 -7.810933981555940875e+01
2.662918746877612541e+00 -7.846812461271372285e+01
2.674958240627562933e+00 -7.882594355048567536e+01
2.688604446877578269e+00 -7.924454970527835940e+01
2.699281675002721315e+00 -7.956446236794788263e+01
2.712851346877683145e+00 -7.996446827550244052e+01
2.723971315627653489e+00 -8.027680310146180886e+01
2.736175709377772769e+00 -8.060718198312483196e+01
2.749910940627867006e+00 -8.105937979482801836e+01
2.760861459378004312e+00 -8.136678426854301449e+01
2.774635496878072427e+00 -8.178431920377579445e+01
2.786452209378055045e+00 -8.211543874537731824e+01
2.796907703128082012e+00 -8.245309923659448259e+01
2.810449528128132535e+00 -8.279842707566287174e+01
2.823405553128120360e+00 -8.309822504813726596e+01
2.836071325003065802e+00 -8.346898167120579615e+01
2.847371853128117802e+00 -8.376877897613097446e+01
2.861157434378135633e+00 -8.409805463140682491e+01
2.872563584378135637e+00 -8.437482856687404364e+01
2.884243000003197110e+00 -8.468324580362551046e+01
2.897996296878313061e+00 -8.498829503071446823e+01
2.909818746878323203e+00 -8.526023378312362411e+01
2.923030659378411222e+00 -8.560189371145295922e+01
2.934498831253327111e+00 -8.587048817908204512e+01
2.946198762503352775e+00 -8.614331902711695932e+01
2.959212031253290576e+00 -8.643958501978457321e+01
2.970745809378246172e+00 -8.668919102107093977e+01
2.984495281253228605e+00 -8.700677294265652506e+01
2.997541690628402478e+00 -8.724936843692107402e+01
3.011021200003480836e+00 -8.757612457492142255e+01
3.022429925003530471e+00 -8.785090883266305184e+01
3.034177765628506496e+00 -8.812627639376512434e+01
3.046624137503470831e+00 -8.840295953273209761e+01
3.057997850003487450e+00 -8.869372703749272091e+01
3.071127468753512169e+00 -8.900069311104425651e+01
3.081948103128658190e+00 -8.932878232811026464e+01
3.096126937503624887e+00 -8.970168791820562149e+01
3.108106921878639461e+00 -8.999844627025440502e+01
3.119531765628635434e+00 -9.033634606461683347e+01
3.132224725003704080e+00 -9.062505954869661196e+01
3.144059356253693593e+00 -9.089507100992987887e+01
3.156503431253657510e+00 -9.138554520387678792e+01
3.168052278128632437e+00 -9.171819065731526166e+01
3.178958125003671142e+00 -9.201013660109980208e+01
3.191324740628589396e+00 -9.241218590133047428e+01
3.202580078128522079e+00 -9.273120340898196901e+01
3.217823290628507138e+00 -9.310666013562706667e+01
3.229183940628456817e+00 -9.346988859791879634e+01
3.244327118753465022e+00 -9.384151461837960539e+01
3.255014693753499166e+00 -9.416353820306704847e+01
3.266405640628446960e+00 -9.453711996737229128e+01
3.278342021878469570e+00 -9.490177667388664418e+01
3.289677868753476009e+00 -9.522639020242188224e+01
3.303571121878530192e+00 -9.558108571522866725e+01
3.314604956253491608e+00 -9.596514599644193311e+01
3.325597803128469199e+00 -9.630208153367492230e+01
3.340030409378384135e+00 -9.663771708327962529e+01
3.350939090628555661e+00 -9.694242867940424446e+01
3.364374831253594600e+00 -9.724451735338706726e+01
3.377997493753604807e+00 -9.758024489893972486e+01
3.391511262503632551e+00 -9.789091764287448427e+01
3.402514493753726832e+00 -9.810626893297117590e+01
3.414896696878838789e+00 -9.846332504378536044e+01
3.428606453128904441e+00 -9.876163027905862180e+01
3.440424687503985446e+00 -9.901885947448914749e+01
3.452899803128978817e+00 -9.928400869791879302e+01
3.464514184378941763e+00 -9.954114276271992878e+01
3.475969409378897534e+00 -9.977345869835590975e+01
3.488642337503785384e+00 -1.000421248767908367e+02
3.501341334378710535e+00 -1.002609318238595790e+02
3.514126796878782599e+00 -1.005438752456024787e+02
3.525081759378868362e+00 -1.007798921659502867e+02
3.538795140628825830e+00 -1.010759891660323149e+02
3.550929725003886261e+00 -1.013274999132469816e+02
3.561412009379009369e+00 -1.015810632953612327e+02
3.575340831254126606e+00 -1.018874248539473371e+02
3.587040478128997734e+00 -1.021512193373144584e+02
3.601680600003974941e+00 -1.024539573769935572e+02
3.613051037503897334e+00 -1.027240613820120814e+02
3.625061478128857040e+00 -1.030228964535191380e+02
3.637752578128843339e+00 -1.033508002924310460e+02
3.648629265628799079e+00 -1.036610475286969404e+02
3.661741556253748975e+00 -1.040619255922799766e+02
3.674165187503841246e+00 -1.043951433826285182e+02
3.686839668753775445e+00 -1.048279725010417138e+02
3.697070328128819305e+00 -1.051022850467672640e+02


==> figures/ex3/F1b8.txt <==
6.348199999993475728e-03 -4.470258211718597147e-04
4.203777500012684243e-02 -6.354851435947865557e-02
7.916235000019122836e-02 -2.328474545510731408e-01
1.186602875001687707e-01 -5.509411231064763603e-01
1.551265250002700213e-01 -9.272791806449108831e-01
1.952106000003035469e-01 -1.444691633923519403e+00
2.325402500003406203e-01 -2.032637765941976316e+00
2.740960625004515983e-01 -2.774220173621464003e+00
3.100898125004323269e-01 -3.442001878473237131e+00
3.445525625006222725e-01 -4.189998736375356359e+00
3.803329000007500404e-01 -4.921535130804089775e+00
4.146636750007579586e-01 -5.961724773636026598e+00
4.546884500007672969e-01 -6.921426774663878234e+00
4.940295875008158255e-01 -7.834761027441471626e+00
5.327970500009469035e-01 -8.585117090431888087e+00
5.723210250008352595e-01 -9.473434925726524014e+00
6.165102000009059502e-01 -1.034738783754938218e+01
6.527885000011526273e-01 -1.135437359601584717e+01
6.934496875012512440e-01 -1.225280780545178771e+01
7.334212750014730275e-01 -1.316820706368929095e+01
7.745604000015480217e-01 -1.401621019979475413e+01
8.160118500016810827e-01 -1.472959359453991013e+01
8.602931125018278280e-01 -1.570721141180423608e+01
9.009097125020422148e-01 -1.650747234667728591e+01
9.468693750021732747e-01 -1.725899940510861796e+01
1.019226375002316498e+00 -1.803873047181202338e+01
1.066087300002545479e+00 -1.867985499555544848e+01
1.139323400002404174e+00 -1.935050560022214228e+01
1.178963950002640981e+00 -1.995582289381705721e+01
1.216783012502796080e+00 -2.046225990119042137e+01
1.253864512503144457e+00 -2.090416617963708035e+01
1.287319787503050872e+00 -2.125972166178735279e+01
1.323974237503282136e+00 -2.154812504505061810e+01
1.359210175003181309e+00 -2.178372657295300030e+01
1.399877975003428698e+00 -2.200750392683448098e+01
1.433542837503649192e+00 -2.217132599680017080e+01
1.467463850003847714e+00 -2.229152553216915322e+01
1.502332000004165113e+00 -2.240952968174190119e+01
1.541866737504137053e+00 -2.251399648351357285e+01
1.575979437504138492e+00 -2.260232669528733851e+01
1.611012400004229850e+00 -2.269451799977743889e+01
1.645825937504300729e+00 -2.278703183196130055e+01
1.680030600004326136e+00 -2.291902841066041674e+01
1.719838975004563064e+00 -2.304937126978639483e+01
1.754507875004911011e+00 -2.318851694040702682e+01
1.789339425005174622e+00 -2.332144347040027910e+01
1.822927675005266313e+00 -2.351786564941223645e+01
1.863687537505567260e+00 -2.370905046868001520e+01
1.899114687505674137e+00 -2.392769611830061294e+01
1.936340362505740043e+00 -2.412623520220940776e+01
1.970392325005778655e+00 -2.434720744457177943e+01
2.004948200005532311e+00 -2.453833796075088713e+01
2.044420575005484242e+00 -2.484187601961868097e+01
2.078897075005492479e+00 -2.511936978909755069e+01
2.115203637505757239e+00 -2.540746486602014897e+01
2.147598362506009106e+00 -2.571207268398761414e+01
2.186852762506160008e+00 -2.606920869786588213e+01
2.222734575006406477e+00 -2.642959117448880235e+01
2.258791250006495499e+00 -2.682317394409033184e+01
2.294440650006533300e+00 -2.720598270089796600e+01
2.327441525006630041e+00 -2.759279702518393407e+01
2.368081225006957613e+00 -2.805695597682232290e+01
2.403072650007142652e+00 -2.861540806492763878e+01
2.436474987507236900e+00 -2.915773986090148640e+01
2.470093300007161208e+00 -2.963815989797356565e+01
2.509877112507295838e+00 -3.020630167712938174e+01
2.543376800007220329e+00 -3.063193236232425321e+01
2.578604137507419569e+00 -3.127760524122343355e+01
2.613475950007505322e+00 -3.185406117754729394e+01
2.647388912507862013e+00 -3.241386871682865234e+01
2.688266212508118702e+00 -3.311268789088891396e+01
2.723274987508391920e+00 -3.359698676265703909e+01
2.758825100008601705e+00 -3.416161315731304882e+01
2.793367112508777783e+00 -3.463234990724231466e+01
2.830530325009027681e+00 -3.528760439470169530e+01
2.866202775009178527e+00 -3.585659673066915332e+01
2.900592700009438918e+00 -3.637910723690188775e+01
2.934669487509626418e+00 -3.690536931194904469e+01
2.969000137509903769e+00 -3.741251861253923039e+01
3.006801237510198010e+00 -3.802051579178323948e+01
3.042086862510520628e+00 -3.847303030564014392e+01
3.077081037510550399e+00 -3.896431658445784052e+01
3.111226737510691454e+00 -3.941013811323704630e+01
3.150328762511088510e+00 -3.991608701512068080e+01
3.185038150011269220e+00 -4.039041140208769320e+01
3.220634587511350677e+00 -4.084099584549456097e+01
3.255502562511427112e+00 -4.118658823480241438e+01
3.291746337511435083e+00 -4.168982082928955180e+01
3.329404225011425300e+00 -4.210951925705725785e+01
3.362358712511387626e+00 -4.248419359443494869e+01
3.397325800011705699e+00 -4.287801279513301722e+01
3.433481050012294755e+00 -4.318707267491268453e+01
3.470474875012600879e+00 -4.355839742986225360e+01
3.506212687512796133e+00 -4.384889031097138457e+01
3.539967687512934891e+00 -4.412078893256880008e+01
3.574825287512959360e+00 -4.435695099821415965e+01
3.615285100013246211e+00 -4.466428647701902577e+01
3.648305425013282477e+00 -4.492805764570302784e+01
3.682223812513492067e+00 -4.516593567724177660e+01
3.717898587513532416e+00 -4.543436290184508408e+01
3.753387350013702051e+00 -4.567928780593626215e+01
3.794031675013484151e+00 -4.596632703204345205e+01
3.828069162513764834e+00 -4.618386371085178865e+01
3.862453262513714680e+00 -4.645630311178284444e+01
3.896102550013888166e+00 -4.670795375625731083e+01
3.934421337514079742e+00 -4.697791651596310203e+01
3.968982500014040848e+00 -4.731548260192954558e+01
4.005097350014359847e+00 -4.759655078818390450e+01
4.038942662514513948e+00 -4.788256811121368628e+01
4.073575175014629401e+00 -4.819335141593956706e+01
4.111031350014980212e+00 -4.856211864675949386e+01
4.147165575015110406e+00 -4.888866490404510756e+01
4.182247725015246331e+00 -4.921251141006611363e+01
4.216958500015506317e+00 -4.951668245377128130e+01
4.256289250015484527e+00 -4.983820428493778110e+01
4.291308600016037644e+00 -5.019155161236579943e+01
4.328841750016238166e+00 -5.050731550710689532e+01
4.363607400016601190e+00 -5.083451602274354286e+01
4.398050125016705003e+00 -5.115441640406933743e+01
4.435961412516962632e+00 -5.156348859326773493e+01
4.470931762516954677e+00 -5.193189062334244710e+01
4.507184512517126151e+00 -5.227497353072011776e+01
4.541979025017568006e+00 -5.258094669766074247e+01
4.580148175018066148e+00 -5.303566757269420862e+01
4.615269550018166633e+00 -5.340910337042046763e+01
4.651300125018353882e+00 -5.372804278231871677e+01
4.685267725018297469e+00 -5.409533084923813817e+01
4.719673200018515757e+00 -5.447197048794527774e+01
4.758797850018394726e+00 -5.491076497336123907e+01
4.793690575018412225e+00 -5.527270813160513541e+01
4.826806137518702577e+00 -5.565731053180715548e+01
4.860940175019099918e+00 -5.602647455349921302e+01
4.899424425019296869e+00 -5.650245743583987945e+01
4.935785975019361338e+00 -5.681175410564659956e+01
4.969376625019699567e+00 -5.724927551404471160e+01
5.003017887519632723e+00 -5.763048446838056549e+01
5.038505262519566763e+00 -5.802738082181504353e+01
5.078433212519427364e+00 -5.849047273943778436e+01
5.113406412519566402e+00 -5.887001972795683713e+01
5.149544387519683575e+00 -5.925955560664897348e+01
5.182920962519962593e+00 -5.964749295952175601e+01
5.222176525020550741e+00 -6.009500718897357530e+01
5.258675787520613376e+00 -6.049211850935957813e+01
5.292121775020556029e+00 -6.090632544957674810e+01
5.327107112520775622e+00 -6.129864134254812313e+01
5.362427950020682843e+00 -6.166030328547927297e+01
5.401280137520896751e+00 -6.210304577565111828e+01
5.437502787521099279e+00 -6.244476386624729258e+01
5.471584225021206116e+00 -6.286235885233881504e+01
5.507772537521464784e+00 -6.321157875783924851e+01
5.547369787521657436e+00 -6.359228361007696151e+01
5.580279300021816269e+00 -6.397134214169555122e+01
5.615036687522158232e+00 -6.437117191648366088e+01
5.649790350022345642e+00 -6.475229505547881104e+01
5.689395012522659556e+00 -6.517266128798053160e+01
5.724684825022671397e+00 -6.552634493927301662e+01
5.758727562522967247e+00 -6.591059097571258008e+01
5.793537125023022760e+00 -6.624095849855429208e+01
5.828431225023058104e+00 -6.660551775118361206e+01
5.867651925023264603e+00 -6.704453241557772003e+01
5.903162100023357617e+00 -6.739644370468185741e+01
5.937135100023823497e+00 -6.772201310759226089e+01
5.971366550023956776e+00 -6.808655064576215921e+01
6.012483237524323343e+00 -6.846743847524325588e+01
6.047007175024460501e+00 -6.881751438282698530e+01
6.081401600024616272e+00 -6.911606454417282919e+01
6.116277962524746314e+00 -6.944136095444603995e+01
6.151155487525099552e+00 -6.973729721444534846e+01
6.191975712525114695e+00 -7.005397597774103247e+01
6.226455312525259522e+00 -7.032373789583117230e+01
6.260985387525257018e+00 -7.057659604571244927e+01
6.294791125025366973e+00 -7.083194661708390072e+01
6.335836575025640016e+00 -7.110697181976776449e+01
6.373852312525832176e+00 -7.139557099066291812e+01
6.407773025026263447e+00 -7.167239911217150450e+01
6.442600587526243316e+00 -7.190447731943277176e+01
6.477231200026468017e+00 -7.227722972396617251e+01
6.514045287526942118e+00 -7.260537061460459540e+01
6.549672037527164647e+00 -7.291831326630016008e+01
6.582923312527118043e+00 -7.331771320028079231e+01
6.617753925027436424e+00 -7.370300704090004729e+01
6.655579612527478872e+00 -7.414810653811233010e+01
6.691001325028075541e+00 -7.452789160610417696e+01
6.726816662528490198e+00 -7.488622292899481181e+01
6.762584187528977608e+00 -7.535060618136297705e+01
6.796481550029277230e+00 -7.573591562516338627e+01
6.838421837529798708e+00 -7.624638804556656169e+01
6.873761425030002314e+00 -7.661250869765322591e+01
6.908306950030331350e+00 -7.706424861207416654e+01
6.943397087530293277e+00 -7.742052073563394288e+01
6.979651625030866668e+00 -7.793462793290002821e+01
7.013732912531155606e+00 -7.832937940219964901e+01
7.050172200031271430e+00 -7.874626061805990673e+01
7.085476187531142500e+00 -7.908974839151338188e+01
7.125132637531264024e+00 -7.948507220989409916e+01
7.164768862531731841e+00 -7.995489689563781610e+01
7.197937762532111705e+00 -8.034518308027566036e+01
7.234803712532174913e+00 -8.074245089888941607e+01
7.270022750032836711e+00 -8.110117969566637441e+01
7.311133525033243430e+00 -8.151092888545571213e+01
7.345355387533386349e+00 -8.194054430088687013e+01
7.379483425033710020e+00 -8.236347625193586452e+01
7.415136100034088074e+00 -8.273953052901043748e+01
7.449320375034199415e+00 -8.310856517911675212e+01
7.489390050034243629e+00 -8.351896438257348620e+01
7.524603837534799666e+00 -8.384433657270463414e+01
7.558156200035357486e+00 -8.422481650441878287e+01
7.593373700035161988e+00 -8.454224184022741895e+01
7.632963025035868654e+00 -8.490615448943114529e+01
7.668068525036396466e+00 -8.513930181575581457e+01
7.702312862536640381e+00 -8.547312580086723699e+01
7.737960512537384261e+00 -8.573581969980109818e+01
7.777214162538015785e+00 -8.603871321053402710e+01
7.811844275038355434e+00 -8.632925370255016162e+01
7.847957837538276138e+00 -8.659532923955296724e+01
7.882554825038281976e+00 -8.691096845158669737e+01
7.916285362538269865e+00 -8.717690791753122426e+01
7.954476887538683982e+00 -8.757737212571468888e+01
7.990461687538587654e+00 -8.787509266620682524e+01
8.024013037538519910e+00 -8.820222216336794929e+01
8.059794987538646538e+00 -8.840782698488726510e+01
8.098280375038864776e+00 -8.890535400225964224e+01
8.132642962539218701e+00 -8.927771492301134515e+01
8.165798675039107835e+00 -8.957686425041890743e+01
8.199437375039336118e+00 -8.995111027365214795e+01
8.232477550039529746e+00 -9.032791566710885434e+01
8.270553500039859784e+00 -9.073733334445395826e+01
8.305045037540267572e+00 -9.110362454015591993e+01
8.338685550041283534e+00 -9.151181502103321463e+01
8.374786887541892710e+00 -9.187306452602175000e+01
8.413402537543147375e+00 -9.229934484037364939e+01
8.446748537543001589e+00 -9.267786711658612830e+01
8.480412400043078947e+00 -9.304517736201813705e+01
8.514779250043323700e+00 -9.342387617897875884e+01
8.549601987543574921e+00 -9.379581522962546103e+01
8.588803112543736518e+00 -9.418014300901288038e+01
8.623036737544444108e+00 -9.458732003222689855e+01
8.656637700044708339e+00 -9.501615595248736668e+01
8.689988787544971061e+00 -9.541657528094164320e+01
8.727846962545434906e+00 -9.585296647991415853e+01
8.761364362545986495e+00 -9.619643775677191400e+01
8.795886487546148658e+00 -9.658156209051733754e+01
8.832391575046338872e+00 -9.683059353692027571e+01
8.866911412547077376e+00 -9.726097582976834133e+01
8.906881025047360012e+00 -9.764343380309888687e+01
8.942016362547585473e+00 -9.795901489830613684e+01
8.978238837548268236e+00 -9.827486097064820569e+01
9.012649237548354009e+00 -9.856930716985239371e+01
9.050883400047975869e+00 -9.896072631443750822e+01
9.085879800047923283e+00 -9.924735050877643516e+01
9.120125687548153337e+00 -9.952069437728410151e+01
9.158540312548412388e+00 -9.982584165782056118e+01
9.194366300048212537e+00 -1.001765138631108414e+02
9.233199425048917774e+00 -1.004933878299122938e+02
9.269341250049526693e+00 -1.008110436488635457e+02
9.302809725049474565e+00 -1.011041651658717342e+02
9.339130387549881007e+00 -1.013864876032405249e+02
9.377461737550239818e+00 -1.017231756510498997e+02
9.413188150050611824e+00 -1.020183008110009126e+02
9.447266550050583689e+00 -1.023207289337480290e+02
9.480009500050861959e+00 -1.025973509736909364e+02
9.515949175050863573e+00 -1.029806421575214159e+02
9.555246687551269602e+00 -1.033416991001468830e+02
9.590842762551529788e+00 -1.036962937055774603e+02
9.624899850051960470e+00 -1.039975614991558786e+02
9.659515950052391275e+00 -1.044309334830961831e+02
9.700219000053170504e+00 -1.048687973695654421e+02
9.733908987553309800e+00 -1.052433202935138752e+02
9.768508250053889341e+00 -1.057045613889128077e+02
9.804139600054119441e+00 -1.061864148465451763e+02
9.844744450054752960e+00 -1.066909565723339313e+02
9.880379700055012648e+00 -1.071373725163273036e+02
9.913959825054663000e+00 -1.075865777292493277e+02
9.947615162555235813e+00 -1.080041430520271888e+02
9.981716225055455638e+00 -1.085557685061910860e+02
1.002093261255584622e+01 -1.090614566084401105e+02
1.005546112505576062e+01 -1.095514691988233551e+02
1.009201747505575675e+01 -1.100599606309598926e+02
1.012905362505606810e+01 -1.105247537586411966e+02
1.016835855005646039e+01 -1.110840046391070928e+02
1.020386038755624902e+01 -1.115427348007347206e+02
1.023980655005656004e+01 -1.119794406856688198e+02
1.027739646255681549e+01 -1.123417216554907441e+02
1.031142991255716268e+01 -1.127548342269491002e+02
1.035104227505770957e+01 -1.132019898842472827e+02
1.038565433755797329e+01 -1.134442758062213841e+02
1.042006847505877687e+01 -1.138317924231456288e+02
1.045676245005955884e+01 -1.141299321451556068e+02
1.049385785005955007e+01 -1.144411670195035100e+02
1.052742492506027006e+01 -1.147270277048489504e+02
1.056278012506065522e+01 -1.149921427875077882e+02
1.059960541256098310e+01 -1.152144357211716539e+02
1.063484690006148270e+01 -1.154411088137342603e+02
1.067393037506217013e+01 -1.156924448919866961e+02
1.070839692506257101e+01 -1.159160883384153067e+02
1.074147252506306849e+01 -1.161428803160151944e+02
1.077518537506351493e+01 -1.163611814471559285e+02
1.081569542506448833e+01 -1.166031102964527122e+02
1.085090175006457791e+01 -1.167961525961450775e+02
1.088703570006446242e+01 -1.170176385551532405e+02


==> figures/ex3/F2b1.txt <==
5.981459999952676299e-02 -6.817580291650297396e-04
6.930950999978335858e-01 -4.691975669794329340e-02
1.269967100004805616e+00 -1.804283139394212143e-01
1.954461700004571867e+00 -4.500736055105115097e-01
2.628326600005152613e+00 -7.348430123835938410e-01
3.277469800001483691e+00 -1.105415053824031046e+00
3.873423400006458905e+00 -1.492532740124891122e+00
4.634029800016890022e+00 -2.116347277625293621e+00
5.216726200018115378e+00 -2.595834200055350927e+00
5.915659200019319996e+00 -3.308795288043012484e+00
6.633518500015270547e+00 -4.091131447150167411e+00
7.314989500002127443e+00 -4.873310570713985435e+00
7.928946600001040679e+00 -5.629257838289813520e+00
8.579296200003341255e+00 -6.432406602798202755e+00
9.278187100005084176e+00 -7.296961380548923515e+00
9.959613200006060652e+00 -8.231931567589798604e+00
1.072945080000033613e+01 -9.215336679016544963e+00
1.136949570000012955e+01 -1.004136151605703020e+01
1.201059359999175058e+01 -1.083311614664170008e+01
1.267002029999417800e+01 -1.156763307912605043e+01
1.331226229999072075e+01 -1.231822431557350761e+01
1.397679309998648023e+01 -1.313112347261584034e+01
1.469965049998239692e+01 -1.405673168898067971e+01
1.537449089998807494e+01 -1.486637885806447024e+01
1.600079209998762053e+01 -1.562524624889370628e+01
1.672029169999012765e+01 -1.640166797592435799e+01
1.741663779999009876e+01 -1.722640397410854618e+01
1.804976079998772320e+01 -1.793746142929660081e+01
1.862669009998728598e+01 -1.848586850033116491e+01
1.929626639999105464e+01 -1.905783756404759188e+01
1.990577319999698602e+01 -1.963876472888170355e+01
2.055841549999416884e+01 -2.016084195691185954e+01
2.126268889999226985e+01 -2.063670589591986371e+01
2.189972159999564383e+01 -2.101939289227063412e+01
2.262379849999729231e+01 -2.141484574635774152e+01
2.328112289999091900e+01 -2.165778363774337123e+01
2.392570459999234345e+01 -2.188446189194415581e+01
2.458411179999080787e+01 -2.206047732275247597e+01
2.519582889999298914e+01 -2.218112445401617094e+01
2.573223439999583206e+01 -2.226588397000790565e+01
2.638815429998214768e+01 -2.235990888084322137e+01
2.702202979997230159e+01 -2.245813284171510560e+01
2.763063639996579468e+01 -2.252869741420144578e+01
2.831683109996066605e+01 -2.262844738303046555e+01
2.898695769995896399e+01 -2.271653617224995969e+01
2.961623579995847422e+01 -2.280270163718103760e+01
3.017048089994995053e+01 -2.288154163990672174e+01
3.079908959995657369e+01 -2.299515507724515828e+01
3.148057119995496578e+01 -2.311386266658730904e+01
3.208407949995353192e+01 -2.323180984520512027e+01
3.272697749994978267e+01 -2.339768383748715408e+01
3.334264319995475034e+01 -2.355229312617121096e+01
3.392730109994931809e+01 -2.370096345674310356e+01
3.451646989995833792e+01 -2.384765973031788633e+01
3.511634009996163286e+01 -2.403785706389007260e+01
3.567595229996715034e+01 -2.419475269567007203e+01
3.635492589996380275e+01 -2.442771570781364332e+01
3.696468329996343982e+01 -2.464973116127367803e+01
3.758231659995925611e+01 -2.490158759212577166e+01
3.816554369994986473e+01 -2.511408533484484806e+01
3.877281709995679648e+01 -2.534672897194140262e+01
3.941696869995973884e+01 -2.566980970969335374e+01
4.005318709995401605e+01 -2.600716921085438926e+01
4.068172529995615605e+01 -2.637130453807203878e+01
4.125972549995253758e+01 -2.665210884622617726e+01
4.188368609994444114e+01 -2.698962831215827407e+01
4.251908659994501249e+01 -2.733158692278626845e+01
4.308971569994486117e+01 -2.770148613285152095e+01
4.372302729994879655e+01 -2.808938654542066260e+01
4.434333529994069067e+01 -2.854964502204019539e+01
4.505247619994497654e+01 -2.905970988350942363e+01
4.562443629995129868e+01 -2.951070677247467700e+01
4.622564929995650118e+01 -2.991572439739624656e+01
4.690132739996317923e+01 -3.041956851944064155e+01
4.753346729996229669e+01 -3.096794716974117279e+01
4.816737699996633637e+01 -3.147585349644845820e+01
4.878320779997176260e+01 -3.207372380936207179e+01
4.944381799997688631e+01 -3.267450146095984564e+01
5.005774349997153649e+01 -3.320388528867094635e+01
5.067057059997097213e+01 -3.363116269468606134e+01
5.127226989997967621e+01 -3.410015839484194089e+01
5.191766289997747208e+01 -3.465295807716177023e+01
5.252519439997695372e+01 -3.512348030666488796e+01
5.317594149997751174e+01 -3.565407532692446324e+01
5.382467359997207268e+01 -3.617399658364065829e+01
5.452536009996856592e+01 -3.675738408423750769e+01
5.511915199997071113e+01 -3.726973533221588042e+01
5.578912349996818421e+01 -3.774385015773509622e+01
5.643881809997486698e+01 -3.822340299823508047e+01
5.712224419997403402e+01 -3.877718032985958985e+01
5.766584539996563308e+01 -3.913225554303225806e+01
5.830103839996894521e+01 -3.964530832138414240e+01
5.886162919997178733e+01 -3.997073433511963003e+01
5.946213339998087122e+01 -4.038424445013671971e+01
6.003405229997747483e+01 -4.072369150150752404e+01
6.065587009996806955e+01 -4.114674690995484951e+01
6.125190789996315743e+01 -4.145489235043751108e+01
6.189262469995384208e+01 -4.182453780543065136e+01
6.255615339995671320e+01 -4.218156085964245250e+01
6.309438129996374300e+01 -4.242331890078176571e+01
6.375361079996190483e+01 -4.276541946016864415e+01
6.443546319995942895e+01 -4.308181744829517612e+01
6.503276639995283404e+01 -4.334103540839401347e+01
6.565867969994820896e+01 -4.357626414257899228e+01
6.627819739993992698e+01 -4.383913046624201115e+01
6.688329859993768878e+01 -4.405548929473369668e+01
6.755298289994175320e+01 -4.429664956004103971e+01
6.820579389993986297e+01 -4.455985452360144450e+01
6.884616809994025743e+01 -4.477392545202281582e+01
6.946422129993754879e+01 -4.499493607038725429e+01
7.018279669993410153e+01 -4.525020296117868668e+01
7.078118489993391904e+01 -4.546816366111032437e+01
7.148653199993037788e+01 -4.570588822091451675e+01
7.209451599993633408e+01 -4.590324214750964416e+01
7.275815399993359733e+01 -4.612928757664387547e+01
7.344113559994025309e+01 -4.637816904805625029e+01
7.399730369993972090e+01 -4.659547782561641327e+01
7.459511849994009935e+01 -4.680117197023414377e+01
7.526608169994204900e+01 -4.709620035554259232e+01
7.587706849994049207e+01 -4.730952082625307753e+01
7.655057949994449018e+01 -4.762521947687488932e+01
7.721254259994015001e+01 -4.793499341953918957e+01
7.782962709994325223e+01 -4.821972932843025461e+01
7.845198709993979946e+01 -4.841731009842531819e+01
7.905683159994481457e+01 -4.875691252945782139e+01
7.969751979994828162e+01 -4.904200253420690814e+01
8.029228199994838633e+01 -4.932958983165758582e+01
8.088022089995405395e+01 -4.960685189678809337e+01
8.150344969994262101e+01 -4.983647772596286529e+01
8.215120929994805010e+01 -5.025085460568489992e+01
8.274011469994871959e+01 -5.056929739649913103e+01
8.336911719994543546e+01 -5.084893539837604948e+01
8.405671909994958924e+01 -5.122251869179841322e+01
8.471041479995085410e+01 -5.157848147467113620e+01
8.535065019995062130e+01 -5.192640811467918383e+01
8.603529849996192524e+01 -5.229212166797837824e+01
8.666806269995640832e+01 -5.262283744667789875e+01
8.737119529995817402e+01 -5.306153231557102856e+01
8.802408799995805566e+01 -5.340689392269833746e+01
8.860888159995829483e+01 -5.373976473847547908e+01
8.931570669995869594e+01 -5.415024623770771939e+01
8.991705479996153372e+01 -5.447259817646487079e+01
9.051820379995984922e+01 -5.483128795225770347e+01
9.119338819995601852e+01 -5.521854336838092792e+01
9.180198989995744796e+01 -5.556065161216551473e+01
9.242273529995395620e+01 -5.593459767312288733e+01
9.299305489995276730e+01 -5.623334031998982852e+01
9.362198949994836994e+01 -5.658374071785967629e+01
9.424676609994878618e+01 -5.698097861047262569e+01
9.492171589994666192e+01 -5.740821370396348300e+01
9.549235439994936314e+01 -5.764863589667024257e+01
9.613907519994666018e+01 -5.802207573507820371e+01
9.675309049995075839e+01 -5.835553432875399693e+01
9.733644559995690315e+01 -5.862433932021244232e+01
9.791686159995475691e+01 -5.892745714550594016e+01
9.850982109995004521e+01 -5.925988174590339952e+01
9.913553659994960299e+01 -5.959481156408961766e+01
9.973301439994764905e+01 -5.989407299883855273e+01
1.003319671999469733e+02 -6.023787208148824845e+01
1.009757591999431838e+02 -6.059080898646745084e+01
1.016919037999402349e+02 -6.096112584896954445e+01
1.023051821999464437e+02 -6.130795201700568242e+01
1.028965047999488434e+02 -6.163010044026595580e+01
1.035502686999446382e+02 -6.200268252023289506e+01
1.041890596999459717e+02 -6.237304075636473044e+01
1.048200947999479808e+02 -6.270953638210080783e+01
1.054512786999476930e+02 -6.306311123238776872e+01
1.060483976999485662e+02 -6.337692356487743695e+01
1.066526385999537752e+02 -6.369996255218421766e+01
1.072777784999497044e+02 -6.400265703439622200e+01
1.078254773999452709e+02 -6.431004281612543139e+01
1.084642047999504939e+02 -6.467405855100209067e+01
1.091298164999533356e+02 -6.503430643565747005e+01
1.096634697999590458e+02 -6.531180329963730458e+01
1.102911350999573301e+02 -6.565873702403804657e+01
1.109803701999569512e+02 -6.600558123396271526e+01
1.116298815999498970e+02 -6.637836198384508180e+01
1.122929851999505786e+02 -6.671086650354507697e+01
1.129685257999536248e+02 -6.707953109364120792e+01
1.136273297999555325e+02 -6.742894463010146922e+01
1.142166724999515282e+02 -6.772464703993091462e+01
1.147914359999536487e+02 -6.797851846495589712e+01
1.154588903999473928e+02 -6.832458872283174856e+01
1.160421871999470795e+02 -6.861300982294180528e+01
1.166713873999453881e+02 -6.891270529233671027e+01
1.173102011999547472e+02 -6.920351696234962446e+01
1.178861961999568848e+02 -6.948173085547263383e+01
1.185629854999578470e+02 -6.977509292400624474e+01
1.192610130999535158e+02 -7.009039812599429808e+01
1.198529239999485299e+02 -7.033741845324919950e+01
1.205208707999555031e+02 -7.061617314682936808e+01
1.211798687999504978e+02 -7.093061768604810879e+01
1.218536571999490548e+02 -7.121960617974026775e+01
1.225018850999532560e+02 -7.148852617423430900e+01
1.231871869999592946e+02 -7.181830390967499511e+01
1.237400585999536702e+02 -7.208722163177399977e+01
1.242816737999425527e+02 -7.230017929953895361e+01
1.249498089999420358e+02 -7.261389561986592867e+01
1.255799227999414143e+02 -7.297225751776325353e+01
1.262317258999474916e+02 -7.332048083280005812e+01
1.268985265999496050e+02 -7.366707993830834766e+01
1.274787642999540367e+02 -7.392985290798046094e+01
1.281602749999532875e+02 -7.433694298689987079e+01
1.288480108999531240e+02 -7.477914961142475647e+01
1.295722595999563964e+02 -7.522005844386337969e+01
1.300911688999654530e+02 -7.546750438395675076e+01
1.307741386999628048e+02 -7.590438709855055777e+01
1.313935233999624757e+02 -7.622598092921215596e+01
1.319769045999546506e+02 -7.657688142966205191e+01
1.326094247999581057e+02 -7.691720233485708036e+01
1.331933328999517130e+02 -7.729719006324816633e+01
1.338098049999480850e+02 -7.767586664514381312e+01
1.344535916999498681e+02 -7.810059816250200981e+01
1.350340072999582048e+02 -7.846660811417689274e+01
1.356441220999573147e+02 -7.886488606198936679e+01
1.362801390999527484e+02 -7.925650009170443866e+01
1.369227170999498640e+02 -7.960852861105335876e+01
1.374610933999438203e+02 -7.999286173546715872e+01
1.380434378999424894e+02 -8.031709797514372440e+01
1.386995734999351839e+02 -8.071899182386707139e+01
1.393473342999313331e+02 -8.110505538231039679e+01
1.399733629999267350e+02 -8.147947581876886147e+01
1.405822798999234919e+02 -8.181177668246189683e+01
1.411856332999321921e+02 -8.214774083488006795e+01
1.418756688999241646e+02 -8.260597367810112246e+01
1.425697388999321333e+02 -8.301111118912390907e+01
1.432090204999354341e+02 -8.337792086121888246e+01
1.438306616999397534e+02 -8.366229003984740586e+01
1.445516821999377726e+02 -8.407443830427743592e+01
1.452135451999358224e+02 -8.439569713247892935e+01
1.458921154999334817e+02 -8.475464175429308966e+01
1.465047975999191294e+02 -8.504205798409473971e+01
1.471402547999134640e+02 -8.534652329942802851e+01
1.477329695999094952e+02 -8.562115352990704764e+01
1.483825689999140423e+02 -8.590479626586251527e+01
1.490284428999129318e+02 -8.614687921189684516e+01
1.496045733999097251e+02 -8.636153332147004846e+01
1.501796475999062750e+02 -8.656542695064447912e+01
1.508267802999133096e+02 -8.676403810707030573e+01
1.514042018999245443e+02 -8.698631105101819116e+01
1.520249898999168749e+02 -8.723899831602138022e+01
1.527065076999153916e+02 -8.748276371658420203e+01
1.532882939999188352e+02 -8.769362838986540964e+01
1.539010653999156375e+02 -8.788354478617779364e+01
1.544961230999101076e+02 -8.809362222493227534e+01
1.550796556999069367e+02 -8.828448452175589978e+01
1.557206553998897220e+02 -8.851055423344463691e+01
1.563115661998955943e+02 -8.873380439596760993e+01
1.569586551999016706e+02 -8.896138838011508199e+01
1.575704679999168434e+02 -8.920965257596333231e+01
1.582480200999333988e+02 -8.942519022648191651e+01
1.588184649999366798e+02 -8.965219453219955881e+01
1.594660520999405549e+02 -8.991222998494485807e+01
1.601164293999410688e+02 -9.016900643962534900e+01
1.607075479999336380e+02 -9.043319358415092779e+01
1.613600096999430775e+02 -9.068134135332769574e+01
1.619913915999296137e+02 -9.090082168215633374e+01
1.626023573999338510e+02 -9.115331485833050351e+01
1.631892345999302165e+02 -9.136827825338610864e+01
1.638433113999213333e+02 -9.161558371603777573e+01
1.644994437999154684e+02 -9.187353133584994680e+01
1.650740106999228942e+02 -9.205802731016058260e+01
1.657031372999369410e+02 -9.227159151749600596e+01
1.663375708999435005e+02 -9.253061688058997447e+01
1.668960436999350918e+02 -9.269957166444021368e+01
1.675704416999504360e+02 -9.294791953344062563e+01
1.681725413999516263e+02 -9.312419223515190936e+01
1.687858264999596827e+02 -9.335904064206604858e+01
1.693725437999739256e+02 -9.351979258238554849e+01
1.700774746999740614e+02 -9.374668980809784102e+01
1.707236793999662154e+02 -9.394165096695510897e+01
1.713918775999690638e+02 -9.414148203569233431e+01
1.719905941999789434e+02 -9.430387787040076830e+01
1.725552154999822392e+02 -9.443022474120425613e+01
1.731978003999735733e+02 -9.461055635637120531e+01
1.738795295999751147e+02 -9.477188247306658297e+01
1.744084639999613842e+02 -9.487868787874887744e+01
1.750179910999449362e+02 -9.503034133120007709e+01
1.756686247999339798e+02 -9.520821258338571624e+01
1.763015476999304951e+02 -9.538104755109371524e+01
1.768960831999267498e+02 -9.552429098694047127e+01
1.775325069999361745e+02 -9.568663015089271084e+01
1.781236947999358904e+02 -9.583885269460287759e+01
1.788259304999383517e+02 -9.605395739911818964e+01
1.794377053999276654e+02 -9.621797359567780461e+01
1.800970565999249970e+02 -9.639608441291117913e+01
1.807119711999241076e+02 -9.657620686846269109e+01
1.813656445999168341e+02 -9.679281639870393406e+01
1.820197914999152431e+02 -9.699585115981150807e+01
1.826169321999065573e+02 -9.718714622079913568e+01
1.832582220998958178e+02 -9.741343395747526301e+01
1.838608011998990719e+02 -9.763644812855181954e+01
1.844547144998990120e+02 -9.788755559912593185e+01
1.851555875999063687e+02 -9.816580168446428445e+01
1.857135717999067879e+02 -9.840783397140724276e+01
1.863865191998926889e+02 -9.871294906257074331e+01
1.870776633999003593e+02 -9.906040717431601195e+01
1.876877116999018540e+02 -9.932280294605311610e+01
1.882683874999135583e+02 -9.961167770303133295e+01
1.889772682999180802e+02 -1.000026624582410619e+02


==> figures/ex3/F2b32.txt <==
1.874652812485244624e-02 -1.142552946288875675e-04
2.534914343743110976e-01 -4.382724992781851514e-02
5.254125312489446031e-01 -2.469436292884893414e-01
7.689653781227097085e-01 -5.276968498459962964e-01
1.003693968747160881e+00 -8.938181899888807402e-01
1.199140896872997075e+00 -1.311408317294581849e+00
1.387252581249088124e+00 -1.701789573980963866e+00
1.573996406249685620e+00 -2.235697003727056487e+00
1.835131340625498098e+00 -2.898486820504446726e+00
2.064748909375813568e+00 -3.625999610517804506e+00
2.313545668750942141e+00 -4.489263448758014974e+00
2.616946846875869426e+00 -5.382161782351627011e+00
2.794449431251132765e+00 -6.167003013074584317e+00
3.033799028126802355e+00 -7.071654039827846461e+00
3.264424881251747124e+00 -8.003970985055637755e+00
3.512103156252173619e+00 -8.818895378135199081e+00
3.734211906252202340e+00 -9.573823514038867444e+00
3.973318434377729247e+00 -1.039441569471347648e+01
4.246953084378111143e+00 -1.129709065782476785e+01
4.433629646878516795e+00 -1.203881782430440950e+01
4.641369878129085080e+00 -1.279347635677329365e+01
4.870958037504893312e+00 -1.360697193087724699e+01
5.122039518754737841e+00 -1.441103554333189862e+01
5.349690040630123988e+00 -1.517485138390448540e+01
5.542534890629665867e+00 -1.585568361534381587e+01
5.778714434380368914e+00 -1.668679727549788794e+01
5.962788928130247967e+00 -1.735433851653784032e+01
6.154361240630667140e+00 -1.805200869469766189e+01
6.388471725005574697e+00 -1.866888415012005353e+01
6.630787618755174861e+00 -1.938382174125042923e+01
6.857830300006188651e+00 -1.984808658529290781e+01
7.051112753130331257e+00 -2.031436774348733110e+01
7.272695371881239268e+00 -2.077166514813697162e+01
7.515191284380899006e+00 -2.120034761456443562e+01
7.710860865631241623e+00 -2.150976008047388532e+01
7.915753006256036173e+00 -2.177870115603207779e+01
8.223710696881736837e+00 -2.202427303951030169e+01
8.436401890631943346e+00 -2.218219697197361029e+01
8.671999171882033508e+00 -2.232617196320088482e+01
8.887007028132897446e+00 -2.244595857353939650e+01
9.020179706258673491e+00 -2.250408145422397510e+01
9.203019353134113345e+00 -2.258339744913945424e+01
9.390574209383052207e+00 -2.265125894013333507e+01
9.615926968758811810e+00 -2.273197034843717290e+01
9.896935165635026621e+00 -2.282490585303453656e+01
1.021836137501037278e+01 -2.293589328280452833e+01
1.045764993438573676e+01 -2.304687564377510967e+01
1.066616456563496307e+01 -2.315200741719869626e+01
1.090758231563535041e+01 -2.325408543690447161e+01
1.117522104063517929e+01 -2.343651724611742182e+01
1.141489673126084980e+01 -2.359836995031900386e+01
1.163244662813507979e+01 -2.377349403352070567e+01
1.180997861563518292e+01 -2.393659626427229270e+01
1.204418859688539989e+01 -2.413177675035037595e+01
1.228480122501188809e+01 -2.434447538930713861e+01
1.249291810626171895e+01 -2.453676257595660104e+01
1.271416237813718908e+01 -2.476370975122833684e+01
1.291774013126251042e+01 -2.501355083716631356e+01
1.312586797813752959e+01 -2.523466562236787780e+01
1.326263827501180792e+01 -2.543399811055479631e+01
1.340794816876241846e+01 -2.564349731705092239e+01
1.358101814688813036e+01 -2.591800510970077198e+01
1.389268633126301289e+01 -2.630152263040448801e+01
1.411255140938837549e+01 -2.665235708963240313e+01
1.438684300313831521e+01 -2.704301916025983843e+01
1.457897412188803088e+01 -2.742461693845942605e+01
1.481504862188736915e+01 -2.782943147969113440e+01
1.501051753438778924e+01 -2.822907673691991448e+01
1.522840682813675528e+01 -2.868867553931356440e+01
1.550084739063700212e+01 -2.925782039470540496e+01
1.573011279688722297e+01 -2.972136855059205374e+01
1.588454494063733513e+01 -3.008493440312234668e+01
1.607794613438764486e+01 -3.055185650321054069e+01
1.636372480313796984e+01 -3.112576952600226576e+01
1.661984149063664518e+01 -3.172917623183685620e+01
1.691393973751111801e+01 -3.235151840687520775e+01
1.708290688126168178e+01 -3.277984448977238685e+01
1.736315026251126525e+01 -3.338072522245344231e+01
1.759788311563598029e+01 -3.392173910623758104e+01
1.776720202188553088e+01 -3.435787810035301959e+01
1.801491052501025081e+01 -3.491960751621449077e+01
1.821864504688545594e+01 -3.545971324083566145e+01
1.851448405001039887e+01 -3.595341888087795468e+01
1.872664251875997721e+01 -3.648593986108514287e+01
1.900497196251096454e+01 -3.700210284035711794e+01
1.922597883438692890e+01 -3.750712024261810029e+01
1.948626760938790881e+01 -3.803320694121504175e+01
1.975360763751336535e+01 -3.855243400772385343e+01
1.999181663438899648e+01 -3.905012322847869655e+01
2.018185097188940347e+01 -3.945948495482323892e+01
2.039604108751581180e+01 -3.987631860506917292e+01
2.057005644064195238e+01 -4.025060762344320864e+01
2.072642135314291778e+01 -4.060534771482516447e+01
2.092710190314339158e+01 -4.094240240343009418e+01
2.112591638126914262e+01 -4.129645543854060463e+01
2.140240269064589285e+01 -4.170492700921769114e+01
2.164197062189540333e+01 -4.202049873428684634e+01
2.184232744064541265e+01 -4.236840477487113787e+01
2.209577889689602159e+01 -4.268164091161523288e+01
2.236445955002113806e+01 -4.298559106561914689e+01
2.257702985314638866e+01 -4.326689535826069033e+01
2.285513637814716503e+01 -4.358760036392250470e+01
2.303725209064758417e+01 -4.382782299186604291e+01
2.324205625314704804e+01 -4.404844107021753530e+01
2.349382902189706712e+01 -4.433143721993577913e+01
2.371463339064746023e+01 -4.457856212960764708e+01
2.391443418127338205e+01 -4.478714068247775515e+01
2.410402396877339370e+01 -4.498703854677039260e+01
2.432427712502506978e+01 -4.521468969073799826e+01
2.452447325939982647e+01 -4.541775670040152590e+01
2.470869683752386692e+01 -4.563949747647002653e+01
2.499446374690085548e+01 -4.591003104719612793e+01
2.514767166877660998e+01 -4.608929295341744847e+01
2.541512623440094387e+01 -4.635619853804197277e+01
2.562256372190083908e+01 -4.661326128596856222e+01
2.586584424065097210e+01 -4.684703823574915305e+01
2.612634033440107117e+01 -4.710433684040911118e+01
2.634848969377600980e+01 -4.736444978413178575e+01
2.655379496565188191e+01 -4.763526007181031474e+01
2.680469624065335665e+01 -4.794646147633980604e+01
2.702262831252892283e+01 -4.820411849270406179e+01
2.726899920315401715e+01 -4.850617955450545082e+01
2.743983929065363725e+01 -4.880190432605867557e+01
2.764503239690393244e+01 -4.910383755913890269e+01
2.787906795940525129e+01 -4.944169456410790531e+01
2.809388165002933846e+01 -4.974786419782196845e+01
2.829050425940440761e+01 -5.007519346199218546e+01
2.852948418440447398e+01 -5.036060706631119643e+01
2.873151427815487935e+01 -5.070175928258733222e+01
2.901237706565432006e+01 -5.108799520272025774e+01
2.923704389690259831e+01 -5.141140326031465690e+01
2.944772750315223675e+01 -5.173517387124292100e+01
2.962350441877789820e+01 -5.202680692582379152e+01
2.979124048752816378e+01 -5.231721972939082832e+01
3.000760547190307648e+01 -5.265035916279843775e+01
3.026704816877816739e+01 -5.301252184379115562e+01
3.051441844690321048e+01 -5.336338025040661392e+01
3.073353954377808606e+01 -5.364346471746273437e+01
3.097934786565307164e+01 -5.404319675977045279e+01
3.118717577502920335e+01 -5.438233251574353488e+01
3.140864703752929188e+01 -5.473300823423291206e+01
3.158236587503040127e+01 -5.504299925618517619e+01
3.172969312815581944e+01 -5.528050287037279986e+01
3.192793727815559635e+01 -5.561102151003878191e+01
3.215449894690561905e+01 -5.600042302538263073e+01
3.238621165940463698e+01 -5.636469151622829798e+01
3.258081899378058210e+01 -5.671287461404681096e+01
3.283522126878096259e+01 -5.711177495546081673e+01
3.305851397503017353e+01 -5.749195538324480026e+01
3.322595048440463472e+01 -5.780360265109283802e+01
3.344326113440466486e+01 -5.815130010413951567e+01
3.371504878440528330e+01 -5.850968206551211637e+01
3.395600279065534011e+01 -5.892070911808218625e+01
3.422526889065481015e+01 -5.930382261895789497e+01
3.442497982190556627e+01 -5.963039714669346125e+01
3.466493288440700127e+01 -6.000683174441739709e+01
3.485882701253213156e+01 -6.032688717180299420e+01
3.506490792815593238e+01 -6.066274167692102992e+01
3.528740959378216502e+01 -6.097284596414309021e+01
3.544754047190775736e+01 -6.126122924613842002e+01
3.568497482503272522e+01 -6.160886930136986450e+01
3.591770153440937463e+01 -6.194985037914067050e+01
3.616850231253505399e+01 -6.239539642436846378e+01
3.637407302191015646e+01 -6.274876338003581111e+01
3.659755463441055667e+01 -6.313010789790070731e+01
3.677719573753474691e+01 -6.349038804602529495e+01
3.700772079066068443e+01 -6.384112419087139756e+01
3.718986532503626563e+01 -6.421176800769134729e+01
3.740523714378696241e+01 -6.454364725849526963e+01
3.760025704066212171e+01 -6.489641980136353538e+01
3.784726767816212600e+01 -6.525850040446462685e+01
3.804486994378825671e+01 -6.559270506219657193e+01
3.821028891878916767e+01 -6.593067502902432864e+01
3.840283223753890240e+01 -6.628569532080297222e+01
3.863015148753863315e+01 -6.667341054274105261e+01
3.884426142816445804e+01 -6.702586482970207271e+01
3.909173039066502042e+01 -6.740300374926582094e+01
3.928915097504036424e+01 -6.774108639873037419e+01
3.948627522816502022e+01 -6.805034469107137340e+01
3.977883482816609728e+01 -6.839796052810723381e+01
4.000464721254186884e+01 -6.870085968165999191e+01
4.015765750316721494e+01 -6.895705476909149922e+01
4.033795862816768363e+01 -6.923405744226616321e+01
4.050434529066730249e+01 -6.949295837223017713e+01
4.074287833441735529e+01 -6.978820589679379793e+01
4.103394438129338084e+01 -7.014367387049810532e+01
4.119993604066838344e+01 -7.037849239948234015e+01
4.137679631254354717e+01 -7.059464446396295045e+01
4.161745659379390361e+01 -7.091739452775348695e+01
4.180889304691902453e+01 -7.116011529722067053e+01
4.212044248441870309e+01 -7.149319211000394603e+01
4.236480544692059880e+01 -7.174929694761803489e+01
4.265766632817157245e+01 -7.208110071776501115e+01
4.295720474067113059e+01 -7.241938905647035085e+01
4.319214337817292915e+01 -7.274491461704576523e+01
4.342949223754857258e+01 -7.309979264527207476e+01
4.368563353129982119e+01 -7.344396963507219311e+01
4.383987922504987012e+01 -7.370063584583857619e+01
4.395799420942475422e+01 -7.392081475113361932e+01
4.419834794067522665e+01 -7.426709246851461899e+01
4.441229230317595267e+01 -7.464963591233068030e+01
4.463524966255072712e+01 -7.495064894524921328e+01
4.487816053755072687e+01 -7.538584071971749268e+01
4.509291113442583310e+01 -7.574426180358415195e+01
4.531548744380121008e+01 -7.612861288437544260e+01
4.554741516255099043e+01 -7.647424040221966379e+01
4.579760055005082364e+01 -7.686856578420037067e+01
4.596624527505120739e+01 -7.716830199936025281e+01
4.613133659067717218e+01 -7.748645585935565805e+01
4.633659589692674530e+01 -7.785420341430412350e+01
4.655790210005249463e+01 -7.822626595143894690e+01
4.682950877505339093e+01 -7.863757939307744493e+01
4.705362298442879165e+01 -7.904499661470880767e+01
4.727513603442918111e+01 -7.942013395668921305e+01
4.749783946880481267e+01 -7.980559036980838528e+01
4.772562016255449180e+01 -8.016850025915218225e+01
4.789885873755461176e+01 -8.047569634437519426e+01
4.808490881880423728e+01 -8.084495272700189616e+01
4.838055770005467338e+01 -8.131360297966550377e+01
4.858601781255470087e+01 -8.169143276172920309e+01
4.873238607818075252e+01 -8.197512262791683213e+01
4.901168204693092889e+01 -8.239783597221011746e+01
4.920623096568097310e+01 -8.273600454279323912e+01
4.947699194380670917e+01 -8.316412210673247785e+01
4.966519524693227083e+01 -8.345981290296110444e+01
4.987455488130704140e+01 -8.385714237676268112e+01
5.006150839693299304e+01 -8.412838204131114139e+01
5.028773768443394232e+01 -8.451671160098953806e+01
5.053900278755939723e+01 -8.482218784402989797e+01
5.064812079693464142e+01 -8.498950186617364011e+01
5.084112309068535041e+01 -8.527222615743031042e+01
5.104196882818555991e+01 -8.552610871134925219e+01
5.126318785631099928e+01 -8.578358453000200257e+01
5.147496560006132427e+01 -8.601512613491004799e+01
5.158672263131235525e+01 -8.617225846049683469e+01
5.183039633131268431e+01 -8.641341014993187741e+01
5.206767195943795912e+01 -8.665723670476970142e+01
5.227040978756246403e+01 -8.686753084222840471e+01
5.253038295943817104e+01 -8.707657703157710216e+01
5.276423697193808948e+01 -8.731470084217681915e+01
5.297727955318804050e+01 -8.751232205224789595e+01
5.328730881568759514e+01 -8.777602888674775272e+01
5.348991272818865639e+01 -8.798178195296428328e+01
5.369231195943922330e+01 -8.820440634862697493e+01
5.389381845631465495e+01 -8.842697437161126572e+01
5.408845011881460607e+01 -8.865943945888746214e+01
5.428595787819045881e+01 -8.888387729620436062e+01
5.456465299694137627e+01 -8.915662503978397524e+01
5.477067224694185654e+01 -8.939391559973380197e+01
5.506751720944204465e+01 -8.968543869012053449e+01
5.531666435631642287e+01 -8.995358190023463862e+01
5.553170350944162692e+01 -9.022133390814161658e+01
5.575492750006706899e+01 -9.044043409662323540e+01
5.601288568131650436e+01 -9.071558712613395414e+01
5.618626511881706165e+01 -9.096373546876635885e+01
5.644344780319190136e+01 -9.123284112378421185e+01
5.663829965319297344e+01 -9.146373601707506396e+01
5.692459445944287211e+01 -9.173486465507284038e+01
5.708293908131847161e+01 -9.193688385882182956e+01
5.724926220006889110e+01 -9.210358691184953273e+01
5.748609234069415663e+01 -9.233131325145629376e+01
5.770278290319450321e+01 -9.253842964593394527e+01
5.791728480006933921e+01 -9.274627990200320937e+01
5.813459628131974455e+01 -9.296989216092937625e+01
5.835525564381919850e+01 -9.318449300434082261e+01
5.854052816256986347e+01 -9.334482570822336811e+01
5.868792164382031018e+01 -9.351889793726590483e+01
5.894253837194567325e+01 -9.372135506578550235e+01
5.913609640632096642e+01 -9.391839461186798133e+01
5.933954339382052723e+01 -9.409091933591736279e+01
5.961908798444621738e+01 -9.429429196715319961e+01
5.989941458132106789e+01 -9.447790941906723106e+01
6.016910471882242462e+01 -9.467526571491825393e+01
6.040178779382268459e+01 -9.483427085560670378e+01
6.063745709694853758e+01 -9.503432887831678499e+01
6.084308049069937852e+01 -9.520450403919987536e+01
6.107584855632441645e+01 -9.536082472002598820e+01
6.135114124694956672e+01 -9.554785903600398456e+01
6.155932960319967151e+01 -9.572984449661079509e+01
6.177090986570006237e+01 -9.590431233443936776e+01
6.195225438132467843e+01 -9.605145173898903010e+01
6.215486868444951085e+01 -9.619624368103043821e+01
6.239100414069976352e+01 -9.637521424670559611e+01
6.265805847195014167e+01 -9.661037558192413144e+01
6.292873157195010947e+01 -9.685412985010223963e+01
6.315043333445125029e+01 -9.708353789506855946e+01
6.342204584382703558e+01 -9.733681332830359167e+01
6.359604937820134296e+01 -9.756637036914105465e+01
6.382398385632612303e+01 -9.782225575687810704e+01
6.407121917507582509e+01 -9.811509490875889128e+01
6.435378366882621037e+01 -9.846496926879339640e+01
6.454419878445094128e+01 -9.875585429760883471e+01
6.476748689382651492e+01 -9.908474565671372147e+01
6.503612962195197156e+01 -9.945028763168808439e+01
6.527832706882726654e+01 -9.980293653716105950e+01
6.543858831570322820e+01 -1.001565992130381488e+02
6.569948596257881945e+01 -1.005634911339375037e+02
6.590928329070524683e+01 -1.009790491164059603e+02
6.616641916570580406e+01 -1.014721840907944994e+02
6.640840104383013909e+01 -1.019126836938111325e+02


==> figures/ex3/F2b8.txt <==
1.360410000008727138e-02 -1.490093966771018877e-04
2.893058375037753649e-01 -4.077670197373838012e-02
5.422863750055881837e-01 -1.664514746174309834e-01
8.293114500065783545e-01 -4.199068103948738195e-01
1.119406362506872199e+00 -7.931725887687769427e-01
1.321690737510394342e+00 -1.111412304405897444e+00
1.608340562513191685e+00 -1.585563762498694462e+00
1.869200225017152661e+00 -2.135945918469867255e+00
2.162990200020480813e+00 -2.760323492216192331e+00
2.420611875020625803e+00 -3.359214692289019144e+00
2.673881650022622125e+00 -4.137741424463339257e+00
2.850630012524135282e+00 -4.589454825537700344e+00
3.070646487525678481e+00 -5.264767304182372598e+00
3.292595925028606985e+00 -5.999926680301472359e+00
3.497833550032396488e+00 -6.722243411981453143e+00
3.747089887531529939e+00 -7.502665220965390347e+00
4.000192837531443502e+00 -8.333824456826434357e+00
4.268119550034533916e+00 -9.104707103923505684e+00
4.487341550034130933e+00 -9.985051743468966734e+00
4.765446887536867848e+00 -1.085064575030047251e+01
5.009741275038294361e+00 -1.156153681085506690e+01
5.260938950041506246e+00 -1.234297306804573680e+01
5.497267687542496617e+00 -1.315571971769735171e+01
5.743971750044245539e+00 -1.388013129426321335e+01
6.008813100046282329e+00 -1.467671537246619984e+01
6.243064875048865758e+00 -1.549235707601384604e+01
6.510523512548779479e+00 -1.624932795843000832e+01
6.776464962551706606e+00 -1.707296814306245381e+01
7.064580375054106298e+00 -1.783861844468862046e+01
7.316450375055872257e+00 -1.849806977335331482e+01
7.577805187558276145e+00 -1.912285432347669811e+01
7.854917637562529364e+00 -1.970262332616478318e+01
8.155836925064235743e+00 -2.024831616776746301e+01
8.433810175064905934e+00 -2.069540496553447184e+01
8.709903475064677991e+00 -2.110708965927208425e+01
8.888893975067603037e+00 -2.134650610856031960e+01
9.059426612567264669e+00 -2.152820277680920924e+01
9.349546637568991514e+00 -2.177703764267884878e+01
9.622865087572073151e+00 -2.199463466236624498e+01
9.888461562573283459e+00 -2.216856745082029789e+01
1.018524202507587972e+01 -2.229866843205246951e+01
1.049003695007885284e+01 -2.241470511063096893e+01
1.070779180008101150e+01 -2.250221538867080184e+01
1.101386513758185259e+01 -2.260117542344508124e+01
1.126692240008498658e+01 -2.267125754643260649e+01
1.144211408758646087e+01 -2.272874189748964824e+01
1.172583741258820567e+01 -2.282119532427653752e+01
1.199736491259105264e+01 -2.292367158236630331e+01
1.233118190009250270e+01 -2.304875144247305130e+01
1.258043233759325119e+01 -2.316290353027725146e+01
1.283949586259591058e+01 -2.330247380368268750e+01
1.308034101259762849e+01 -2.343197276407494911e+01
1.338249170009907374e+01 -2.361922715013438179e+01
1.358076030010020929e+01 -2.374366771148053346e+01
1.390474762510072537e+01 -2.391482558077296261e+01
1.417746558760423170e+01 -2.411960617807271134e+01
1.447021530010558621e+01 -2.435114779139259866e+01
1.476831777510813026e+01 -2.455470358816318566e+01
1.508415871260954333e+01 -2.477055040208140468e+01
1.535731773761109764e+01 -2.500727352463634645e+01
1.563335696261537322e+01 -2.526323139287612562e+01
1.585700638761860404e+01 -2.547554965799325544e+01
1.605112993762072193e+01 -2.571586022795887416e+01
1.628872598762470858e+01 -2.599412617991745122e+01
1.654952862512772072e+01 -2.627782276286178842e+01
1.674090591263001215e+01 -2.655829360032412012e+01
1.703413472512969662e+01 -2.693304942770201293e+01
1.730071665013212368e+01 -2.730487013797930018e+01
1.768540468763306706e+01 -2.782814150578740353e+01
1.792105181263514879e+01 -2.813495756653216162e+01
1.824841781263795326e+01 -2.857046957021751865e+01
1.851243520014083543e+01 -2.906527774945624287e+01
1.879978213764064066e+01 -2.958460251278959419e+01
1.907356556264152658e+01 -3.008365621574754556e+01
1.932674227514182519e+01 -3.053998218303880208e+01
1.956676373764427979e+01 -3.104203304148675358e+01
1.988075525014492229e+01 -3.161276099184662769e+01
2.008125066264987879e+01 -3.205857760601168849e+01
2.039353291265233992e+01 -3.260846753819080135e+01
2.069075711265845285e+01 -3.316986571862874200e+01
2.096098627515951307e+01 -3.363185785377925896e+01
2.125628888766200930e+01 -3.416543155969453238e+01
2.153171222516414929e+01 -3.470103748360028817e+01
2.172854361266696088e+01 -3.509025234563715401e+01
2.204679328766777502e+01 -3.564068354220984247e+01
2.227849876266814988e+01 -3.605894375932699347e+01
2.253865807517067310e+01 -3.654197067471757521e+01
2.289433228767138218e+01 -3.709066014541465250e+01
2.315194093767400574e+01 -3.760257915822180763e+01
2.341835118767409796e+01 -3.805752502641971802e+01
2.365934617517793725e+01 -3.849693524477171991e+01
2.395135672517852043e+01 -3.900944618082183268e+01
2.417757515018252690e+01 -3.943137626385865246e+01
2.443157743768658463e+01 -3.983891276319297958e+01
2.473904637518946714e+01 -4.027914215468234715e+01
2.501364527519293546e+01 -4.071611508839124838e+01
2.532404260019617936e+01 -4.110925601509929095e+01
2.564264780019685475e+01 -4.148005432013781046e+01
2.589285287519970780e+01 -4.185931420845029294e+01
2.610090781270027804e+01 -4.213593409879160134e+01
2.637818250020245614e+01 -4.246013700307734950e+01
2.666483416270455109e+01 -4.278121170745502866e+01
2.698121665020882176e+01 -4.310165991207539093e+01
2.723684933770974936e+01 -4.339395198892820105e+01
2.746975805021087069e+01 -4.361870872705843283e+01
2.772456486271256892e+01 -4.392992722406003026e+01
2.794922926271462416e+01 -4.415233308060301454e+01
2.820727357521629131e+01 -4.437272584657576147e+01
2.842185122521723173e+01 -4.456618913679518812e+01
2.872144816271676859e+01 -4.483804859133687870e+01
2.898269977521891860e+01 -4.510371629569193885e+01
2.923114947522194029e+01 -4.533295371272197372e+01
2.948434116272363070e+01 -4.557227800117806993e+01
2.978410397522671360e+01 -4.583595464253112084e+01
2.998294776272841489e+01 -4.599480050755423832e+01
3.025362245023057994e+01 -4.623503267273345330e+01
3.055362646273242433e+01 -4.649217873386186284e+01
3.076883052523227491e+01 -4.667999263571012136e+01
3.108533750023496367e+01 -4.699157929908876952e+01
3.140662933773631238e+01 -4.728889571467826158e+01
3.166094990023844957e+01 -4.755707538141622592e+01
3.195142795024032978e+01 -4.785502273882039503e+01
3.224395941274138977e+01 -4.815420124243632927e+01
3.246716686274057651e+01 -4.844862691481000638e+01
3.274402507524028749e+01 -4.873953113199902987e+01
3.298146168774243137e+01 -4.900997898868106262e+01
3.323621937524377046e+01 -4.929739971448992009e+01
3.346090971274738735e+01 -4.958659568067072598e+01
3.371679501274813617e+01 -4.991765414082629349e+01
3.401332950025094704e+01 -5.026977721566923663e+01
3.427006116275578051e+01 -5.058910021222375519e+01
3.452443772525846555e+01 -5.088653355091226160e+01
3.478554681275889493e+01 -5.119993362630783906e+01
3.503550520025756754e+01 -5.152109122124413432e+01
3.527435106275862609e+01 -5.181835679121493854e+01
3.556498260026257441e+01 -5.216296434462158516e+01
3.581709227526449268e+01 -5.245151044281126929e+01
3.609079125026892143e+01 -5.282614341936202607e+01
3.633350703776996227e+01 -5.312893377054307109e+01
3.659641687527214771e+01 -5.346344095343637548e+01
3.681159186277268702e+01 -5.373346256825671219e+01
3.703312198777106090e+01 -5.405632041430046542e+01
3.729260132527356575e+01 -5.438943079999958741e+01
3.754932458777436466e+01 -5.468308228618689526e+01
3.776825960027957763e+01 -5.496222137569698418e+01
3.806936197528057164e+01 -5.532211713611103221e+01
3.832978287528342065e+01 -5.565486803437170948e+01
3.855120231278548459e+01 -5.597003970012843865e+01
3.876538655029133906e+01 -5.624524304592064539e+01
3.902021285029334052e+01 -5.658727773260796567e+01
3.929414168779328520e+01 -5.694711253873265377e+01
3.954396158779547221e+01 -5.729939652677735040e+01
3.978047393779687724e+01 -5.763760979070079316e+01
4.001970113779760396e+01 -5.796434990703708223e+01
4.038180291280088596e+01 -5.838049817224207061e+01
4.062806462530173235e+01 -5.871149811971030630e+01
4.087752622530219071e+01 -5.904708022006448687e+01
4.122426601280420044e+01 -5.950174971565361659e+01
4.151928343780368635e+01 -5.986363051753105680e+01
4.179823721280543225e+01 -6.021988446048426624e+01
4.199776620030675645e+01 -6.052085407355428259e+01
4.229098536280815779e+01 -6.085173121621276948e+01
4.261160977531046257e+01 -6.121253346012800733e+01
4.287034016281116067e+01 -6.163230238726470844e+01
4.317885710031428204e+01 -6.202267797936850968e+01
4.343729226281489986e+01 -6.235861116441405727e+01
4.374009097531671131e+01 -6.271698394233632001e+01
4.394451018781717977e+01 -6.301157006456297438e+01
4.428661458781795801e+01 -6.342383159940127513e+01
4.462440250031852429e+01 -6.379911873457321292e+01
4.488351302531943077e+01 -6.419414644686763438e+01
4.513399861282201186e+01 -6.455639415343932797e+01
4.549074052532526480e+01 -6.500956325490548693e+01
4.581764577532935334e+01 -6.535760578317189129e+01
4.606331486283148990e+01 -6.569861730459798821e+01
4.628211185033470088e+01 -6.601374359175150630e+01
4.651438977533621255e+01 -6.629751453917441495e+01
4.680216081283681007e+01 -6.672967672206213763e+01
4.702841160033873535e+01 -6.703907261896220859e+01
4.733374155033960307e+01 -6.744165335792247618e+01
4.764005588784176837e+01 -6.781887643872931903e+01
4.784620753784277980e+01 -6.811206791412647021e+01
4.808634821284293537e+01 -6.840630667713058699e+01
4.839401391284364706e+01 -6.877265684010258440e+01
4.867818950034533998e+01 -6.910366929892630594e+01
4.890601226284808689e+01 -6.938149436020084693e+01
4.918320512534955213e+01 -6.969514510807677254e+01
4.953935168785093879e+01 -7.002010661693842053e+01
4.977828658785415428e+01 -7.030825052376468420e+01
5.010141582535494820e+01 -7.065020859512009110e+01
5.042193771285755588e+01 -7.094380229771279289e+01
5.076866262535933316e+01 -7.128656900926225148e+01
5.099609566285978701e+01 -7.153579054637896206e+01
5.128080732536127329e+01 -7.186476583702129517e+01
5.155073035036343043e+01 -7.218437909219055371e+01
5.177986385036490447e+01 -7.245624120354001718e+01
5.212975508786501422e+01 -7.280155041219731515e+01
5.238256842536695501e+01 -7.313260279966355881e+01
5.263023863786906986e+01 -7.343077734726610117e+01
5.292148102537239396e+01 -7.374476390888567323e+01
5.312267093787406225e+01 -7.408684661356042511e+01
5.336802546287714932e+01 -7.439198810185538946e+01
5.364965412537843292e+01 -7.474413030644048206e+01
5.384933358787892388e+01 -7.502827398020295391e+01
5.411060563788181810e+01 -7.538560813287391227e+01
5.432648812538423044e+01 -7.569804060270332968e+01
5.457253377538439310e+01 -7.612107653532724783e+01
5.483443565038680134e+01 -7.649259839865467825e+01
5.503817152538854174e+01 -7.678995098011957054e+01
5.527951656288896487e+01 -7.718689417112700824e+01
5.557478982538989953e+01 -7.761532024593988410e+01
5.576621156289105841e+01 -7.789695565851697268e+01
5.603519895039434573e+01 -7.830154377219949424e+01
5.632832500039690160e+01 -7.869119959210340198e+01
5.653420951289936625e+01 -7.898719749617040975e+01
5.679551275040169145e+01 -7.936299447952701769e+01
5.710324436290380845e+01 -7.977960980343777919e+01
5.736608170040594246e+01 -8.018097350701344794e+01
5.759669236290736904e+01 -8.049662851791947560e+01
5.783774410040899738e+01 -8.087545596854725716e+01
5.813048882540903151e+01 -8.123176130430891817e+01
5.837730546291118117e+01 -8.158563291051272870e+01
5.866674245041216551e+01 -8.201382537173472542e+01
5.889569463791324466e+01 -8.234280872436085019e+01
5.918864732541516815e+01 -8.270284577156795081e+01
5.945032963791951630e+01 -8.312744010095531166e+01
5.977090325042265562e+01 -8.353245785507709797e+01
6.011717281292601456e+01 -8.393879670850579089e+01
6.034497530042744984e+01 -8.424215302362480884e+01
6.056906646293000307e+01 -8.456402967992497111e+01
6.088112463793345341e+01 -8.493415413171190664e+01
6.112011485043441184e+01 -8.518517517062372235e+01
6.141502838793515195e+01 -8.548615692615031492e+01
6.169490523793606229e+01 -8.575136205587858740e+01
6.194730065043848555e+01 -8.603751291215448305e+01
6.215472995044002857e+01 -8.625683279729160802e+01
6.248245345044323074e+01 -8.650293566773471809e+01
6.276824621294542794e+01 -8.672611426585035588e+01
6.298916037544925928e+01 -8.693241715021849814e+01
6.323753705045101015e+01 -8.711851831193669682e+01
6.358844798795282571e+01 -8.736315963051339395e+01
6.383019065045430551e+01 -8.755334315024180114e+01
6.414589358795775809e+01 -8.776906063563266969e+01
6.447607062546020984e+01 -8.801921811284563546e+01
6.471545702546268330e+01 -8.825223381995547811e+01
6.495889067546379181e+01 -8.845498205184129858e+01
6.520046698796531359e+01 -8.863034789353301335e+01
6.539072671296530359e+01 -8.883543531219829958e+01
6.564880386296685799e+01 -8.906394260886825975e+01
6.588938640046688988e+01 -8.929732029635556501e+01
6.617972387547064272e+01 -8.952280888244473545e+01
6.642949398797229321e+01 -8.974990895906310584e+01
6.665944452547397248e+01 -8.998580549889373970e+01
6.690117598797441190e+01 -9.017990668180907221e+01
6.713948278797687408e+01 -9.040963211223073870e+01
6.740272068797844440e+01 -9.068580386568740437e+01
6.764244253798116802e+01 -9.090950665818442644e+01
6.785007275048080544e+01 -9.110066747495568507e+01
6.809294015048359938e+01 -9.133135182970968913e+01
6.829802613798635491e+01 -9.154735450567413579e+01
6.859464852548758529e+01 -9.180276777610147576e+01
6.887698167548779793e+01 -9.205233965822044695e+01
6.911059800049130786e+01 -9.227495429672289617e+01
6.934381982549292900e+01 -9.246353355314982991e+01
6.954527721299365339e+01 -9.266838322055151878e+01
6.981565150049596014e+01 -9.289244802781237809e+01
7.014529091299925767e+01 -9.311315145213325195e+01
7.042920641300258922e+01 -9.331145115823363767e+01
7.065901727550405553e+01 -9.349664266500106180e+01
7.088383182550614947e+01 -9.368869321649903270e+01
7.118372480050787487e+01 -9.388218331698405450e+01
7.142913101300973722e+01 -9.408156239036294721e+01
7.174004410051375658e+01 -9.426671350380158287e+01
7.196074117551430049e+01 -9.439722100130062188e+01
7.219568593801756151e+01 -9.455897917488474036e+01
7.247711573801956320e+01 -9.474733730740129545e+01
7.271252310052176426e+01 -9.489096761756783849e+01
7.298122941302455047e+01 -9.505015189456371161e+01
7.336163127552683250e+01 -9.523460723908038972e+01
7.369424103802822401e+01 -9.540395229346808037e+01
7.398504553802845862e+01 -9.557353083926756199e+01
7.428948062553230614e+01 -9.575978041544530583e+01
7.457315753803493408e+01 -9.592772764496342575e+01
7.480378232553627527e+01 -9.609144109328329364e+01
7.513115891303849025e+01 -9.630432963606553187e+01
7.540556727554003658e+01 -9.650813735224363654e+01
7.561468066304124136e+01 -9.666469564596214070e+01
7.585055105054374280e+01 -9.686148133106303248e+01
7.610003438804551479e+01 -9.706741422745572834e+01
7.638602022554871951e+01 -9.731400413520756842e+01
7.668078815055379494e+01 -9.759745566600238931e+01
7.691028457555589171e+01 -9.786187655451846013e+01
7.711779076305998615e+01 -9.812013633975588789e+01
7.737677997556315290e+01 -9.838387076035121481e+01
7.767758913806562759e+01 -9.872490086204869897e+01
7.798635907556823099e+01 -9.908468616260570627e+01
7.816308813807049205e+01 -9.929803265531825218e+01
7.841195438807147866e+01 -9.959133712757000012e+01
7.870132743807418763e+01 -1.000025961075982792e+02
7.888364012557649119e+01 -1.002665194501435053e+02


==> figures/ex3/F32b1.txt <==
3.150080000239086075e-02 -2.267313946588302284e-04
4.315790000107426749e-01 -1.464558788004215878e-02
8.723361000176055313e-01 -8.777838207680072058e-02
1.269414200020605676e+00 -2.194545732749086375e-01
1.700814300032561732e+00 -3.869666429828427789e-01
2.101865400023370967e+00 -5.220141068401749074e-01
2.532299000014290868e+00 -7.911774845222898644e-01
2.965716300031431274e+00 -1.107096743562656194e+00
3.392036600016353987e+00 -1.401948135204074575e+00
3.836288500000591739e+00 -1.671923942765837889e+00
4.233450199994081231e+00 -2.097034039593168586e+00
4.662331900007188779e+00 -2.557178017384558633e+00
5.067294399998104382e+00 -2.935395740411317345e+00
5.498363999994921869e+00 -3.371384903784423237e+00
5.901259900008540171e+00 -3.887358775659335297e+00
6.304216600017753080e+00 -4.352085205228775955e+00
6.733107800029074497e+00 -4.847217523475778833e+00
7.135177900026974385e+00 -5.290770309518151748e+00
7.563470100014228592e+00 -5.860733228099379133e+00
7.960341099990955627e+00 -6.346892956033070021e+00
8.391139500001713714e+00 -6.904657168672388323e+00
8.791050199996675474e+00 -7.444185522217398265e+00
9.194015400013086037e+00 -7.960733880861992517e+00
9.623955000006958471e+00 -8.434194998357762429e+00
1.002694729999757328e+01 -9.010505040232537510e+00
1.045453779999945709e+01 -9.540139028730042270e+00
1.085492529999078215e+01 -1.005245180431269247e+01
1.128684699999871555e+01 -1.054449776189296806e+01
1.168590840000206299e+01 -1.112912008127286967e+01
1.208953189999408551e+01 -1.145672582273463291e+01
1.252281139998228809e+01 -1.218119773969478814e+01
1.292389249997449951e+01 -1.266333189133185755e+01
1.336198389996570768e+01 -1.321475928658210286e+01
1.376468749994819518e+01 -1.367839625752904453e+01
1.419805019994646500e+01 -1.430564826169321080e+01
1.460072429993954302e+01 -1.482955453950605929e+01
1.500241769994602237e+01 -1.536353151924044802e+01
1.544037789993410570e+01 -1.590484879835822873e+01
1.584265689992332682e+01 -1.643394195079542541e+01
1.627069229992832788e+01 -1.692970879373351423e+01
1.667080589993497597e+01 -1.740093371991777360e+01
1.710080699993238795e+01 -1.801472060625766147e+01
1.749916889995347447e+01 -1.849975869680297791e+01
1.789610889995969956e+01 -1.905947365982446939e+01
1.832590619996790338e+01 -1.960362262502936304e+01
1.872016199997153763e+01 -2.000843149792230946e+01
1.915449319996400845e+01 -2.058215318630388779e+01
1.955343039996444077e+01 -2.108797382478325488e+01
1.998412799997947786e+01 -2.157722425580845993e+01
2.038268639996761067e+01 -2.204909343794589205e+01
2.077894319997665207e+01 -2.249355000852360575e+01
2.120727539996141786e+01 -2.299956216934027964e+01
2.160211229996752991e+01 -2.341778640135811074e+01
2.203036099997802921e+01 -2.375401497045575638e+01
2.242302119996998044e+01 -2.418801943898280982e+01
2.285252509997440029e+01 -2.464690908209578168e+01
2.324591649996978049e+01 -2.504893822613774290e+01
2.364444519996641247e+01 -2.543012768720490158e+01
2.406742749995373742e+01 -2.580093226899842307e+01
2.446200549994557605e+01 -2.616944628739876322e+01
2.489389759993412099e+01 -2.657522073807707130e+01
2.528981709994354787e+01 -2.691696321062762820e+01
2.571713119994421959e+01 -2.728391956332216495e+01
2.611275109994232935e+01 -2.759905223877678893e+01
2.650344529994208642e+01 -2.789480476054293234e+01
2.692888919994572916e+01 -2.822691331494974776e+01
2.732922429995687708e+01 -2.853081566297920801e+01
2.775238239995712775e+01 -2.889204568947831575e+01
2.815106749995197788e+01 -2.919793304337187578e+01
2.857691449996116262e+01 -2.951001822128070273e+01
2.898711919996219422e+01 -2.982145983483759366e+01
2.939842579995865890e+01 -3.014355138859808747e+01
2.985209929994664435e+01 -3.046322424397121509e+01
3.025614999995048038e+01 -3.068012472936749901e+01
3.068146339995394101e+01 -3.103761271328892235e+01
3.107380019994820941e+01 -3.134008451300377729e+01
3.150372799993897388e+01 -3.163273528486561759e+01
3.189843619993280299e+01 -3.190396965828053766e+01
3.230054569991727931e+01 -3.217616130936977470e+01
3.271885949992406495e+01 -3.243286776858445819e+01
3.311498059991845366e+01 -3.269755990337732499e+01
3.354101729990827607e+01 -3.300257008808956982e+01
3.394284789992184415e+01 -3.326353630545713003e+01
3.436176309992401912e+01 -3.352709899712028374e+01
3.475159499992730616e+01 -3.380669360670301415e+01
3.515627379991883572e+01 -3.405262360287289169e+01
3.557268679992262150e+01 -3.433593158543322232e+01
3.597024889993849683e+01 -3.455843362189594359e+01
3.639562479992889621e+01 -3.482679134593354320e+01
3.678944189991977964e+01 -3.506961486811149342e+01
3.721382929992648769e+01 -3.535181448366674317e+01
3.761070519993165817e+01 -3.555670087204437380e+01
3.800415729992539582e+01 -3.584108915138428841e+01
3.842936589991700203e+01 -3.611215421139610271e+01
3.882840989990688740e+01 -3.634919492691307852e+01
3.925162149989739646e+01 -3.667410320207282837e+01
3.964379749990882829e+01 -3.694162604879791445e+01
4.006359969991524395e+01 -3.728408503654294037e+01
4.046459819992435314e+01 -3.752887518728793736e+01
4.085738919991842977e+01 -3.788416544778926465e+01
4.128333429992460424e+01 -3.820208897243603730e+01
4.168103639992602893e+01 -3.849591301270235277e+01
4.210330239991799317e+01 -3.880655678889804250e+01
4.250002409991384411e+01 -3.910147210676129248e+01
4.292605989992682680e+01 -3.940274692776397103e+01
4.332146929992529749e+01 -3.972978248278498370e+01
4.372098319992414872e+01 -4.006754940585391722e+01
4.414549629991506663e+01 -4.038869006602801903e+01
4.453882639992104941e+01 -4.069810013078553368e+01
4.496570919992109339e+01 -4.102183272529815383e+01
4.535937919990465161e+01 -4.140638251698290162e+01
4.578841429991234691e+01 -4.176970632801690186e+01
4.619408629990323334e+01 -4.204031926587860113e+01
4.659819919990013659e+01 -4.237505089566296590e+01
4.702370739989521553e+01 -4.275615758078543394e+01
4.742327119989761286e+01 -4.297207431020365220e+01
4.784253169989153776e+01 -4.340611941719208744e+01
4.824656399989362399e+01 -4.372868263849626658e+01
4.867373989988436733e+01 -4.409730770343028894e+01
4.906473409988404910e+01 -4.443621179086756001e+01
4.946208929986926250e+01 -4.471227152970807595e+01
4.987785339985930477e+01 -4.504169053216295993e+01
5.027093529987496368e+01 -4.545438295388444061e+01
5.069472669987248992e+01 -4.579220041471037916e+01
5.109243449988230168e+01 -4.610836354487931033e+01
5.151914299986844981e+01 -4.641789113025889435e+01
5.191732379988809498e+01 -4.687983705770648157e+01
5.231535329988525973e+01 -4.719359061078894513e+01
5.274027659987621064e+01 -4.761518529784632392e+01
5.313998379986912823e+01 -4.794838595630787381e+01
5.356718109986900345e+01 -4.833271579616267388e+01
5.396056819988177722e+01 -4.863459332294866044e+01
5.438628879988357312e+01 -4.894449181842929164e+01
5.478800469988925670e+01 -4.934951853379452302e+01
5.518980099989414612e+01 -4.969807867407769919e+01
5.561797979991069951e+01 -5.006433591293909302e+01
5.601154509990351471e+01 -5.037270842851049224e+01
5.643599759989785980e+01 -5.074057052804807455e+01
5.683160289990325964e+01 -5.107303546948216422e+01
5.726473719990349309e+01 -5.143826122995403693e+01
5.765724969989389592e+01 -5.174428516868854899e+01
5.805104119988664024e+01 -5.205761069218787185e+01
5.847085799989827137e+01 -5.241190731824771376e+01
5.886893439989876242e+01 -5.272929628527042212e+01
5.929390399988812987e+01 -5.299801523797906100e+01
5.969040509988565191e+01 -5.336697527704200184e+01
6.012041129989120236e+01 -5.372035607508237121e+01
6.051423909988670857e+01 -5.401974738452149438e+01
6.091654469989305198e+01 -5.432637847794777031e+01
6.134318939988531838e+01 -5.463002564240240133e+01
6.173846869990063624e+01 -5.498075204727854270e+01
6.216090389988755760e+01 -5.532065069733491214e+01
6.255733929989105491e+01 -5.555560826317417877e+01
6.294892959988283110e+01 -5.591377747562756184e+01
6.337196199986806278e+01 -5.627473884506618163e+01
6.377582279987620950e+01 -5.655523006969854549e+01
6.419710159987926090e+01 -5.691421650328536685e+01
6.459063479988446943e+01 -5.720706972389005784e+01
6.501496319988302730e+01 -5.752951220252411701e+01
6.541052159986963943e+01 -5.787819146544105564e+01
6.580546979987127543e+01 -5.824997375586187331e+01
6.622630669987779584e+01 -5.856967225713825087e+01
6.662240909987031046e+01 -5.875081049059961913e+01
6.704498659985733866e+01 -5.923514678571520164e+01
6.744496709985776306e+01 -5.951594215249960484e+01
6.787073299986343500e+01 -5.990505901172467418e+01
6.827282649985545504e+01 -6.022491340901172663e+01
6.866471039985515290e+01 -6.057565887762017809e+01
6.909197039986452182e+01 -6.094967208315133433e+01
6.948846899986858716e+01 -6.127454481179748313e+01
6.991077279986245685e+01 -6.161821322423985947e+01
7.030910729987226659e+01 -6.196734697802131819e+01
7.073318929988010950e+01 -6.235128342353353048e+01
7.113368019987183288e+01 -6.262806129511568543e+01
7.153311079988088750e+01 -6.293988285926171500e+01
7.196124229988549814e+01 -6.333148787148572723e+01
7.235477179989322849e+01 -6.360683282541704386e+01
7.278358049988310086e+01 -6.400671413124126730e+01
7.318331619988032344e+01 -6.434902407515781420e+01
7.361122609985920917e+01 -6.469656278168442043e+01
7.400399899987280605e+01 -6.499176071340416172e+01
7.440491149987019526e+01 -6.530916964327083463e+01
7.483047299988163559e+01 -6.566940643423377821e+01
7.522422379988358898e+01 -6.596684520179204014e+01
7.564358859988828954e+01 -6.611853227105707731e+01
7.604038349988434220e+01 -6.660296013266061266e+01
7.646250879988349425e+01 -6.691819478711251179e+01
7.685646719988585573e+01 -6.721987682289065447e+01
7.724773049988482398e+01 -6.752315221985554672e+01
7.766853839986902130e+01 -6.785716747312102370e+01
7.806631289987456057e+01 -6.814130386349827972e+01
7.849124519987276472e+01 -6.840915775224594597e+01
7.888577669987762420e+01 -6.872317349627519434e+01
7.930810839989521810e+01 -6.902707556674100431e+01
7.970136509989606566e+01 -6.930049851783434178e+01
8.009825149991695525e+01 -6.961232772982174311e+01
8.051806389991372725e+01 -6.987598415771070393e+01
8.091231789990945344e+01 -7.022501161057252261e+01
8.133741359990415276e+01 -7.048213155282829234e+01
8.174021359989910707e+01 -7.079313741897338730e+01
8.216438639991110904e+01 -7.110467925396166322e+01
8.256124349989920574e+01 -7.139454728284468388e+01
8.295601099990108196e+01 -7.168680390977088734e+01
8.337818119990674859e+01 -7.196665767544207881e+01
8.377568879991679296e+01 -7.227879128437103873e+01
8.419735159991546425e+01 -7.258058507670585868e+01
8.459679359991514502e+01 -7.281650692093494115e+01
8.502026729992098808e+01 -7.311825346361389677e+01
8.541823249990875411e+01 -7.339147054544839932e+01
8.581691489988941157e+01 -7.369649568929531824e+01
8.624501239987296231e+01 -7.400118809650025753e+01
8.664234159987529438e+01 -7.423175394117281201e+01
8.706488619989147537e+01 -7.453859205044058456e+01
8.746592919990132486e+01 -7.476044325493444376e+01
8.788897759990936720e+01 -7.508048219868237538e+01
8.828867609989777065e+01 -7.534853765190929664e+01
8.869161809990066558e+01 -7.565072851900440298e+01
8.911150999990184118e+01 -7.591966079400447143e+01
8.951408079989846556e+01 -7.621749036426120938e+01
8.993837429990969667e+01 -7.649772117978274366e+01
9.033958639987997685e+01 -7.674187572547600666e+01
9.076506019987982654e+01 -7.701975090520770095e+01
9.116640099987989743e+01 -7.732177399470000978e+01
9.155705149988000358e+01 -7.757469013492607246e+01
9.197673929988684449e+01 -7.790097716697678720e+01
9.237400129988088793e+01 -7.813193477398668563e+01
9.280185049989086110e+01 -7.846088940924377653e+01
9.320459939988620590e+01 -7.871825459411003578e+01
9.361720609988401520e+01 -7.901414194631882992e+01
9.401789349988757749e+01 -7.928765731360988411e+01
9.441063739988055659e+01 -7.955264008145638854e+01
9.483867729986741324e+01 -7.985645240431560410e+01
9.523946389986508620e+01 -8.012602024387490474e+01
9.566285909986299885e+01 -8.043106277507237678e+01
9.605970119987716771e+01 -8.066773120922675844e+01
9.648070069987227271e+01 -8.096170611609552736e+01
9.687739349987043624e+01 -8.121765096523529337e+01
9.726769189986839592e+01 -8.150448048221809927e+01
9.769482569985632381e+01 -8.175329773466336292e+01
9.808863229987355226e+01 -8.201453032094484286e+01
9.851225129987051332e+01 -8.232167528862989059e+01
9.891377319988032468e+01 -8.247263305995213045e+01
9.933340529987788159e+01 -8.290736309540291415e+01
9.973475829987353336e+01 -8.319077823099692637e+01
1.001290220998683935e+02 -8.343312820887136638e+01
1.005604450998646371e+02 -8.372499747938229575e+01
1.009586013998741691e+02 -8.398054649716614506e+01
1.013873295998884032e+02 -8.431178209777016264e+01
1.017877569998842091e+02 -8.459022095942067665e+01
1.022143653998747368e+02 -8.482941273644549085e+01
1.026097528998861890e+02 -8.514516132077454813e+01
1.030013990998910458e+02 -8.549370703748364519e+01
1.034272573998812277e+02 -8.579493422255005441e+01
1.038213800998860279e+02 -8.613936443714811730e+01
1.042439961999002662e+02 -8.646828902801655659e+01
1.046395004998996683e+02 -8.670293770497028163e+01
1.050687798999035749e+02 -8.707563349724516399e+01
1.054629258999137846e+02 -8.739632002200474403e+01
1.058593121999172126e+02 -8.773624007218801069e+01
1.062811506999106541e+02 -8.804797611143884239e+01
1.066756537999185639e+02 -8.836193715666782111e+01
1.071014959999262146e+02 -8.869836659840778736e+01
1.074997090999275997e+02 -8.902859418937256919e+01
1.079221528999313477e+02 -8.937514251425145062e+01
1.083172191999335610e+02 -8.970030890410193081e+01
1.087097213999564929e+02 -8.990971518130200479e+01
1.091393633999581425e+02 -9.021929893606839812e+01
1.095343893999477132e+02 -9.059062634273377057e+01
1.099629096999602780e+02 -9.091702566109277939e+01
1.103598028999537064e+02 -9.118569700490758123e+01
1.107868085999621144e+02 -9.148353058395778703e+01
1.111845012999777964e+02 -9.180125799367529282e+01
1.115817316999831519e+02 -9.201589770229155363e+01
1.120084998999781192e+02 -9.238363764723493432e+01
1.124046097999678295e+02 -9.263183229610747560e+01
1.128281197999662027e+02 -9.293306678323732228e+01
1.132195140999589285e+02 -9.317125986090238143e+01
1.136452374999450967e+02 -9.346263980020594886e+01
1.140459279999461160e+02 -9.369965540441816643e+01
1.144422934999442987e+02 -9.394697392699615079e+01
1.148679688999520749e+02 -9.423079240043840343e+01
1.152665074999521266e+02 -9.449589225654769109e+01
1.156863227999657511e+02 -9.475995778075508724e+01
1.160913565999703678e+02 -9.503138742352113866e+01
1.165173393999569953e+02 -9.523444426642748795e+01
1.169128510999663604e+02 -9.557519498421419257e+01
1.173126121999670204e+02 -9.586510244759644195e+01
1.177379841999646715e+02 -9.614280457324002782e+01
1.181414965999721289e+02 -9.642949413787010826e+01
1.185632790999727604e+02 -9.672552943921191115e+01
1.189588475999637467e+02 -9.700107670669937932e+01
1.193885508999695730e+02 -9.735095572517499818e+01
1.197890417999708461e+02 -9.759400631621281264e+01
1.201778757999798017e+02 -9.791139062731258491e+01
1.206064331999756405e+02 -9.821242893518822825e+01
1.210077232999742591e+02 -9.863351871731850906e+01
1.214325068999656878e+02 -9.893979297114542248e+01
1.218320204999636189e+02 -9.932224615314459015e+01
1.222588730999830204e+02 -9.970381250827455233e+01
1.226592656999690689e+02 -1.000244538158539029e+02


==> figures/ex3/F32b32.txt <==
2.544312499967560370e-03 -1.479066132978915332e-04
2.859323749812148208e-02 -2.439648911762734226e-02
5.215788749863037310e-02 -1.009860998333971666e-01
7.855465312483644880e-02 -2.061306586661964535e-01
1.036917968769692777e-01 -3.643484550958808743e-01
1.270397406280707742e-01 -5.307395436283892654e-01
1.549042750045472872e-01 -7.851098773749722870e-01
1.780885406292895823e-01 -1.063626083293156777e+00
2.043666968774786596e-01 -1.298675286588998556e+00
2.293116687531941977e-01 -1.699857872478960363e+00
2.546617500057273276e-01 -2.092971277134079156e+00
2.821131718816332068e-01 -2.501758114701848612e+00
3.076580156331054638e-01 -2.921535768357061524e+00
3.331041937561103339e-01 -3.337023384770095191e+00
3.593339312543761821e-01 -3.753287555448503454e+00
3.861268125059460488e-01 -4.303556132504363418e+00
4.095427156307387406e-01 -4.782799560452581034e+00
4.344387000046658898e-01 -5.279542189290737930e+00
4.591367906303922553e-01 -5.732935419218173401e+00
4.843024312571415635e-01 -6.338325705111270025e+00
5.091897125076840780e-01 -6.871221019566703170e+00
5.347851718839535806e-01 -7.390180516664452526e+00
5.604344906322431541e-01 -7.897551064432247969e+00
5.861041437573319968e-01 -8.507219487225576415e+00
6.098478437566434707e-01 -8.954392514157692773e+00
6.348995500072867060e-01 -9.248024560401011840e+00
6.599462500081401117e-01 -1.002058265437653262e+01
6.841357218831447540e-01 -1.040128148467762514e+01
7.106283750085928830e-01 -1.104447536136483521e+01
7.352350718860165557e-01 -1.151407328600691571e+01
7.611663625120321797e-01 -1.205086884162555272e+01
7.875710000113294029e-01 -1.249815838614092733e+01
8.115845375129033812e-01 -1.312294790391867494e+01
8.382751750133650148e-01 -1.366725567095014782e+01
8.648083593876272346e-01 -1.417713976863517367e+01
8.897733531377198801e-01 -1.456160538972036456e+01
9.148497031364755117e-01 -1.524769002587012423e+01
9.407947000142620197e-01 -1.579293505007682619e+01
9.641525250136950831e-01 -1.624270007579854536e+01
9.888651781382300499e-01 -1.692287154389012116e+01
1.012361562513468982e+00 -1.735911352298344568e+01
1.039475593763828698e+00 -1.788680755166990011e+01
1.064051534391051490e+00 -1.848520845791976797e+01
1.087529837517667630e+00 -1.892756226151595200e+01
1.112866234392278386e+00 -1.941650917948338417e+01
1.138456512518061459e+00 -1.997179699786594753e+01
1.161085631268441887e+00 -2.050901075712640775e+01
1.186150493770327330e+00 -2.100369295033276629e+01
1.212219140646990212e+00 -2.149692336295750295e+01
1.236556984397346071e+00 -2.190337688620773804e+01
1.262000190646983100e+00 -2.242862138987387155e+01
1.286000012522872993e+00 -2.281735290099076963e+01
1.309732068773310942e+00 -2.327845304747708610e+01
1.334690471899257602e+00 -2.369670948540868238e+01
1.359323684398514587e+00 -2.402769227937325169e+01
1.387468925022673716e+00 -2.451297022388378011e+01
1.412796409399039277e+00 -2.487784579867333434e+01
1.435887212524718848e+00 -2.519905098981372049e+01
1.462392843774097173e+00 -2.566325679834726259e+01
1.486268003148573769e+00 -2.599922899197126824e+01
1.512362628149610089e+00 -2.636232227448432752e+01
1.536688356274868994e+00 -2.675432130223032345e+01
1.561262771898451973e+00 -2.709722893786911868e+01
1.587017143773810091e+00 -2.737446378699212346e+01
1.613873378147683724e+00 -2.776004731027315486e+01
1.637902812521570439e+00 -2.812646164197123255e+01
1.662503296896893801e+00 -2.848230607955903082e+01
1.686877746897128105e+00 -2.884187019100710359e+01
1.710345803147333754e+00 -2.917942867942723240e+01
1.739765893771615168e+00 -2.949012306944043260e+01
1.764695725021585559e+00 -2.974851855410225454e+01
1.790006331273094276e+00 -3.012429084839849835e+01
1.816352665648015119e+00 -3.043730762026106262e+01
1.839660131273916477e+00 -3.069338951544943228e+01
1.864628128148652308e+00 -3.103602163933226876e+01
1.890373659398182582e+00 -3.128566749103622158e+01
1.914798578147557606e+00 -3.157004046019373789e+01
1.939498275022874196e+00 -3.190087095630293845e+01
1.963663115646689050e+00 -3.218237035096787224e+01
1.987658593771314486e+00 -3.245019365053779836e+01
2.014083893774209599e+00 -3.275951884278745752e+01
2.036569312525767117e+00 -3.296855219944204407e+01
2.062921009400870531e+00 -3.319337558794204313e+01
2.087339353150479582e+00 -3.351841310922823425e+01
2.112227643775430153e+00 -3.376819789815681361e+01
2.138581609402805839e+00 -3.404678137080995270e+01
2.164652565654524352e+00 -3.428988526976314688e+01
2.188692868778424838e+00 -3.453330934839296873e+01
2.213715418779084843e+00 -3.479289703184311122e+01
2.237895165652549423e+00 -3.504815821835587997e+01
2.263156384401778354e+00 -3.527152265743210791e+01
2.288156209402167462e+00 -3.559587326481163672e+01
2.311752334401337095e+00 -3.587946773055140426e+01
2.338364575026410819e+00 -3.615087487734451344e+01
2.362253809400435500e+00 -3.640823579095806650e+01
2.387103128150641851e+00 -3.664146493294473572e+01
2.411771271899823432e+00 -3.697419619376795197e+01
2.436845521898984401e+00 -3.724909020805915816e+01
2.461694140648504003e+00 -3.749652650897214556e+01
2.487232865648635993e+00 -3.781140662275409170e+01
2.512291543773123692e+00 -3.808230918620087380e+01
2.533482462523757306e+00 -3.839723459061286803e+01
2.560091928149208940e+00 -3.863483398309232797e+01
2.584681125024495429e+00 -3.901529893612477196e+01
2.609691409400237916e+00 -3.933421395415172839e+01
2.635188396900417729e+00 -3.967894046882379655e+01
2.658931509400101589e+00 -4.000342391673618891e+01
2.684480818776382449e+00 -4.030648687590408485e+01
2.711385112527487706e+00 -4.063808781329974806e+01
2.735506506278277072e+00 -4.093542170373893185e+01
2.760172531277621744e+00 -4.121556804807774199e+01
2.788505259402512593e+00 -4.156862987127902898e+01
2.810489681278180996e+00 -4.195162194142574208e+01
2.835305834403456515e+00 -4.222156199176736635e+01
2.859010503154202354e+00 -4.260049659255268750e+01
2.884289243778386691e+00 -4.293679263448744621e+01
2.910144165654315884e+00 -4.319993188820681240e+01
2.933691196903509990e+00 -4.356541722151114016e+01
2.959486787528220475e+00 -4.394558897857734792e+01
2.985395840653637833e+00 -4.423438007303087005e+01
3.008715787531176744e+00 -4.452975849271798126e+01
3.034023228155145802e+00 -4.486149117092541871e+01
3.059583059403696126e+00 -4.527424724188406913e+01
3.082799693780014394e+00 -4.560702179216254137e+01
3.107774140655021000e+00 -4.598588956194817712e+01
3.132180478156747938e+00 -4.628159736787268486e+01
3.156989168781677790e+00 -4.660969717188275752e+01
3.183020809408525054e+00 -4.695996510194589035e+01
3.207591437533601209e+00 -4.736249772019961313e+01
3.233017621910718731e+00 -4.774261782350924932e+01
3.259251193785011935e+00 -4.803508052804499329e+01
3.283384643785250745e+00 -4.836957058314905566e+01
3.309413987535094748e+00 -4.878933183073080215e+01
3.334926334410493354e+00 -4.913243264424600909e+01
3.357529681285139844e+00 -4.949138045683179143e+01
3.382846321909791953e+00 -4.986656077061584824e+01
3.406616459410724218e+00 -5.016938213195178520e+01
3.432510006288133297e+00 -5.058248051017260138e+01
3.458409928165838920e+00 -5.087274552388639393e+01
3.481834393791174875e+00 -5.115277901229514157e+01
3.509135315668991950e+00 -5.154399014795691869e+01
3.534002540669860082e+00 -5.195113955267828487e+01
3.556880000047030421e+00 -5.224453707454563300e+01
3.580625812546404774e+00 -5.261586486506360671e+01
3.606578203171292074e+00 -5.293442290869489142e+01
3.630195712546694153e+00 -5.324201082731534029e+01
3.656309740672824660e+00 -5.355821518756664545e+01
3.680174818799052616e+00 -5.386429331167069279e+01
3.706215168802035720e+00 -5.420931211027053820e+01
3.732767937551606963e+00 -5.451008974438364874e+01
3.756648521927864692e+00 -5.482374693490024242e+01
3.779993703178892162e+00 -5.514586608752884445e+01
3.805765743804180090e+00 -5.545123753540792677e+01
3.830270184431771696e+00 -5.576024951807164598e+01
3.854709428179852182e+00 -5.607872338509309884e+01
3.879507031305497122e+00 -5.641102154764663368e+01
3.905366384430955407e+00 -5.674344945087166536e+01
3.929019828182166663e+00 -5.707063807426277435e+01
3.953603596932850905e+00 -5.736821905502010566e+01
3.977704893807761266e+00 -5.770659272264168749e+01
4.001479675057368013e+00 -5.804688648314142085e+01
4.026391703182763848e+00 -5.832173519814561757e+01
4.052306387558129330e+00 -5.866633778169546076e+01
4.077883231309080259e+00 -5.902529989951949574e+01
4.101335053183923662e+00 -5.926476941474621896e+01
4.125167450059908703e+00 -5.969966449133485753e+01
4.149876956310922793e+00 -6.003940464195655125e+01
4.174964462563334422e+00 -6.037017694367212073e+01
4.200826115688691687e+00 -6.072485970110727038e+01
4.225551396939746240e+00 -6.101188964381361757e+01
4.251755943812838723e+00 -6.138247834958615812e+01
4.278540131313576467e+00 -6.173603705588688229e+01
4.301547043815475035e+00 -6.201543783765600182e+01
4.327577428190956255e+00 -6.234668876426034956e+01
4.352790712567625064e+00 -6.272196133682327002e+01
4.376977840695094102e+00 -6.287971538540723060e+01
4.401845846944389962e+00 -6.336311830490610930e+01
4.425290081320230939e+00 -6.366070925796846325e+01
4.450300265695197766e+00 -6.402613337985147268e+01
4.475360378194363165e+00 -6.432317587302912898e+01
4.499564718820991516e+00 -6.460565618990530368e+01
4.525674778195437398e+00 -6.491966219589191667e+01
4.551100893821011795e+00 -6.530479357156673359e+01
4.573628431319814780e+00 -6.557167433743072138e+01
4.599332584445619432e+00 -6.592826273557287209e+01
4.624512568823270442e+00 -6.622040189991056991e+01
4.648577143821007951e+00 -6.647959650774340901e+01
4.673439971947345839e+00 -6.682585593026804816e+01
4.696684321947095953e+00 -6.709804334742243270e+01
4.721855809447085051e+00 -6.740735903882628577e+01
4.747296968823729202e+00 -6.767124661026866761e+01
4.772220809447446754e+00 -6.799070028602714899e+01
4.797773350074841403e+00 -6.823055877126097357e+01
4.823174471950519404e+00 -6.860195537469442684e+01
4.848187518825508135e+00 -6.885478930810886311e+01
4.872696490701979855e+00 -6.916906754527802548e+01
4.898506875078250999e+00 -6.945450385839936303e+01
4.922293087577148896e+00 -6.972884182381633877e+01
4.947351037577895738e+00 -7.002934060351216772e+01
4.970010731330361864e+00 -7.030473670357952187e+01
4.995754850078654385e+00 -7.059089314492818801e+01
5.020711028204189574e+00 -7.087223463376481902e+01
5.043607743830950341e+00 -7.114288880018294492e+01
5.070487834457193088e+00 -7.142987433813368625e+01
5.096744121956806595e+00 -7.173610537042495139e+01
5.120898637580836521e+00 -7.199668071831844429e+01
5.145523731332062312e+00 -7.232704814818458772e+01
5.170990306332171826e+00 -7.259711014973760257e+01
5.194140575081448219e+00 -7.287832119518090224e+01
5.218940221958579428e+00 -7.316592090544496330e+01
5.243510875085910072e+00 -7.344489121629935369e+01
5.269659353211537223e+00 -7.373817407539820579e+01
5.294308093835624618e+00 -7.403547617580224482e+01
5.318655096960778650e+00 -7.432343976387149098e+01
5.344304659462526530e+00 -7.457426914701943588e+01
5.371079793838191563e+00 -7.492530295696251130e+01
5.395206650088514522e+00 -7.520605032272845847e+01
5.420886118838502910e+00 -7.547806659548938057e+01
5.445877759462703693e+00 -7.577604570461473088e+01
5.470743046961981548e+00 -7.600598012402323889e+01
5.494761075090334401e+00 -7.633347395453951378e+01
5.518154512590079719e+00 -7.662207727533478874e+01
5.545653146965150881e+00 -7.691506743437633986e+01
5.569688309466560128e+00 -7.721147991759404761e+01
5.594679440715346175e+00 -7.749749346164571762e+01
5.620125765715059174e+00 -7.771117650971009994e+01
5.646546134466092326e+00 -7.810932074154629845e+01
5.668069271967741685e+00 -7.834288069989408143e+01
5.692797803216308239e+00 -7.864012118083834935e+01
5.718362771966670977e+00 -7.896045880703294984e+01
5.741128003217490061e+00 -7.922918246103610329e+01
5.767384284468590749e+00 -7.940148217708757272e+01
5.791497193845053459e+00 -7.980446053311852950e+01
5.815324881346271013e+00 -8.007990297545676128e+01
5.840538040720378632e+00 -8.035104506529305013e+01
5.862537465720453866e+00 -8.067750283816570800e+01
5.886609156345915750e+00 -8.096535653323456927e+01
5.912904181348313415e+00 -8.125372297726440252e+01
5.935853321973514340e+00 -8.152301327862112146e+01
5.962397925097619122e+00 -8.184203261787892814e+01
5.988934028220572969e+00 -8.213513145844770236e+01
6.013414000097128564e+00 -8.242472260445909171e+01
6.039672303223387217e+00 -8.272270071455531593e+01
6.063283896973384657e+00 -8.297455318350829145e+01
6.090207215723147272e+00 -8.329753754397275145e+01
6.115579459474663082e+00 -8.358295186414781597e+01
6.139708678226220684e+00 -8.383959208927200280e+01
6.165570484477267854e+00 -8.418907628001038290e+01
6.188477812602862116e+00 -8.449105356429582514e+01
6.211623012603034510e+00 -8.474078214687085620e+01
6.236616928229725687e+00 -8.508195982774765298e+01
6.259734884480206318e+00 -8.533633684173921097e+01
6.284500665729712665e+00 -8.569659700188640272e+01
6.308543815729912296e+00 -8.597372973954807662e+01
6.333106425105508919e+00 -8.629735452303913235e+01
6.358719693857576516e+00 -8.660607464986358650e+01
6.383093403232354746e+00 -8.688906473953093723e+01
6.407101306360178938e+00 -8.721645257647749361e+01
6.431312381362484842e+00 -8.750533967303317695e+01
6.456689671987270174e+00 -8.772755259247732340e+01
6.480497709489082325e+00 -8.811833322580011441e+01
6.504732034489880022e+00 -8.839944112757009975e+01
6.528905528238841072e+00 -8.862706269774777468e+01
6.554756190739734478e+00 -8.903225992334945715e+01
6.579227506364368594e+00 -8.930806862256352474e+01
6.603269065740725807e+00 -8.963015193073826481e+01
6.628408534490255022e+00 -8.990547948860020711e+01
6.653276650117803115e+00 -9.021001583982896932e+01
6.675400815742854377e+00 -9.049296490649497571e+01
6.701586234493326799e+00 -9.083593481671047698e+01
6.725635340743860269e+00 -9.107227686242838161e+01
6.749088259495660935e+00 -9.140269767905903109e+01
6.774094525121395094e+00 -9.171520606872920212e+01
6.797055990746684984e+00 -9.196710935373005213e+01
6.822807759497322877e+00 -9.226624318798721447e+01
6.846716093873748576e+00 -9.254012430437343539e+01
6.871200400124667595e+00 -9.281050953064742259e+01
6.896997975126136993e+00 -9.308803744221684440e+01
6.922909271999259317e+00 -9.337685007181636365e+01
6.946616168875593189e+00 -9.365126017058418029e+01
6.972264059499934774e+00 -9.395836723648815791e+01
6.996388440747516313e+00 -9.418877196803001084e+01
7.020829365748063822e+00 -9.449913036392787546e+01
7.044930771998028973e+00 -9.484228173101057280e+01
7.069109468873943314e+00 -9.511036877821219093e+01
7.093567678249350195e+00 -9.543462381757075264e+01
7.118601893876007836e+00 -9.573326399212595561e+01
7.142529978252149192e+00 -9.601969526115985332e+01
7.166591753251616126e+00 -9.635843948820010496e+01
7.191666850128722643e+00 -9.668706139050212300e+01
7.213891337628879796e+00 -9.694870589377570980e+01
7.239501940753886089e+00 -9.728360781117882539e+01
7.265246962630072858e+00 -9.762836386342179651e+01
7.287989928254550165e+00 -9.792048444121589057e+01
7.313271790756125768e+00 -9.829568190786861237e+01
7.337923053257139117e+00 -9.864486453564852297e+01
7.363292300133092994e+00 -9.890544218235434926e+01
7.390616547010804283e+00 -9.941499052838364037e+01
7.412958359510362527e+00 -9.977519165302028625e+01
7.437876187636561554e+00 -1.001930114830364147e+02


==> figures/ex3/F32b8.txt <==
6.280700000260708293e-03 -1.467425182028865246e-04
7.646390000434166723e-02 -2.950012396052581476e-02
1.440811250075029193e-01 -9.384042736767034265e-02
2.166098875087101305e-01 -2.194795012425962699e-01
2.884596250102902104e-01 -3.635610413780627770e-01
3.546658250117502575e-01 -5.546417091357058737e-01
4.266999875139134701e-01 -8.122265938835624421e-01
4.947598375151898153e-01 -1.066813615525554315e+00
5.681622125198941831e-01 -1.390382232238980498e+00
6.388163500208037249e-01 -1.770195195594645554e+00
7.063238375241809308e-01 -2.091768503314133110e+00
7.800943375249431710e-01 -2.443384656969262103e+00
8.496017000255591256e-01 -2.959631641731196083e+00
9.188367875293721454e-01 -3.405827176528656075e+00
9.918355000279746037e-01 -3.888720290329809259e+00
1.059258837530819619e+00 -4.365112898558499488e+00
1.131239312535100794e+00 -4.885701545626954356e+00
1.201455000034101772e+00 -5.392356094918666187e+00
1.268253175033535740e+00 -5.909953558933747964e+00
1.341172200039551399e+00 -6.490353729622918344e+00
1.412146012542478957e+00 -6.998808811147588571e+00
1.475758700042533178e+00 -7.524648719525851348e+00
1.546709775046707591e+00 -8.076858492028136993e+00
1.618463625051248300e+00 -8.631374470889996431e+00
1.685659500053930060e+00 -9.176980608374275761e+00
1.757878037554306161e+00 -9.713663752837758736e+00
1.825856537556646231e+00 -1.019881605425614879e+01
1.898569625060147814e+00 -1.074517235620339406e+01
1.970912700063323086e+00 -1.132192008906812930e+01
2.037477212565718787e+00 -1.172060257095946767e+01
2.109259537564767584e+00 -1.234441927019159735e+01
2.182262150065184869e+00 -1.290546887471825244e+01
2.251444537570506554e+00 -1.346230843530219445e+01
2.321947825075071137e+00 -1.402414301372552075e+01
2.389326287575173069e+00 -1.455349701032728404e+01
2.464952525078331291e+00 -1.508125852682261936e+01
2.536369075084166980e+00 -1.560532428670929939e+01
2.605315262586614722e+00 -1.614424264826478606e+01
2.676658675089882422e+00 -1.663648919347247102e+01
2.747869725087625170e+00 -1.716504802188441658e+01
2.817675812590991313e+00 -1.775486910324342205e+01
2.889574612594913106e+00 -1.831637271973058745e+01
2.958513012595290093e+00 -1.882558496350359079e+01
3.026473000097936961e+00 -1.927984108240251615e+01
3.097796762603607590e+00 -1.975640517942920127e+01
3.164188987603978376e+00 -2.039351782768058996e+01
3.234611487607622848e+00 -2.079634376059571821e+01
3.305074387605984043e+00 -2.139939996256522647e+01
3.371280950110858043e+00 -2.185365886496176913e+01
3.441288575112807280e+00 -2.233918480038864729e+01
3.510599237611756962e+00 -2.268369663804295300e+01
3.577233237612219341e+00 -2.323969730163983982e+01
3.647978050118027227e+00 -2.369096706296141974e+01
3.718423337620492930e+00 -2.403720257740204147e+01
3.786386100122243192e+00 -2.445766041872989405e+01
3.855155050127237359e+00 -2.488413595259654087e+01
3.919369725127268111e+00 -2.526687016123363350e+01
3.990168137630121237e+00 -2.562921713182204542e+01
4.059763050130840156e+00 -2.602117333490515705e+01
4.128843187635368395e+00 -2.636575362281003265e+01
4.202607712639505166e+00 -2.676540475447998446e+01
4.273671437640601312e+00 -2.707064594915046385e+01
4.339536425141574227e+00 -2.742090046580241847e+01
4.409703312644481343e+00 -2.779967572474270199e+01
4.474702087643294135e+00 -2.807325283562905582e+01
4.546504575146585125e+00 -2.849405306153855122e+01
4.616920537651168388e+00 -2.879090414395010811e+01
4.685410775150160134e+00 -2.908294644328036327e+01
4.756445087649879611e+00 -2.946731497168050495e+01
4.828567800156491785e+00 -2.979603301656368686e+01
4.895523350160445375e+00 -3.005498265849941220e+01
4.965523950160232403e+00 -3.048505354245830290e+01
5.038747587664033745e+00 -3.075259457098951899e+01
5.103430400164356229e+00 -3.108407985336473445e+01
5.173978987664384022e+00 -3.140883787496848711e+01
5.241476775167640767e+00 -3.166210728183200018e+01
5.313300687667165789e+00 -3.200974535342741234e+01
5.383004737670560758e+00 -3.227240925201491706e+01
5.451426237670119690e+00 -3.250892695945128708e+01
5.522337787670892340e+00 -3.281993974853922680e+01
5.591584912675841679e+00 -3.309474798914381211e+01
5.658729975176385096e+00 -3.339728056779154741e+01
5.729809900181194848e+00 -3.368159839227755015e+01
5.796759875180214294e+00 -3.395840363333447698e+01
5.868422900183645652e+00 -3.422235311521738765e+01
5.941267587687562468e+00 -3.446426540994109899e+01
6.009449175192628445e+00 -3.474522138461571785e+01
6.081954262692292446e+00 -3.501495439489929851e+01
6.152678862695097450e+00 -3.529809632394381680e+01
6.221171850201443476e+00 -3.548007825205954191e+01
6.291514825206917294e+00 -3.581560808368563897e+01
6.361737212713606482e+00 -3.610999461494881757e+01
6.429249125215690697e+00 -3.640028041180894292e+01
6.501501887719470574e+00 -3.663876332702868410e+01
6.566745687723070546e+00 -3.693817991099395925e+01
6.639573650225571555e+00 -3.725541829730014598e+01
6.709161875226797633e+00 -3.746505002229503845e+01
6.776857337730604058e+00 -3.778876111688066430e+01
6.849196262732149876e+00 -3.815867172240562155e+01
6.920908287734548026e+00 -3.842678103225102859e+01
6.987501212737811329e+00 -3.877755297980485949e+01
7.060662400237589509e+00 -3.907900026392869819e+01
7.127312000235903611e+00 -3.937529363411027816e+01
7.201355087738221528e+00 -3.970364284670971955e+01
7.273417912742701219e+00 -4.003753511757735595e+01
7.342817475243066383e+00 -4.035490798515188260e+01
7.413541400244127999e+00 -4.067460082978858793e+01
7.484070462748306340e+00 -4.104772256679893871e+01
7.549581950246761153e+00 -4.134919752506529278e+01
7.621312412749787768e+00 -4.167471763748843472e+01
7.692818250251150403e+00 -4.202453553492397020e+01
7.761246900255940773e+00 -4.234539447574124438e+01
7.830709137754780613e+00 -4.267509500398975320e+01
7.898006525256661803e+00 -4.299037403949463965e+01
7.968047112762306483e+00 -4.334628993364763971e+01
8.039246050257375487e+00 -4.367582435955604581e+01
8.104999137759335781e+00 -4.398526265977557870e+01
8.177479037762608982e+00 -4.430788660310879834e+01
8.250624725265495840e+00 -4.466923501902488169e+01
8.316284250266889444e+00 -4.499576775483588165e+01
8.388013612770961913e+00 -4.538499708850241632e+01
8.455809175271483014e+00 -4.565359102178807404e+01
8.526250550271640805e+00 -4.607252002654311696e+01
8.599284625273327265e+00 -4.634829804045501334e+01
8.667206775282565445e+00 -4.677377418415149180e+01
8.736727237785416378e+00 -4.709653030046676747e+01
8.809000537788818974e+00 -4.748927923139238061e+01
8.875421850291601800e+00 -4.781980526728958836e+01
8.946020375292150106e+00 -4.820149778860460543e+01
9.017120737792680529e+00 -4.849969309702232323e+01
9.084613637795513341e+00 -4.890275250861368050e+01
9.152468487796184604e+00 -4.921828166021523998e+01
9.216959537803120384e+00 -4.960938612452856233e+01
9.288951737810151599e+00 -4.990646687214973554e+01
9.360109787809918203e+00 -5.031690841000526859e+01
9.425378812813363538e+00 -5.067010753493441655e+01
9.496894100310242948e+00 -5.099695746450576905e+01
9.566241187811897362e+00 -5.140422401554830145e+01
9.633394425315316312e+00 -5.158071911871408588e+01
9.707102662815728422e+00 -5.204395783209172777e+01
9.773178650313496973e+00 -5.232246544897363805e+01
9.846540987816965185e+00 -5.270162532317618798e+01
9.916536950319056132e+00 -5.302962220260067028e+01
9.983450312821460670e+00 -5.337951761488955071e+01
1.005538525032307007e+01 -5.368146081453250673e+01
1.012672312532522767e+01 -5.403435906133736921e+01
1.019279142532990079e+01 -5.429749818448225795e+01
1.026544362532507648e+01 -5.466103200977157428e+01
1.033652218783014121e+01 -5.495728351412181922e+01
1.040126126283365693e+01 -5.523053121156347345e+01
1.047504308783736349e+01 -5.556432672162665654e+01
1.054230202533882732e+01 -5.584841465354635659e+01
1.061370076284312347e+01 -5.619468267590334420e+01
1.068802182534368228e+01 -5.644243760347638528e+01
1.075504055034397766e+01 -5.680467035554749344e+01
1.082811648784668535e+01 -5.710057140910037532e+01
1.090122503784596120e+01 -5.743691507590074963e+01
1.096847660034863736e+01 -5.769986862491802526e+01
1.103878651285242540e+01 -5.806280995768626951e+01
1.111096905035647353e+01 -5.836119707992568806e+01
1.117734161285893890e+01 -5.867664779220105942e+01
1.125076238786142824e+01 -5.906362010056480472e+01
1.131683263786233340e+01 -5.936957520766817709e+01
1.138762765036827318e+01 -5.968750162463585696e+01
1.145940083786898356e+01 -5.996583569605836317e+01
1.152570953787518704e+01 -6.029559295085879000e+01
1.159896343788196305e+01 -6.065215460958982163e+01
1.167255248788423216e+01 -6.099785198023017330e+01
1.173859447538235656e+01 -6.134997111590726604e+01
1.180975713787805148e+01 -6.171150466379863531e+01
1.187998888787609530e+01 -6.197658889650374192e+01
1.195157476287785414e+01 -6.235739497018978739e+01
1.202289967538062854e+01 -6.267908261425546357e+01
1.209199968788244917e+01 -6.301110100006040682e+01
1.216266056288623076e+01 -6.339125230100326291e+01
1.223460775038938664e+01 -6.374303925028247875e+01
1.230302138789221544e+01 -6.406285255540505830e+01
1.237562848789224290e+01 -6.438533278577564545e+01
1.244696746289241673e+01 -6.468046827219271222e+01
1.251355015038899410e+01 -6.500593406969345267e+01
1.258470125039225707e+01 -6.535284558305741598e+01
1.265217707539876812e+01 -6.567920777901478857e+01
1.272569501290227834e+01 -6.600965797325093831e+01
1.279674837540163423e+01 -6.625104880129649132e+01
1.286399738790555602e+01 -6.656229094135458979e+01
1.293818162540685535e+01 -6.693451061518867107e+01
1.301055890041348562e+01 -6.723331167784070317e+01
1.307715212541411631e+01 -6.753659158218549408e+01
1.315037612541659939e+01 -6.787828890100729495e+01
1.321722678791461192e+01 -6.818116193206401476e+01
1.328766013791533851e+01 -6.846516596365491125e+01
1.335764033791882355e+01 -6.872868633741643407e+01
1.342463691291855810e+01 -6.903463464982175424e+01
1.349728010041795301e+01 -6.933686939013813344e+01
1.356979620041998658e+01 -6.960603588290634036e+01
1.363777166292392451e+01 -6.990300847439917220e+01
1.370910467542668698e+01 -7.021652332913825489e+01
1.377993380042555316e+01 -7.049627504026589975e+01
1.384732520042538795e+01 -7.074699484756609991e+01
1.392037987542441613e+01 -7.105638789657650989e+01
1.398702108792156196e+01 -7.130458253616329500e+01
1.405940592542576439e+01 -7.162532900892692567e+01
1.413305211292806973e+01 -7.189365506762686664e+01
1.419947138793122576e+01 -7.217751334081826542e+01
1.427445995043248672e+01 -7.243707572626144042e+01
1.434659502543564713e+01 -7.276787037250440449e+01
1.441236187543722735e+01 -7.303144523930794207e+01
1.448433707544099036e+01 -7.329355470083625335e+01
1.455035725044486128e+01 -7.357321267239241536e+01
1.462129583794582288e+01 -7.388386076365998179e+01
1.469371800044594067e+01 -7.413030639157349810e+01
1.476036380044527618e+01 -7.443536568171745671e+01
1.483149745044740087e+01 -7.472151000993110870e+01
1.490232897545088520e+01 -7.501494828208527110e+01
1.496903275045222870e+01 -7.530669030445483259e+01
1.504065303795506736e+01 -7.558349727185654388e+01
1.511256203795929309e+01 -7.586825393896320691e+01
1.517851263796002570e+01 -7.617498138487417236e+01
1.525028692546165132e+01 -7.644236745644080600e+01
1.531743235046042173e+01 -7.678879382782658070e+01
1.538797841296214131e+01 -7.706568840364319328e+01
1.545926043796725935e+01 -7.740800218502246821e+01
1.552734771297269845e+01 -7.767013920507261560e+01
1.559719908797372057e+01 -7.799241477961817282e+01
1.566809141297457586e+01 -7.830956198901472476e+01
1.573485445047494125e+01 -7.859922093184736980e+01
1.580823218797787888e+01 -7.891931331493181290e+01
1.587577993798029752e+01 -7.920075969953489903e+01
1.595114840048084659e+01 -7.951522137746988506e+01
1.602351781298762035e+01 -7.973484475144877592e+01
1.608967522548859108e+01 -8.008937822146457108e+01
1.616144865048981671e+01 -8.035852677326487026e+01
1.623240321299689981e+01 -8.065209891082638194e+01
1.629868143800067060e+01 -8.093853987118974658e+01
1.637187617550222285e+01 -8.122911503219155804e+01
1.644303883800489530e+01 -8.152055476365036668e+01
1.650791183801085538e+01 -8.180829096320633198e+01
1.657875125051749876e+01 -8.210082141930141120e+01
1.664444637551741835e+01 -8.235340869266363484e+01
1.671337218801691904e+01 -8.261913305106617145e+01
1.678608912552473953e+01 -8.294283696209311074e+01
1.685348772552606533e+01 -8.321092727838151859e+01
1.692711152553103204e+01 -8.348813161138282624e+01
1.700004335053311877e+01 -8.378627431573583806e+01
1.706797311303743925e+01 -8.402342249826467935e+01
1.714007487553666920e+01 -8.436773456999452492e+01
1.720545782553851666e+01 -8.462316608766997206e+01
1.727703077554480160e+01 -8.492872483692408991e+01
1.734909182554579843e+01 -8.519267488454153181e+01
1.741418296304769342e+01 -8.553290371885488241e+01
1.748659242555194737e+01 -8.584044166039416268e+01
1.755754340055547402e+01 -8.613599460399463226e+01
1.762484860055648994e+01 -8.639766311899457207e+01
1.769848672555733060e+01 -8.671185204579128936e+01
1.776862567556412387e+01 -8.705782891852072680e+01
1.783603800056430089e+01 -8.735789525929719446e+01
1.790747237556928440e+01 -8.769369730973167520e+01
1.797469755057117879e+01 -8.793399048424970488e+01
1.804573882557355091e+01 -8.833725193448685786e+01
1.811568771307523207e+01 -8.865978345434183439e+01
1.818059581307447559e+01 -8.879360800585348557e+01
1.825340156308082840e+01 -8.926826858120078612e+01
1.832489182558359175e+01 -8.957928454139351970e+01
1.839255730058441429e+01 -8.985172933994655864e+01
1.846679327558754835e+01 -9.019219581128967889e+01
1.853820526308965100e+01 -9.050574993211225205e+01
1.860580442558797643e+01 -9.075203510011560581e+01
1.867739950058920329e+01 -9.108823461536388777e+01
1.874537263808961995e+01 -9.137356656884367112e+01
1.881664910058896112e+01 -9.165986662147892616e+01
1.888652023809031277e+01 -9.195428469699017171e+01
1.895309997559282067e+01 -9.222043124761187016e+01
1.902674017559284891e+01 -9.248466711811259700e+01
1.909839278809658936e+01 -9.273905565870325063e+01
1.916875935059532310e+01 -9.305709563002673690e+01
1.924061517559539425e+01 -9.332109403325088692e+01
1.930644555059731715e+01 -9.356267882584100448e+01
1.938051586310074015e+01 -9.386287712182164000e+01
1.945009738810573197e+01 -9.414186025239389721e+01
1.951473717560894272e+01 -9.436396824097009528e+01
1.958906193811017715e+01 -9.462602662854072832e+01
1.965998162561373874e+01 -9.494635588572570839e+01
1.972819727561351044e+01 -9.522057360036457396e+01
1.980173438811614517e+01 -9.553339789397423942e+01
1.987336188811737259e+01 -9.585447939506225623e+01
1.994106557562126625e+01 -9.615580287772164070e+01
2.001295783812312834e+01 -9.646775592679384204e+01
2.008000416312182779e+01 -9.677189899088986635e+01
2.015191003812344661e+01 -9.709257584672434405e+01
2.022550170062837083e+01 -9.740831851555448395e+01
2.029301605063118075e+01 -9.768698649274651302e+01
2.036320852563433448e+01 -9.803213770385433179e+01
2.043606293813668628e+01 -9.835848558708852352e+01
2.050244835064104620e+01 -9.870777598719192270e+01
2.057433417564391220e+01 -9.909381297423652768e+01
2.064214841314608861e+01 -9.945606546723115571e+01
2.071297080064920237e+01 -9.974851898187780819e+01
2.078526408814636284e+01 -1.002334054315107039e+02
2.085133275064536917e+01 -1.005137432060239036e+02
2.092292230064320790e+01 -1.009737143850575762e+02


==> figures/ex3/F3b1.txt <==
4.233159998761948373e-02 -3.127481266328085226e-04
5.940244999421793182e-01 -1.536297109228530744e-02
1.093288599958896157e+00 -1.176062382385978516e-01
1.560305399938670234e+00 -2.289852026353070558e-01
2.063227499934100706e+00 -3.875525909998549512e-01
2.576894199897196813e+00 -6.235344246165525073e-01
3.100826899890989807e+00 -8.050737169254382763e-01
3.602822199881984488e+00 -1.161997807043533060e+00
4.105388099859055728e+00 -1.502479730210885656e+00
4.570778999869389736e+00 -1.733268717472176368e+00
5.075142699823345538e+00 -2.235833013980759620e+00
5.582324899825380271e+00 -2.653399519884751978e+00
6.080825599851095831e+00 -3.108935496391313613e+00
6.577570299843500834e+00 -3.603102441988031313e+00
7.079464799844345180e+00 -4.101128412668727741e+00
7.549974499808740802e+00 -4.564775110780655787e+00
8.048742299820560220e+00 -5.077489029157944422e+00
8.554009899777611281e+00 -5.581600958190931827e+00
9.055604999803563260e+00 -6.138434994536801526e+00
9.558383499858791765e+00 -6.715654795236698504e+00
1.007480929984171780e+01 -7.270183408657922008e+00
1.059557139989078678e+01 -7.707146863027625194e+00
1.111603279991618365e+01 -8.312475417438209391e+00
1.163646899988407313e+01 -8.863581211885421141e+00
1.214574819989070420e+01 -9.385705503752340917e+00
1.269783179991713951e+01 -9.954613158122461058e+00
1.322206119994007167e+01 -1.049430863148050719e+01
1.368841079994126630e+01 -1.099268284273815688e+01
1.418626079991031474e+01 -1.147744605286685093e+01
1.469075539992081758e+01 -1.209662111462225909e+01
1.519919509987744277e+01 -1.261080597993276875e+01
1.570721679983080321e+01 -1.302222073503909527e+01
1.621380199988948334e+01 -1.364469211379672586e+01
1.666396979987121085e+01 -1.419732439804847424e+01
1.716391349986679415e+01 -1.469095582793654842e+01
1.765119379988595938e+01 -1.530208927328668089e+01
1.815814349990864685e+01 -1.587309349662601932e+01
1.865899659991487169e+01 -1.642367703024870096e+01
1.916819919990371091e+01 -1.702617017026907575e+01
1.964342929988174546e+01 -1.742508101716972035e+01
2.014707089991929934e+01 -1.810895027952334857e+01
2.064854059991944268e+01 -1.865129026630878784e+01
2.114479509986199446e+01 -1.920371094112046606e+01
2.162759239983301995e+01 -1.970290173624261243e+01
2.211369329980084331e+01 -2.020284523821629463e+01
2.258002589982743302e+01 -2.067015322068306205e+01
2.307398579985124343e+01 -2.114706874095810818e+01
2.357143849986505302e+01 -2.169276599310296660e+01
2.407274249987858639e+01 -2.216117113823935370e+01
2.456949509994046821e+01 -2.265060190417640484e+01
2.506879839998555326e+01 -2.307432776257230245e+01
2.553767839999477474e+01 -2.349545322761941080e+01
2.603648809995684132e+01 -2.395634474251225043e+01
2.653468739994900716e+01 -2.436656684094577230e+01
2.702546539991226382e+01 -2.474911294062123090e+01
2.752449439987617552e+01 -2.517982968032765356e+01
2.804006819987671406e+01 -2.557995128168393606e+01
2.850237359989318975e+01 -2.594295053407801888e+01
2.900159269984214916e+01 -2.629423360649271046e+01
2.949378159983166370e+01 -2.668069660224302453e+01
2.999255509985687240e+01 -2.710877046909470778e+01
3.048463349981579995e+01 -2.738847918495363487e+01
3.097667349985067631e+01 -2.784103835231887558e+01
3.143982829980268434e+01 -2.814206726633629074e+01
3.193400029981762600e+01 -2.851818523664351090e+01
3.242662979982901561e+01 -2.885334754714188676e+01
3.292169339981091980e+01 -2.918423523401825648e+01
3.342192059978515317e+01 -2.950053160577272138e+01
3.392552139977806291e+01 -2.982439901653468439e+01
3.438863579978919915e+01 -3.015780450161616244e+01
3.488055269979099648e+01 -3.048357121587205754e+01
3.537309029976768215e+01 -3.072510312567926150e+01
3.587187369981984375e+01 -3.110532569724959018e+01
3.636196009980949384e+01 -3.141703904249460422e+01
3.684998259976759982e+01 -3.171442832403916157e+01
3.730720609974514446e+01 -3.199636784402859746e+01
3.780146589974378912e+01 -3.230808128872151741e+01
3.830062449970614580e+01 -3.257520552646885648e+01
3.880112989964527515e+01 -3.284103549605606531e+01
3.930547019958044075e+01 -3.310138586138999983e+01
3.980344369957606432e+01 -3.341954870019483792e+01
4.027186509956868576e+01 -3.365357766601334077e+01
4.077087709958959749e+01 -3.396282234669055811e+01
4.127133849961251144e+01 -3.421165107300356567e+01
4.177227669957119360e+01 -3.450873869567607954e+01
4.226829209954189537e+01 -3.475341940845728317e+01
4.277244219954604887e+01 -3.500244127327137988e+01
4.324032459951968121e+01 -3.527052857660746099e+01
4.372933799949532840e+01 -3.553724763421702448e+01
4.423156549953591821e+01 -3.581198647222258558e+01
4.473468389945833223e+01 -3.607598031917753900e+01
4.522656839943692830e+01 -3.639053791429062557e+01
4.572305919942391483e+01 -3.667784140073906940e+01
4.619450679944611693e+01 -3.696852352822533305e+01
4.669009239943216016e+01 -3.726388462407845736e+01
4.718105019941367573e+01 -3.753734944219385739e+01
4.768026159942746744e+01 -3.788231234244847911e+01
4.817636539946693119e+01 -3.818369417458895754e+01
4.866972669947404029e+01 -3.850232387772700804e+01
4.913264499947717923e+01 -3.877897394548443799e+01
4.962934169945560825e+01 -3.908664473323968025e+01
5.012737089940560509e+01 -3.944726297020632444e+01
5.062017639938153479e+01 -3.976807532371055487e+01
5.111541379930417861e+01 -4.009970473983596406e+01
5.160909939937096169e+01 -4.043850605980576063e+01
5.207520839939775215e+01 -4.071659451874051427e+01
5.257029039938583992e+01 -4.105988320104775369e+01
5.306750489938303872e+01 -4.140858431293346342e+01
5.356578659940191756e+01 -4.174010415885884839e+01
5.406033719941046911e+01 -4.207416650518239720e+01
5.454965669941543638e+01 -4.242874520072498967e+01
5.500507209944657916e+01 -4.274998729711087009e+01
5.548336909946078777e+01 -4.311032742105239635e+01
5.596573549939830627e+01 -4.346027528088902159e+01
5.644624879940079154e+01 -4.380416232030646029e+01
5.692668669940621839e+01 -4.414573977930635351e+01
5.741810549938236363e+01 -4.449786719643554989e+01
5.788225299937403179e+01 -4.484359274940543116e+01
5.837134829934825575e+01 -4.521933551662289830e+01
5.886766909938796744e+01 -4.552553641888366798e+01
5.936510309938944374e+01 -4.591391505724541844e+01
5.985811799938642253e+01 -4.626455618264749603e+01
6.035286089936107601e+01 -4.654307109348540195e+01
6.082067939934995593e+01 -4.698308142584026825e+01
6.131291649940999378e+01 -4.736155912443109628e+01
6.180660329944953446e+01 -4.770247423836075029e+01
6.229831299942657097e+01 -4.813231967330970207e+01
6.279551069940271191e+01 -4.849352281183711000e+01
6.329553839939694626e+01 -4.886138396094558800e+01
6.375849649939732444e+01 -4.921267056513017479e+01
6.425234769941766899e+01 -4.954679970123159194e+01
6.474630299942805323e+01 -4.987081007662518317e+01
6.523874679942150578e+01 -5.025322824382334375e+01
6.573711469944373675e+01 -5.065130236120855045e+01
6.622943689944759171e+01 -5.099046000232868892e+01
6.668821479948110209e+01 -5.129678413906952983e+01
6.718632019948563538e+01 -5.167923483117774452e+01
6.766625969952292508e+01 -5.197534821969345131e+01
6.816711909955347437e+01 -5.239046675988993940e+01
6.865968259949045205e+01 -5.273533066409587633e+01
6.915514219948795471e+01 -5.300978756403185344e+01
6.961490309950158917e+01 -5.342166631561209300e+01
7.011384059948181857e+01 -5.369779543248570519e+01
7.061625509942678036e+01 -5.410620382692141561e+01
7.110582569945063369e+01 -5.442593489319203570e+01
7.160563239945713576e+01 -5.480441311361792600e+01
7.209554229948685133e+01 -5.515013660216734337e+01
7.256062839949163390e+01 -5.542830802057566331e+01
7.305516349949743926e+01 -5.570848456055224318e+01
7.355789879954545540e+01 -5.609942854549154845e+01
7.405391289956196488e+01 -5.643528696943462819e+01
7.455259759960495103e+01 -5.668132470253890176e+01
7.504189239963511682e+01 -5.705986436973734754e+01
7.550930259963206481e+01 -5.739706048854623077e+01
7.600716189966647107e+01 -5.774562978784346967e+01
7.650358859965945157e+01 -5.802445969638427670e+01
7.698992529964857567e+01 -5.844779965224800833e+01
7.748120029964184141e+01 -5.878378687620197240e+01
7.798006869960659060e+01 -5.912768287577450366e+01
7.844283139960725748e+01 -5.947240960438708157e+01
7.894212219962491872e+01 -5.983003966924720629e+01
7.943878089958820965e+01 -6.018807997311992608e+01
7.992801289958310917e+01 -6.055106416053228457e+01
8.042204499959052555e+01 -6.090950116092823663e+01
8.091701519961770828e+01 -6.119221299629040089e+01
8.138235679963304392e+01 -6.157704186544503955e+01
8.187344259965766469e+01 -6.196898111016334099e+01
8.236608849967547030e+01 -6.231979547554995236e+01
8.286614599967151662e+01 -6.254002661306785171e+01
8.336633529962296052e+01 -6.302320580597356781e+01
8.387085249960318833e+01 -6.337466641124025557e+01
8.433105999958752363e+01 -6.365810048451713499e+01
8.483296109957314002e+01 -6.403965126129237717e+01
8.532441319956592451e+01 -6.434761750555034610e+01
8.581972419954422548e+01 -6.471741164407598035e+01
8.632150139955319901e+01 -6.506396679414093853e+01
8.681608129951450792e+01 -6.537328752525421294e+01
8.727815819955253573e+01 -6.568776111957195951e+01
8.776817729957451775e+01 -6.603324395905588062e+01
8.826109909954197974e+01 -6.620853817042940648e+01
8.875385549959196396e+01 -6.670491107735165315e+01
8.924899259963331133e+01 -6.700334793304116943e+01
8.975453679960060072e+01 -6.728342978226564242e+01
9.021837369962031516e+01 -6.763142095366836770e+01
9.071188679962006063e+01 -6.790365687350279700e+01
9.120540959960339933e+01 -6.825866078779939983e+01
9.170155069962788730e+01 -6.852445350503526811e+01
9.221079479956642899e+01 -6.883405434742209650e+01
9.269923509958130126e+01 -6.913871822720561511e+01
9.316173869954127440e+01 -6.944760431232458586e+01
9.365841619954130692e+01 -6.973960569359503836e+01
9.416323759953957051e+01 -7.002642082224770093e+01
9.465858909953726652e+01 -7.033981679963017086e+01
9.515869259952273751e+01 -7.067514569364809063e+01
9.565757909950002613e+01 -7.094597259645402687e+01
9.611344189947135419e+01 -7.124770776144440276e+01
9.661495389946730938e+01 -7.154621182255698386e+01
9.711586449946230459e+01 -7.187251571294061137e+01
9.760867979941235717e+01 -7.216481437944608501e+01
9.811618219934962326e+01 -7.246438949308829081e+01
9.861815669939846885e+01 -7.273148243319991479e+01
9.907710799940878132e+01 -7.305845028018360665e+01
9.957253519946334563e+01 -7.335507081540099250e+01
1.000701211994378355e+02 -7.366766318332021513e+01
1.005606794994532720e+02 -7.390878165915489717e+01
1.010689884994799286e+02 -7.425300959377914012e+01
1.015584064995284734e+02 -7.455205924620558733e+01
1.020350020995449540e+02 -7.484075920384279357e+01
1.025315772994922554e+02 -7.511487219614635080e+01
1.030261412994605053e+02 -7.542137121974973013e+01
1.035183188994380998e+02 -7.569607873551143484e+01
1.040204154994362398e+02 -7.599083876914637870e+01
1.045159650994435196e+02 -7.629941721313407754e+01
1.049742505994299790e+02 -7.655289441943014594e+01
1.054672223994557498e+02 -7.685575813031086057e+01
1.059619073994240352e+02 -7.715344826446053617e+01
1.064594716994117789e+02 -7.743392403302057403e+01
1.069601707994468143e+02 -7.776836096011629706e+01
1.074591121994319565e+02 -7.802208948154542156e+01
1.079246846993748932e+02 -7.831672240097417159e+01
1.084257490993340980e+02 -7.861596392200050332e+01
1.089205063993686053e+02 -7.889112902116633563e+01
1.094220330993402968e+02 -7.918787045901187582e+01
1.099204378993456430e+02 -7.948027877720366519e+01
1.104112634993323354e+02 -7.976485504639153135e+01
1.108699648993695064e+02 -8.003290383059032820e+01
1.113599246994385794e+02 -8.033371861061181107e+01
1.118501033994530189e+02 -8.060867138316844205e+01
1.123432626994585917e+02 -8.091673293825145663e+01
1.128396209994693891e+02 -8.123558755708771173e+01
1.133310195995131835e+02 -8.148209460987509090e+01
1.137930907995537382e+02 -8.175484953159178758e+01
1.142908867995547553e+02 -8.204967747294691094e+01
1.147846507995593583e+02 -8.232815595791726082e+01
1.152845992995992219e+02 -8.261159800793619468e+01
1.157810377996083844e+02 -8.288611823659883271e+01
1.162752850995898370e+02 -8.321143117171347114e+01
1.167373126995667008e+02 -8.347690769514568387e+01
1.172243846996193497e+02 -8.377900274404018433e+01
1.177174616996480836e+02 -8.409323733674088430e+01
1.182090668996395380e+02 -8.439558570269628035e+01
1.186995490996584977e+02 -8.470350645129563816e+01
1.191889247996600716e+02 -8.499129913438288497e+01
1.196507157996766182e+02 -8.525817625712357994e+01
1.201396536996528539e+02 -8.557291405357230474e+01
1.206392311996280569e+02 -8.590209584472984261e+01
1.211383828996338252e+02 -8.619532213732121306e+01
1.216282335996420443e+02 -8.652330306634002000e+01
1.221258179996295894e+02 -8.682002486086176418e+01
1.225954861996810905e+02 -8.714904255892693641e+01
1.230895295996460845e+02 -8.747112072291456286e+01
1.235884292996713612e+02 -8.779860208825773782e+01
1.240845806996835563e+02 -8.812129490690821854e+01
1.245807755997336699e+02 -8.845207230155591560e+01
1.250782833998093793e+02 -8.878000364359783703e+01
1.255393829997510693e+02 -8.905657019245344941e+01
1.260280993997223504e+02 -8.936494246610068615e+01
1.265170646996773485e+02 -8.965523066805820918e+01
1.270082386996277819e+02 -8.998126058275738615e+01
1.274987482996771178e+02 -9.028760890359251334e+01
1.279965527996794208e+02 -9.055100375561393378e+01
1.284532219996997355e+02 -9.084450391855787643e+01
1.289484634996958903e+02 -9.117966669378616018e+01
1.294433800996703212e+02 -9.144818639320661191e+01
1.299372767996383118e+02 -9.176822279031499363e+01
1.304396333996430712e+02 -9.204804576523753212e+01
1.309350685996553239e+02 -9.232649795312310914e+01
1.313945490996734407e+02 -9.260044975443732085e+01
1.318858563996359408e+02 -9.287292814118453066e+01
1.323863548996177997e+02 -9.309193442183240563e+01
1.328835413996448551e+02 -9.342410439253004029e+01
1.333784727996333004e+02 -9.371941863481465873e+01
1.338748164996236483e+02 -9.397983970240818508e+01
1.343321759996410947e+02 -9.426399159053892163e+01
1.348278183996487769e+02 -9.453916915935847953e+01
1.353227962996563747e+02 -9.483486752298662736e+01
1.358123212996774782e+02 -9.513685406309348025e+01
1.363117049996046717e+02 -9.536815204325446871e+01
1.368047594995375675e+02 -9.575115756999221617e+01
1.372688454995243319e+02 -9.602808626764161204e+01
1.377662058995608731e+02 -9.634122503698904438e+01
1.382664547995639168e+02 -9.661266800867956306e+01
1.387626341995394341e+02 -9.696656866386055640e+01
1.392572455995409655e+02 -9.728339152504310050e+01
1.397459125995474096e+02 -9.760899021522749308e+01
1.402072595995459778e+02 -9.795914848916675055e+01
1.407007186995117536e+02 -9.826286806626700354e+01
1.412007638995139587e+02 -9.870135994722994610e+01
1.416991019995141414e+02 -9.909419119772293527e+01
1.421913225995031098e+02 -9.945604780371297693e+01
1.426874227995240290e+02 -9.981210591734222248e+01
1.431476922995079804e+02 -1.001255083017412204e+02
1.436315087995324120e+02 -1.005948773170202912e+02
1.441273548995861802e+02 -1.009976769895412474e+02
1.446274618995494166e+02 -1.013862639206920022e+02
1.451246209995790650e+02 -1.018272080590896564e+02
1.456254332995617915e+02 -1.022097850175818508e+02
1.460898691995739682e+02 -1.026270721981294116e+02
1.465898075996290117e+02 -1.030689346373956710e+02
1.470802066996345729e+02 -1.035466640860901180e+02


==> figures/ex3/F3b32.txt <==
2.486640625861014087e-03 -2.845795951786251081e-04
3.059515000109058747e-02 -2.940738612591947687e-02
5.852610937794011647e-02 -1.002892579467330736e-01
8.485941875351699082e-02 -2.165249236599249283e-01
1.163251250058721098e-01 -3.845928783998379119e-01
1.460908593756116147e-01 -5.594308776159198082e-01
1.729003093766685595e-01 -8.347514982732349154e-01
2.003486343750395804e-01 -1.122089312198588873e+00
2.288870187518305954e-01 -1.444219945240337921e+00
2.549461562509947044e-01 -1.710901712135110220e+00
2.825622718764222441e-01 -2.171208705446420861e+00
3.109329281287678270e-01 -2.559781569160879400e+00
3.388385218800671339e-01 -3.012874761534571899e+00
3.660437625039527632e-01 -3.445510039110561529e+00
3.946270406288725496e-01 -3.906775648037026816e+00
4.230839375060639895e-01 -4.292646686816557811e+00
4.512044531311438789e-01 -4.891490730367076267e+00
4.807748718813620314e-01 -5.430060608441928061e+00
5.081107281332144510e-01 -5.896401561241361833e+00
5.360471625105205362e-01 -6.479484330174027029e+00
5.648313218848421968e-01 -6.990998590575150828e+00
5.913908687610884840e-01 -7.458997221305985192e+00
6.200832312632549304e-01 -8.082890099676905749e+00
6.482249625136908833e-01 -8.533223083819867938e+00
6.771400062634640449e-01 -9.156139535543646346e+00
7.062930000155098753e-01 -9.685826421472238934e+00
7.341554125129832187e-01 -1.008920855459955312e+01
7.628731406391260350e-01 -1.068111278302357192e+01
7.906241468891508362e-01 -1.123589133777545435e+01
8.199933156396603806e-01 -1.181645668611055910e+01
8.471805312668010401e-01 -1.232300594662592452e+01
8.751304406414384118e-01 -1.286562665678884443e+01
9.009186000173201592e-01 -1.335862399771187370e+01
9.277114031450359732e-01 -1.391272643842361134e+01
9.580351781455362925e-01 -1.437121644688819089e+01
9.881730250224052270e-01 -1.484106630633438328e+01
1.016771953148957408e+00 -1.548175170563766123e+01
1.046136165651166294e+00 -1.606981456748536630e+01
1.074580021903010163e+00 -1.656283657953356325e+01
1.103064087526842485e+00 -1.696108598847499138e+01
1.131616912528940588e+00 -1.769072384372893936e+01
1.159317712531493072e+00 -1.810078688160811211e+01
1.187862834406082868e+00 -1.872653373098212626e+01
1.216396053156135082e+00 -1.930433139990352487e+01
1.243264353158266999e+00 -1.979461948285969086e+01
1.271752618782329591e+00 -2.033298182234183216e+01
1.300455053158191987e+00 -2.081674871917859093e+01
1.328080165658487743e+00 -2.127615909024820340e+01
1.355471028159737301e+00 -2.178123821077194933e+01
1.382678159413199381e+00 -2.218852924498013124e+01
1.410653750041717558e+00 -2.266513511209759102e+01
1.440459684416211417e+00 -2.310119038652936752e+01
1.468526325040162561e+00 -2.355549184164843624e+01
1.496562646918182082e+00 -2.396455293571794698e+01
1.524318484416387065e+00 -2.437997615873344159e+01
1.550599890664603464e+00 -2.471585583985076440e+01
1.579341290665166042e+00 -2.513956237771261115e+01
1.606505715665651479e+00 -2.550928159741111045e+01
1.635889268790574391e+00 -2.592042636722526439e+01
1.665839993792538110e+00 -2.623381186961279354e+01
1.694186456291006948e+00 -2.662022554099139171e+01
1.720211740667046740e+00 -2.688698917984525849e+01
1.748465212541173486e+00 -2.732779835097295518e+01
1.777164725041384230e+00 -2.767197365556670619e+01
1.804953987543456151e+00 -2.802018055045312295e+01
1.834006875045787410e+00 -2.833602110639714056e+01
1.862613593797892264e+00 -2.866475311915376523e+01
1.888247640673544225e+00 -2.899266985188202028e+01
1.916733443798054992e+00 -2.935137854200825203e+01
1.944732575048988110e+00 -2.968082344559574537e+01
1.973339237547534708e+00 -2.997173832992335107e+01
2.002607756297162922e+00 -3.024477788933808498e+01
2.029356893796336436e+00 -3.056906212038505899e+01
2.057744409422369358e+00 -3.086480875480480890e+01
2.086257765672669962e+00 -3.114904029261868956e+01
2.114916971922504274e+00 -3.146184856289266918e+01
2.143603853172557194e+00 -3.175779158901976729e+01
2.172053087548331263e+00 -3.202944636571628934e+01
2.199187618798596588e+00 -3.231319211654044921e+01
2.227110703174403739e+00 -3.260260526615358856e+01
2.255827628175637756e+00 -3.286671075912919804e+01
2.282759590675635053e+00 -3.312877461029320614e+01
2.310122606300982540e+00 -3.340742168947843993e+01
2.337241862549976901e+00 -3.365101518567622207e+01
2.363394012549502321e+00 -3.388585036898677316e+01
2.391029412553834277e+00 -3.413424743491522406e+01
2.418308143803990617e+00 -3.439084445479551988e+01
2.446923637554267117e+00 -3.466979089880824461e+01
2.475284475050646193e+00 -3.493603482096168733e+01
2.501960025050397718e+00 -3.520593986173030032e+01
2.528235684423325580e+00 -3.546814015237752216e+01
2.557565890673277664e+00 -3.574556628011537640e+01
2.586511371924970604e+00 -3.598502340529007171e+01
2.615789625050272349e+00 -3.628021257684260803e+01
2.643385506298280063e+00 -3.651468886829398031e+01
2.670464343799075380e+00 -3.680567164334804175e+01
2.698099709425441972e+00 -3.714013395513468652e+01
2.726632525054867529e+00 -3.744203587590673976e+01
2.755596971930341255e+00 -3.774034472264598605e+01
2.782542009428983221e+00 -3.800536185339274908e+01
2.810717653177672304e+00 -3.832260799987071209e+01
2.838111231302971049e+00 -3.862302187417020605e+01
2.865696037552719844e+00 -3.897599724226181905e+01
2.894028150052392334e+00 -3.929041904355632653e+01
2.922514450052251078e+00 -3.963254938043679232e+01
2.951281359425561135e+00 -3.992222063159690748e+01
2.978169296928172116e+00 -4.022262898617896809e+01
3.003234678178632322e+00 -4.051087556751306096e+01
3.031556146930462603e+00 -4.091488765532906768e+01
3.059546434431439366e+00 -4.123364651133095293e+01
3.087637246935454272e+00 -4.160952227555704752e+01
3.116032925063763059e+00 -4.188710366880339819e+01
3.145386293810751965e+00 -4.224710070232072212e+01
3.170092687562167555e+00 -4.259832744484577205e+01
3.198085115688872548e+00 -4.292735972893395058e+01
3.226533725064111735e+00 -4.324885125570159516e+01
3.254585212564883534e+00 -4.358906262725838587e+01
3.283378078189997495e+00 -4.390416861066888998e+01
3.308583634442527455e+00 -4.425655079245128576e+01
3.336792531317232857e+00 -4.460825270071431703e+01
3.364108278192450285e+00 -4.494758081119436355e+01
3.391348875071098945e+00 -4.527511710614063389e+01
3.418717234447068876e+00 -4.552171929476333645e+01
3.446575493820795089e+00 -4.602852359780168712e+01
3.473954275072106412e+00 -4.629774767541037050e+01
3.501977203197817801e+00 -4.671232446257651105e+01
3.529855171946486792e+00 -4.703545534442901044e+01
3.558416734443841989e+00 -4.747726520681020190e+01
3.586680350069766376e+00 -4.782734250004602217e+01
3.615572112570180963e+00 -4.820372059360408201e+01
3.641031796944236731e+00 -4.852951780693472728e+01
3.670617284446265671e+00 -4.886323797985888717e+01
3.698476756320317804e+00 -4.929640944094764876e+01
3.727147078199347874e+00 -4.966037841721647794e+01
3.754651315701291736e+00 -4.998236626555360829e+01
3.784137559451373534e+00 -5.038864270032868831e+01
3.809259284448383909e+00 -5.068083185682684899e+01
3.837543925074751172e+00 -5.104525203165405145e+01
3.864677931323825533e+00 -5.138715123700477250e+01
3.895366034451058113e+00 -5.169768679621468266e+01
3.924933009448832166e+00 -5.208250391036465743e+01
3.951138268826994704e+00 -5.243701464488262332e+01
3.977626118827206625e+00 -5.276896847700209037e+01
4.007527900077235472e+00 -5.311314378312780349e+01
4.036018509449199598e+00 -5.343983706131606937e+01
4.065897312573316214e+00 -5.375359783936118419e+01
4.095860550075059336e+00 -5.408537585006647674e+01
4.123033587573488035e+00 -5.438972276891625057e+01
4.152106540694582293e+00 -5.469518392752323876e+01
4.180517428195823726e+00 -5.504623618857195311e+01
4.209591218821493896e+00 -5.538483205366457440e+01
4.237013050070800091e+00 -5.571477605302854386e+01
4.264610634449510940e+00 -5.603304860187508041e+01
4.292066309450891737e+00 -5.633376515916026506e+01
4.320344003200926153e+00 -5.664663126659408476e+01
4.350509393826794025e+00 -5.697343976021643641e+01
4.378295125077425354e+00 -5.733172059131911169e+01
4.406304009448898995e+00 -5.765791649242111561e+01
4.436747406323263476e+00 -5.797915951672986523e+01
4.462069446948945028e+00 -5.830989372722807218e+01
4.490275943825562166e+00 -5.856687365006523294e+01
4.518378353200439790e+00 -5.897884012347350335e+01
4.547386493822976661e+00 -5.932167384929453391e+01
4.574895153197250153e+00 -5.968034446696017170e+01
4.601123653196282248e+00 -5.997637018585766100e+01
4.628824465696588675e+00 -6.032657213310302780e+01
4.657732743819323673e+00 -6.066934419951708435e+01
4.686531915693748829e+00 -6.102107270641866421e+01
4.714545125068102749e+00 -6.133068105185002139e+01
4.743217865694472124e+00 -6.168300297910054297e+01
4.769552543818928569e+00 -6.194863993984480999e+01
4.798000871941081158e+00 -6.234105912833300778e+01
4.825603287563993149e+00 -6.266132386526268760e+01
4.854362137564734780e+00 -6.300664512153858965e+01
4.883430912565021487e+00 -6.335960876884708881e+01
4.912111590691257135e+00 -6.370887346444965260e+01
4.939373500067965495e+00 -6.400943297120878128e+01
4.967979840691768345e+00 -6.435119014889609446e+01
4.996398593819169065e+00 -6.467702907602354401e+01
5.026631271944392410e+00 -6.495583278392130921e+01
5.055315915696102280e+00 -6.531607148905717963e+01
5.082977934445167989e+00 -6.563515646612395926e+01
5.107421218817350450e+00 -6.594957572037661464e+01
5.134566643816217635e+00 -6.624679358568025123e+01
5.163049765689137871e+00 -6.654275680030373508e+01
5.192640987566338850e+00 -6.686122421521996273e+01
5.219935106314789408e+00 -6.715328203976534382e+01
5.245077625066155491e+00 -6.741731180025043102e+01
5.271496928194370213e+00 -6.774550958451052907e+01
5.299883593819178174e+00 -6.799581383596263606e+01
5.326600621946145253e+00 -6.832188479979330964e+01
5.354302009449142474e+00 -6.863761285438170034e+01
5.384244706322810714e+00 -6.893066344816583069e+01
5.408131718819255696e+00 -6.920748767106654498e+01
5.435457275070206151e+00 -6.948685319985192166e+01
5.463736700067848062e+00 -6.978385378978427411e+01
5.492197587570419870e+00 -7.004695928959705498e+01
5.520125521946130931e+00 -7.032523739883794178e+01
5.548182931321562705e+00 -7.058691726102283326e+01
5.575567715698316107e+00 -7.088140362042832976e+01
5.603188434450043331e+00 -7.116360747231451001e+01
5.631310165698472758e+00 -7.143723671366964822e+01
5.661351737573760090e+00 -7.171575336596083616e+01
5.689779025071324270e+00 -7.203877901721476462e+01
5.719250315698200637e+00 -7.232803448121781287e+01
5.744864371949322646e+00 -7.258562492859751103e+01
5.772094368822486388e+00 -7.286060191128721897e+01
5.801331025071675640e+00 -7.318465886971883094e+01
5.830305109448776335e+00 -7.348031480355660960e+01
5.860400087571512984e+00 -7.375127375077408942e+01
5.886180462572099259e+00 -7.401404525391487255e+01
5.915566409445936813e+00 -7.432104677938934856e+01
5.942924396943570997e+00 -7.455691946975761653e+01
5.971207156318033782e+00 -7.490612006157186897e+01
5.999593965693808428e+00 -7.521057900368673188e+01
6.025978893820283844e+00 -7.550597459100499975e+01
6.053031131320803837e+00 -7.575658623913265899e+01
6.079635046947498012e+00 -7.608536124815286428e+01
6.108694000069423424e+00 -7.635965927231494277e+01
6.137888315696002905e+00 -7.664845594144745178e+01
6.167298518820825137e+00 -7.685014423913379744e+01
6.196132937568354038e+00 -7.723888712009446067e+01
6.222914884442200645e+00 -7.748320946383410046e+01
6.252921237567548474e+00 -7.781989781015533936e+01
6.281019459442600095e+00 -7.807913913071382694e+01
6.307924531320526995e+00 -7.828395043627716632e+01
6.336856662574632537e+00 -7.866242043385916816e+01
6.365411781328859320e+00 -7.898572875322436460e+01
6.392776384454645466e+00 -7.926663760602828290e+01
6.420392512581866384e+00 -7.955393363609039170e+01
6.449454306335674403e+00 -7.986235349734830891e+01
6.478605131337936029e+00 -8.015854000855206607e+01
6.505927843837660873e+00 -8.046118658137464763e+01
6.533010600088772435e+00 -8.073743838749294355e+01
6.560858928215655084e+00 -8.104827860125182326e+01
6.588215775092923110e+00 -8.134774509511359497e+01
6.616069968843401483e+00 -8.164088009071953422e+01
6.643235671966582601e+00 -8.194757681686616024e+01
6.672160656341436180e+00 -8.223138465992875012e+01
6.696858968842615667e+00 -8.252444661911441415e+01
6.725003721968224824e+00 -8.279908436376969405e+01
6.752892146968349607e+00 -8.310110048367882030e+01
6.780156712592681600e+00 -8.342315647689150637e+01
6.810433446964758275e+00 -8.371246988343912676e+01
6.839955275090726872e+00 -8.398739152655886642e+01
6.865685275092619833e+00 -8.429316370893145915e+01
6.892572075093973183e+00 -8.459694537502124945e+01
6.922859793845731247e+00 -8.492303368125482166e+01
6.951604403219093342e+00 -8.519416638743047088e+01
6.979891559470267737e+00 -8.552754045264362048e+01
7.007932931343638927e+00 -8.584504277325891053e+01
7.034208503217403319e+00 -8.612358929760482340e+01
7.063264087595520380e+00 -8.647161979222254047e+01
7.089611646971924586e+00 -8.675252459211890255e+01
7.118768640722578311e+00 -8.709076248770308837e+01
7.148664684471413011e+00 -8.739058287330180974e+01
7.175167428221090660e+00 -8.766798322837831847e+01
7.203347356347403974e+00 -8.802369382814984533e+01
7.231353806348941760e+00 -8.831957255109455218e+01
7.260968615726497433e+00 -8.864529410010625554e+01
7.289764734477326869e+00 -8.890030875783543252e+01
7.317660737601634935e+00 -8.925944274092495334e+01
7.342953231354336197e+00 -8.956114897498255800e+01
7.370461321983682978e+00 -8.984659629680794524e+01
7.398710231358997191e+00 -9.017310089685615537e+01
7.428020615733899490e+00 -9.046977060112085667e+01
7.454747206357573930e+00 -9.075085466309586479e+01
7.483423893854713072e+00 -9.106977587197832236e+01
7.509147843860475291e+00 -9.130827860906805427e+01
7.536869009484448156e+00 -9.165298989223452963e+01
7.564100340737319073e+00 -9.195386261644854642e+01
7.591068981367698143e+00 -9.224171823712622142e+01
7.619653440744400541e+00 -9.252917859875667261e+01
7.648632053246672058e+00 -9.281557165677084242e+01
7.677538140745660655e+00 -9.308426575631655453e+01
7.705261953241681283e+00 -9.326366602013249008e+01
7.733343603242545328e+00 -9.364640406508658543e+01
7.760254718868615953e+00 -9.393396496119694916e+01
7.789429059499909158e+00 -9.421936471537121349e+01
7.815917081371914321e+00 -9.450822996267048381e+01
7.843766540750657157e+00 -9.478492162215552241e+01
7.870937347005060758e+00 -9.511129054935786087e+01
7.899204484506149981e+00 -9.541868193088046723e+01
7.925603528250775298e+00 -9.573365447532566463e+01
7.952889543878377765e+00 -9.605403141531857614e+01
7.980469006381049724e+00 -9.636795582136470273e+01
8.009090006381782700e+00 -9.661443450886815754e+01
8.035486484504417604e+00 -9.703768485685621670e+01
8.064346425134928609e+00 -9.731195606403642273e+01
8.092518731386896036e+00 -9.772230693979851424e+01
8.121498081386356205e+00 -9.807252290084068136e+01
8.148823409512218063e+00 -9.844958693126795879e+01
8.177094418877146609e+00 -9.882228219226266219e+01
8.203848403247249621e+00 -9.921890869079575737e+01
8.234110353239536551e+00 -9.947736684731388834e+01
8.263572818866329328e+00 -1.000088264804477660e+02
8.291838596994487887e+00 -1.004243346277021800e+02
8.319521196996738865e+00 -1.008137920473451032e+02
8.348158393871777605e+00 -1.012578407184922611e+02
8.374814643870401198e+00 -1.016988247072225562e+02


==> figures/ex3/F3b8.txt <==
7.021674999023730379e-03 -1.220812912276141124e-04
8.891346249959042325e-02 -3.123774579967830006e-02
1.647814000034628634e-01 -1.009720140272662992e-01
2.486958625070201379e-01 -2.217363702493926891e-01
3.297926500081302947e-01 -3.828647194366511242e-01
4.058156125080785159e-01 -5.986894044097459400e-01
4.895104875095910302e-01 -7.791963432365488496e-01
5.705172625127659103e-01 -1.091240951888956090e+00
6.481948500167504790e-01 -1.439989859791934279e+00
7.317950250230325082e-01 -1.807070235565353400e+00
8.143495250260457397e-01 -2.139318680008271301e+00
8.981322000246478865e-01 -2.527283604419927165e+00
9.749938750316431424e-01 -3.021242730968104695e+00
1.053986337532265338e+00 -3.441198338154665137e+00
1.135991725028461019e+00 -3.759715290660879283e+00
1.212819350030841292e+00 -4.414803077934193354e+00
1.295560125036999466e+00 -4.909361780362404559e+00
1.375394237536909259e+00 -5.458806772286415310e+00
1.452286950041681735e+00 -5.896304738470857565e+00
1.534548387547175707e+00 -6.467192739738284679e+00
1.615282262556064552e+00 -6.964305343479193056e+00
1.694306825057083188e+00 -7.487802000206997377e+00
1.775119275065193847e+00 -8.089659519679434752e+00
1.859053312558472726e+00 -8.687363325341364018e+00
1.933901250062334043e+00 -9.197841450262272289e+00
2.016379575058508067e+00 -9.687532457672327624e+00
2.100771375057902901e+00 -1.026490190889974841e+01
2.184376037562543615e+00 -1.072046854033156471e+01
2.260320112565608497e+00 -1.126800327667125856e+01
2.344489675063513801e+00 -1.181053532421955765e+01
2.426957212572062872e+00 -1.240501276727299995e+01
2.503967362574002209e+00 -1.290247541403639531e+01
2.585822262571738861e+00 -1.337280658543972578e+01
2.668516512573503974e+00 -1.399866244041670171e+01
2.746178325077934801e+00 -1.457291083966911671e+01
2.827950837582847043e+00 -1.512195825877908462e+01
2.908838300086017625e+00 -1.565433502578390090e+01
2.984639900084545161e+00 -1.612502354326441889e+01
3.066587975089575480e+00 -1.668449130629902655e+01
3.145342812589063897e+00 -1.726427329790065812e+01
3.222185500092365373e+00 -1.775485017981623770e+01
3.302498087595708398e+00 -1.824274925123372881e+01
3.383660687600567485e+00 -1.883541495197657412e+01
3.459793037605436439e+00 -1.932431403473909981e+01
3.542182400108188745e+00 -1.986592004654687926e+01
3.621328012614782210e+00 -2.038223763680794320e+01
3.704840837620167804e+00 -2.089755925654952051e+01
3.783339787620064953e+00 -2.132057668301346354e+01
3.866751375117772227e+00 -2.181706445221369606e+01
3.950863687621989584e+00 -2.230296678192767246e+01
4.029442137628606702e+00 -2.279577986282420454e+01
4.111266337636124035e+00 -2.321857295865698134e+01
4.192644375138513624e+00 -2.365823764222965053e+01
4.268474212641336862e+00 -2.397109393921853737e+01
4.351461475149832836e+00 -2.447337063263426415e+01
4.433372337647853101e+00 -2.483495361896855513e+01
4.507926950155706436e+00 -2.525319568351740784e+01
4.589407925155896351e+00 -2.559236559548290657e+01
4.672373037654764971e+00 -2.600774148575720091e+01
4.746224000156047396e+00 -2.636764711849981069e+01
4.827296700150853326e+00 -2.674442008847839958e+01
4.911336562653531246e+00 -2.709951359026017670e+01
4.991209975148009903e+00 -2.746226303144756287e+01
5.067405150149724591e+00 -2.779530892836869782e+01
5.151384187652638502e+00 -2.814543927539504153e+01
5.231217337654399557e+00 -2.849190601139875412e+01
5.307326950156621592e+00 -2.870365240651122107e+01
5.389458025162426225e+00 -2.913813441189024189e+01
5.471920625170639596e+00 -2.942943089414226776e+01
5.549255475167598206e+00 -2.975829273985885237e+01
5.633026700171114953e+00 -3.012335157983812550e+01
5.712345112669225955e+00 -3.045331801984044873e+01
5.788495387675098414e+00 -3.074158129629077507e+01
5.871917000180175705e+00 -3.105150145384710214e+01
5.952610412681821117e+00 -3.139716852090394639e+01
6.030157325186110029e+00 -3.165612641738519883e+01
6.110996725188428513e+00 -3.195277251819437581e+01
6.189860300188954056e+00 -3.225910878923363612e+01
6.267239225190479601e+00 -3.254509137602975954e+01
6.349915825193434671e+00 -3.284071734868336989e+01
6.432221312696597693e+00 -3.308979594430518034e+01
6.514943837691717476e+00 -3.333905996106364000e+01
6.592563212692212460e+00 -3.360921197791136450e+01
6.671549725191766811e+00 -3.389234211637499783e+01
6.753983925195228721e+00 -3.415258906750543133e+01
6.827878625193505968e+00 -3.442216329463272473e+01
6.908179437696475134e+00 -3.468768406201132137e+01
6.991112212696521055e+00 -3.496809953000515492e+01
7.064676200202924861e+00 -3.522340478787529605e+01
7.144146275206423979e+00 -3.549774151459372007e+01
7.225878275202049394e+00 -3.573830865385295397e+01
7.302430050206808687e+00 -3.601722295636248816e+01
7.384189450209021288e+00 -3.628494420064674841e+01
7.465722212713984618e+00 -3.659171487894775510e+01
7.540689337722682239e+00 -3.686536503372997231e+01
7.621324200225771506e+00 -3.715087390648211851e+01
7.703541112725844187e+00 -3.744840311085021511e+01
7.786129587721674739e+00 -3.775113200313641926e+01
7.859922762723059009e+00 -3.802133660505268153e+01
7.941734825220251537e+00 -3.830826180931766345e+01
8.022163225222072924e+00 -3.862238431227532942e+01
8.096593462721372703e+00 -3.888859657243818901e+01
8.181242025223156134e+00 -3.925288848641743300e+01
8.265668625230389921e+00 -3.956184615885447897e+01
8.342110787735180111e+00 -3.986599786588732286e+01
8.424297787741807042e+00 -4.017745529455034159e+01
8.506234087745554007e+00 -4.041386468417488231e+01
8.577751787749690493e+00 -4.079570081826973649e+01
8.661099862747107636e+00 -4.113610156709795262e+01
8.742876812750580484e+00 -4.141310219438079088e+01
8.818370450248892212e+00 -4.179273523961633430e+01
8.901680287751730702e+00 -4.212573871661149383e+01
8.982776437759724786e+00 -4.244567682484120041e+01
9.059148712769214740e+00 -4.279249351884811148e+01
9.142292412777251798e+00 -4.311489730396040443e+01
9.222756187781172343e+00 -4.340721919976228094e+01
9.306483687780740865e+00 -4.378736715063789120e+01
9.384951475283884292e+00 -4.411605251428411378e+01
9.464688962782119575e+00 -4.447967323867041500e+01
9.547753762788175891e+00 -4.483803126179280696e+01
9.622967562781951756e+00 -4.518735373934420352e+01
9.704082287786107486e+00 -4.553476991899097470e+01
9.784895875283936562e+00 -4.584687365136387882e+01
9.860664800288049037e+00 -4.624739597654652101e+01
9.942170475292826382e+00 -4.660945264287899192e+01
1.002424635029899491e+01 -4.699302123666738851e+01
1.009926651280112253e+01 -4.730951176069201836e+01
1.018167563780208695e+01 -4.767544746777136311e+01
1.026350066280059536e+01 -4.806398884463650489e+01
1.033984748780034124e+01 -4.839674573017903469e+01
1.042082420030619971e+01 -4.873388975551748814e+01
1.050213250031205803e+01 -4.914061856875657952e+01
1.058488047531652398e+01 -4.950679203028913378e+01
1.066093458782037828e+01 -4.982343187792659478e+01
1.074232336281929179e+01 -5.014129202875831481e+01
1.082362902532715054e+01 -5.050382132115326783e+01
1.089921236282822292e+01 -5.088238314963399489e+01
1.098348205033070712e+01 -5.122940763523065044e+01
1.106541701283289569e+01 -5.152910511094002288e+01
1.114079500033139425e+01 -5.191782409251619157e+01
1.122247207533399660e+01 -5.224198713638118363e+01
1.130531667533563223e+01 -5.261678705035217263e+01
1.138191013783436745e+01 -5.281347499487768005e+01
1.146167733783607900e+01 -5.321303447048906321e+01
1.154463986283606403e+01 -5.361850851915821181e+01
1.161983178783917481e+01 -5.393572320631826500e+01
1.170159567533507072e+01 -5.424880316785446865e+01
1.178439017534320499e+01 -5.460219928403316203e+01
1.185986567535515235e+01 -5.493870030322973719e+01
1.194124577535380638e+01 -5.529122095914968327e+01
1.202122783786718685e+01 -5.556154297360529171e+01
1.210348873787226864e+01 -5.597083327563613153e+01
1.218030412537434870e+01 -5.628210460732263698e+01
1.226237943787559459e+01 -5.658680053339053018e+01
1.234575636288356293e+01 -5.693330830388548236e+01
1.242470776287946421e+01 -5.725585923254135423e+01
1.250444856288557105e+01 -5.756611851941692493e+01
1.258824785038162020e+01 -5.789860323714670187e+01
1.266321212538601060e+01 -5.821574595180863554e+01
1.274636321289951013e+01 -5.854464262102901984e+01
1.283008538789142960e+01 -5.887441394173364984e+01
1.290624811289545448e+01 -5.920301560377683359e+01
1.298965055039728611e+01 -5.952579872341576817e+01
1.307525078789869610e+01 -5.985122524790703125e+01
1.315087918790406718e+01 -6.011443171833469279e+01
1.322938636291671344e+01 -6.048869550349110114e+01
1.331245217541224690e+01 -6.085676747093364725e+01
1.338787283791383231e+01 -6.119042352059402390e+01
1.346962760043003016e+01 -6.146894780413180115e+01
1.355445230042811033e+01 -6.175675263593448250e+01
1.363385358792915270e+01 -6.221344471450915847e+01
1.370805816293064083e+01 -6.253538401236689026e+01
1.379021498794473644e+01 -6.289638991108511590e+01
1.387113007544827781e+01 -6.320265147115143378e+01
1.394959176294644010e+01 -6.353105340566613535e+01
1.403220352545351091e+01 -6.389381105511095171e+01
1.411287651295903345e+01 -6.423434476509316937e+01
1.419004928795352782e+01 -6.456202807100892471e+01
1.427084842546314292e+01 -6.487812475299310222e+01
1.435338512546765344e+01 -6.520898637118035879e+01
1.443000481298584248e+01 -6.552929036342648317e+01
1.451199490049638996e+01 -6.585076448700624496e+01
1.459249702549966798e+01 -6.615117237750303048e+01
1.466532796300059260e+01 -6.646749840157035294e+01
1.474830108801701556e+01 -6.677689559153266430e+01
1.482952782552142423e+01 -6.708807243299965251e+01
1.491136103803246726e+01 -6.740137005526779035e+01
1.498879000053180732e+01 -6.767252841298356714e+01
1.507038992553414403e+01 -6.797702320469927884e+01
1.515322798804392335e+01 -6.828781084070182317e+01
1.523033250055247834e+01 -6.856997035780159422e+01
1.531022075055902576e+01 -6.886542940055144868e+01
1.539135312557412760e+01 -6.914988167978685851e+01
1.546780301307246930e+01 -6.942890193345046157e+01
1.554858420058009472e+01 -6.971296039411625145e+01
1.563350205058902986e+01 -7.000689496244199006e+01
1.571059047558689770e+01 -7.030038075408867826e+01
1.579241080059669855e+01 -7.057283123367290045e+01
1.587601982559898772e+01 -7.090004589082784037e+01
1.595244531311091407e+01 -7.117102978376907174e+01
1.603298122561993466e+01 -7.146349116030611981e+01
1.611400308812322635e+01 -7.170105426306344043e+01
1.618957248812880323e+01 -7.203297506009100459e+01
1.626821840063554703e+01 -7.231749738113667547e+01
1.634913223813516936e+01 -7.260595893307819892e+01
1.642963642563101700e+01 -7.289006099395174942e+01
1.650713072564231254e+01 -7.320861944276214217e+01
1.659058756314873051e+01 -7.348793794457151307e+01
1.667012196315964445e+01 -7.378693811922718737e+01
1.674554596317948096e+01 -7.405904318299283773e+01
1.682768971318152751e+01 -7.435396095048849929e+01
1.690893370067992407e+01 -7.461889772569611523e+01
1.698491095068219181e+01 -7.492187946932409659e+01
1.706760227567828281e+01 -7.521897942163795392e+01
1.714993417567681888e+01 -7.553743227851042263e+01
1.722533685067615750e+01 -7.580327364123331790e+01
1.730674972567071279e+01 -7.608409313615210579e+01
1.738930511316137029e+01 -7.641398887905202741e+01
1.746484551317443845e+01 -7.672926379781607409e+01
1.754679820068180618e+01 -7.704814903617037203e+01
1.762698430067869992e+01 -7.736674631537269420e+01
1.770754230067130663e+01 -7.766103167447872124e+01
1.778520705067954566e+01 -7.785316936506121976e+01
1.786743115069829457e+01 -7.827181804648621721e+01
1.794653775070578661e+01 -7.857574908390682822e+01
1.802428025071073137e+01 -7.884896003252764274e+01
1.810645891321483703e+01 -7.919446386361126144e+01
1.818801328821386676e+01 -7.948321912262690603e+01
1.825880186322332577e+01 -7.974637492055337873e+01
1.833219800072502892e+01 -8.003982820919338792e+01
1.841311658822654351e+01 -8.031977732326026853e+01
1.848945110073235298e+01 -8.060534421169421648e+01
1.857185681323316828e+01 -8.096173085495519217e+01
1.865290467573358058e+01 -8.121157112369282061e+01
1.873096360073260769e+01 -8.149737926340107208e+01
1.881271335073371631e+01 -8.180414246397293709e+01
1.889610166323986107e+01 -8.210431790849091271e+01
1.897414922573709362e+01 -8.237303558186830799e+01
1.905510241325522713e+01 -8.269051881749534516e+01
1.913891577576235647e+01 -8.297151848835849819e+01
1.921982501326128556e+01 -8.330665631820984629e+01
1.929573505075988749e+01 -8.357863826087765347e+01
1.937881367575836578e+01 -8.389710029206760566e+01
1.945939066326296540e+01 -8.420883110628275858e+01
1.953641861327226081e+01 -8.448397275122141536e+01
1.961864828827999929e+01 -8.482504805004620607e+01
1.969905670078416904e+01 -8.511757889705855007e+01
1.977634598828642254e+01 -8.537486401537442759e+01
1.985782142579033405e+01 -8.572298326908138222e+01
1.993880795079208212e+01 -8.604950826865776037e+01
2.001456353830435830e+01 -8.633376958734237405e+01
2.009691601331631716e+01 -8.665130583761990124e+01
2.017841351332820921e+01 -8.697831848824486656e+01
2.025504397582444938e+01 -8.724844183307939716e+01
2.033779817582565386e+01 -8.759371486886472269e+01
2.042021622583409624e+01 -8.791730253386620575e+01
2.050119476334005242e+01 -8.824627606290518145e+01
2.057861512584484842e+01 -8.855095144180668854e+01
2.065928128834362099e+01 -8.887680883982058333e+01
2.074132675085236599e+01 -8.919533829305827055e+01
2.081799478835471007e+01 -8.949683519969755707e+01
2.089892520086279148e+01 -8.973752393313965570e+01
2.098136327587913286e+01 -9.009874494151648605e+01
2.105696643838503235e+01 -9.039463486342512510e+01
2.113822695089068304e+01 -9.068016573629049049e+01
2.122045016338843482e+01 -9.091894855823434796e+01
2.129625830089365479e+01 -9.126622546473979014e+01
2.138021403839279344e+01 -9.154874611431573328e+01
2.146207280090341385e+01 -9.183328677969183218e+01
2.153782083841265660e+01 -9.210186314723942758e+01
2.161723616342500520e+01 -9.238104531273820896e+01
2.169778668842799618e+01 -9.265213727244956488e+01
2.177408053841794811e+01 -9.279751319996972825e+01
2.185744992593636482e+01 -9.318873155879916226e+01
2.194137423845087653e+01 -9.345973160915121980e+01
2.202137332596002750e+01 -9.373113658261706860e+01
2.209799896345866443e+01 -9.400559354111878463e+01
2.217950297596296139e+01 -9.426868593271812813e+01
2.226147942596169571e+01 -9.449876492757452695e+01
2.233744008846836948e+01 -9.481832939083992073e+01
2.241981645097517628e+01 -9.511044238410204343e+01
2.250007688848005216e+01 -9.540652689355920302e+01
2.257798583848396845e+01 -9.571577285752519515e+01
2.265941126348558043e+01 -9.601038103506412824e+01
2.273982741349009018e+01 -9.623388605037601451e+01
2.281344002600006604e+01 -9.660200541948471198e+01
2.289485913849686938e+01 -9.689666683381298640e+01
2.297676238848596597e+01 -9.721355380735542440e+01
2.305336863849446161e+01 -9.747653042155747016e+01
2.313724077599262330e+01 -9.784452053492054802e+01
2.321751567599547172e+01 -9.820327861321351293e+01
2.330164188850245921e+01 -9.854506698948480903e+01
2.337926807601674284e+01 -9.889385106881290710e+01
2.346223033852807305e+01 -9.926074269542716877e+01
2.354379558852762955e+01 -9.962304168144831351e+01
2.362082777602689987e+01 -1.000090289620165862e+02
2.370223360102865229e+01 -1.003970015826346440e+02
2.378514103853972017e+01 -1.008273591408764389e+02
2.386317201354241035e+01 -1.011777063705809923e+02
2.394529863854420171e+01 -1.016001401548157332e+02


==> figures/ex3/RNb1.txt <==
2.722520999999971103e-01 -2.561822236911484932e-02
4.078420499999888982e+00 -4.327586251635645587e-01
8.473654599999720816e+00 -8.514830222840212848e-01
1.225577420000015039e+01 -1.233287510880000770e+00
1.634922149999754026e+01 -1.626382228370858662e+00
2.019091879999929873e+01 -1.985862623153951123e+00
2.409911069999974842e+01 -2.336243827055358935e+00
2.817160869999825223e+01 -2.698174931391696951e+00
3.195668549999800234e+01 -3.030205413659416980e+00
3.609386489999639025e+01 -3.374975027148771289e+00
3.979771609999386328e+01 -3.692374342418817790e+00
4.345154539999359855e+01 -4.002675665316766995e+00
4.733935309999450425e+01 -4.325377566956064790e+00
5.100153629999317673e+01 -4.623232069410050826e+00
5.487696419999630848e+01 -4.934410720847331788e+00
5.855471209999443261e+01 -5.221546394626082943e+00
6.222301679998794555e+01 -5.504094015620254687e+00
6.615968599999526134e+01 -5.798840622919845700e+00
6.981569989999329096e+01 -6.072300415826255460e+00
7.348396289999408282e+01 -6.341439687216212207e+00
7.747371509999520356e+01 -6.622646695869610411e+00
8.132703920000207631e+01 -6.884562883792774812e+00
8.534185430000015060e+01 -7.159448174214934291e+00
8.915058669999559982e+01 -7.415624316545528671e+00
9.291514319999885174e+01 -7.666478865886412919e+00
9.687953979999680598e+01 -7.931226008485774415e+00
1.006843736999975079e+02 -8.176702207152256818e+00
1.046843348999964007e+02 -8.435175391168856507e+00
1.083934584999991415e+02 -8.675846338616402420e+00
1.121658524000014268e+02 -8.913658458896726700e+00
1.161541837000050066e+02 -9.163108564170558523e+00
1.198621186999972394e+02 -9.396980473955359514e+00
1.237499748999966869e+02 -9.643035880880386657e+00
1.274015599999970050e+02 -9.872383106145367293e+00
1.310829795999934788e+02 -1.009948030100541239e+01
1.350819070999880580e+02 -1.034080987694614251e+01
1.387934367999839367e+02 -1.056453037981529519e+01
1.427145583999814562e+02 -1.080017885100046371e+01
1.464191255999864723e+02 -1.102197522756916293e+01
1.501552350999862995e+02 -1.124048730888047842e+01
1.541294867999768599e+02 -1.147164350059238913e+01
1.578956826999887255e+02 -1.168843581059620540e+01
1.617982075999958909e+02 -1.191650658101377047e+01
1.655007922999961636e+02 -1.212931475408909776e+01
1.691680571000148348e+02 -1.234168562215763032e+01
1.731573510000236524e+02 -1.256809533464086215e+01
1.769871665000217433e+02 -1.278043819886162602e+01
1.812443945000311771e+02 -1.300319765657044435e+01
1.850773507000338611e+02 -1.321282305553652137e+01
1.888933529000310898e+02 -1.342132929190256974e+01
1.929717383000252653e+02 -1.364101998431821627e+01
1.967749084000310802e+02 -1.384868524065812423e+01
2.008965523000294695e+02 -1.406704807132178203e+01
2.046404878000286658e+02 -1.427219317098826679e+01
2.083586442000355419e+02 -1.447722270901163810e+01
2.123692981000255315e+02 -1.469373550217961188e+01
2.160774890000261337e+02 -1.489652444866831793e+01
2.202097749000266163e+02 -1.510036877132958111e+01
2.243861828000326000e+02 -1.531366586859334689e+01
2.283212298000446765e+02 -1.551532016050415130e+01
2.325650884000493193e+02 -1.572613489645344131e+01
2.364990191000493951e+02 -1.592542693241783880e+01
2.402907178000524482e+02 -1.612371734657646272e+01
2.442520535000506356e+02 -1.633810596139457516e+01
2.479853812000546895e+02 -1.653567650890516205e+01
2.519413952000507493e+02 -1.674886582460047890e+01
2.557006798000317644e+02 -1.694848093515013332e+01
2.596239217000369877e+02 -1.714678006589148396e+01
2.637693124000358011e+02 -1.735852043457455096e+01
2.676933875000427179e+02 -1.755654504079846134e+01
2.720387705000650271e+02 -1.776585014597328183e+01
2.759553495000498060e+02 -1.796281251871315376e+01
2.797641776000558593e+02 -1.816092178165071402e+01
2.836622889000515784e+02 -1.837057684248692269e+01
2.874909753000445107e+02 -1.856920106954692784e+01
2.916621912000413772e+02 -1.877759881179051149e+01
2.955398200000425390e+02 -1.897536192466622396e+01
2.992011980000508515e+02 -1.917159242791461438e+01
3.030588789000519796e+02 -1.938156247906929508e+01
3.066573281000590896e+02 -1.957807717898792532e+01
3.104428663000629740e+02 -1.978582184714484882e+01
3.141560286000622568e+02 -1.998095679708956141e+01
3.178899228000658468e+02 -2.017614025526967581e+01
3.216793081000652137e+02 -2.038558964046423228e+01
3.252707871000377509e+02 -2.058143936403940799e+01
3.291643341000327609e+02 -2.079025550519755683e+01
3.327434095000275533e+02 -2.098569043598152106e+01
3.363938838000362352e+02 -2.118083106985218222e+01
3.404306657000455516e+02 -2.138911963169450559e+01
3.442009433000454237e+02 -2.158308076396115993e+01
3.480253502000605863e+02 -2.178881632797278911e+01
3.515893397000566551e+02 -2.198272557770262736e+01
3.552435117000678133e+02 -2.217748146463458525e+01
3.589413361000639497e+02 -2.238351638074134797e+01
3.623873480000941072e+02 -2.257979996509778431e+01
3.657979239000976577e+02 -2.277380294306184538e+01
3.694297585001015136e+02 -2.298106396021088926e+01
3.729018102000998169e+02 -2.317476862108818736e+01
3.765356328001105908e+02 -2.338227989697357856e+01
3.801541635001025838e+02 -2.357788020358080772e+01
3.841349043000981851e+02 -2.377377056522038146e+01
3.886379434000956508e+02 -2.398041985878330706e+01
3.928245873001064297e+02 -2.417405977884489943e+01
3.979038838001030172e+02 -2.437921230458859156e+01
4.020517513000958161e+02 -2.457247603277371795e+01
4.058900644001093383e+02 -2.476588916096936188e+01
4.100824533001197096e+02 -2.497164386979978090e+01
4.140139936001315846e+02 -2.516697277999223914e+01
4.180909442001438947e+02 -2.537433696983588760e+01
4.219609222001254238e+02 -2.556880307249635109e+01
4.258281259001385592e+02 -2.576403794513871759e+01
4.301482620001303872e+02 -2.597276457520224824e+01
4.338999935001197059e+02 -2.616616387646655184e+01
4.381384680001087304e+02 -2.637260468683159331e+01
4.419160187000894666e+02 -2.656657015359552076e+01
4.455953091000971540e+02 -2.675973274704173122e+01
4.496681645001028755e+02 -2.696537483107027455e+01
4.532990046001199858e+02 -2.715901031616288464e+01
4.574218783001243196e+02 -2.736690333464825287e+01
4.612066431001277351e+02 -2.756138027007093427e+01
4.650739066001331707e+02 -2.775544598995454493e+01
4.691017590001357007e+02 -2.796564607434642724e+01
4.727361119001337215e+02 -2.816159408068115155e+01
4.769667260001031650e+02 -2.837693916820139250e+01
4.805810270001474578e+02 -2.857871556557676129e+01
4.843467530002604349e+02 -2.878227915661859271e+01
4.887200152002567961e+02 -2.900025989185676778e+01
4.925489138002143932e+02 -2.920569260992508021e+01
4.967823900002053392e+02 -2.942533279736474938e+01
5.004157456001760806e+02 -2.963192869412271691e+01
5.041654568001650318e+02 -2.983796226309727473e+01
5.081509707001550282e+02 -3.005808269804883537e+01
5.117767372001083572e+02 -3.026560399177584770e+01
5.155475287001490869e+02 -3.047229387241718257e+01
5.193889941001153829e+02 -3.069288304101672793e+01
5.232126536001103432e+02 -3.089928090087994761e+01
5.274237809001352844e+02 -3.111775101661253018e+01
5.313344242001788871e+02 -3.132618789100021317e+01
5.351267313001964112e+02 -3.153643051327727065e+01
5.390833484002525893e+02 -3.175794787476761627e+01
5.429877374002696797e+02 -3.196866067117051813e+01
5.469469917002784314e+02 -3.219262029482945309e+01
5.507786405002876791e+02 -3.240439879191687567e+01
5.549953957002898051e+02 -3.261589251149469249e+01
5.592070421003056708e+02 -3.284037901495032230e+01
5.632065715002850084e+02 -3.305269269123263598e+01
5.672933315002003383e+02 -3.327761926687531258e+01
5.711466352001535824e+02 -3.349090358991508509e+01
5.749680851001761539e+02 -3.370295723689896050e+01
5.791866943001954269e+02 -3.392831003717888194e+01
5.830187703002002308e+02 -3.414126539411610395e+01
5.871175060001614838e+02 -3.436921233756202554e+01
5.910141628001465506e+02 -3.458277582965892805e+01
5.947284958000985853e+02 -3.479814383666919042e+01
5.987300844001238147e+02 -3.502384437776422033e+01
6.024657045001064262e+02 -3.523894747771180391e+01
6.064180981001092050e+02 -3.546647381098176766e+01
6.102599844000534404e+02 -3.568099098704415439e+01
6.141050280000041539e+02 -3.589710555935846514e+01
6.181190306999792483e+02 -3.612686683793550912e+01
6.219717444999757845e+02 -3.634272203345075525e+01
6.260521254999882785e+02 -3.657383448284895167e+01
6.298544197000120448e+02 -3.679255831949242861e+01
6.335079576999872870e+02 -3.701486651690933627e+01
6.374668966999852273e+02 -3.724818752097706920e+01
6.412508804000084410e+02 -3.746758934373125527e+01
6.451592916000382729e+02 -3.770229319133942170e+01
6.488950776001307759e+02 -3.792305445639665606e+01
6.526111807001078660e+02 -3.814438777112427914e+01
6.566000117001141234e+02 -3.838059157803564148e+01
6.602388726001391888e+02 -3.860320002757242719e+01
6.639290796001802164e+02 -3.882784856500065018e+01
6.678827211001913611e+02 -3.906691864455154928e+01
6.714452430001889525e+02 -3.929075283228661419e+01
6.753685773002174528e+02 -3.953239985060077544e+01
6.790063859002146955e+02 -3.975937871997739137e+01
6.826360668002255352e+02 -3.998630963399308769e+01
6.867378175002102125e+02 -4.023006535657218308e+01
6.905439334002053329e+02 -4.045824802137982346e+01
6.946260728002076803e+02 -4.070430336251767756e+01
6.984293912002598290e+02 -4.093627274793733761e+01
7.022233034002849763e+02 -4.116806516571399754e+01
7.060401413002698519e+02 -4.141650027120235222e+01
7.099307376003293939e+02 -4.165290779092774898e+01
7.138893389003723087e+02 -4.190316775424774676e+01
7.177239819003473258e+02 -4.214154187397826945e+01
7.215111277003901478e+02 -4.237658916804374343e+01
7.254598124003919111e+02 -4.262787324234430741e+01
7.291851013003865773e+02 -4.286940488026510110e+01
7.332797750004023101e+02 -4.312495518841381426e+01
7.380996416003583818e+02 -4.336492588303309503e+01
7.458686276003855937e+02 -4.360797451152610194e+01
7.550619575003925092e+02 -4.386512336836867121e+01
7.602999736003793032e+02 -4.410774536037331472e+01
7.643489438004220347e+02 -4.436993346886373502e+01
7.681449585004647815e+02 -4.461720322619808599e+01
7.720948662004331027e+02 -4.486531747037466289e+01
7.761153558004421029e+02 -4.512968142665064875e+01
7.800271757004221627e+02 -4.537790883987198498e+01
7.840736313004573503e+02 -4.564667087661140954e+01
7.879154795004764082e+02 -4.590197320414335991e+01
7.916923228004493467e+02 -4.615594483212778698e+01
7.957144288004326427e+02 -4.642666035434583449e+01
7.997032408003949513e+02 -4.668406430655961969e+01
8.037577932004144259e+02 -4.695803029330902945e+01
8.078152303004111445e+02 -4.721758751265006282e+01
8.117068864003850877e+02 -4.748145500761695814e+01
8.158547107003769270e+02 -4.776086460468674488e+01
8.197443650004207711e+02 -4.802378232488442222e+01
8.235726692004745928e+02 -4.829256804962754757e+01
8.277225061004908184e+02 -4.857275891628983544e+01
8.313452412004731968e+02 -4.884107518871605436e+01
8.354171442004779919e+02 -4.912741861368621699e+01
8.391368628004646553e+02 -4.939956369184508844e+01
8.427593082004602820e+02 -4.967423770759292978e+01
8.468925150004782836e+02 -4.996812118011418846e+01
8.505314189004805030e+02 -5.024508338447699884e+01
8.546427931004824359e+02 -5.054285708569090474e+01
8.585358308004576884e+02 -5.082835545077975326e+01
8.624846535004465977e+02 -5.111272255814976972e+01
8.666744950004831480e+02 -5.141831028762501887e+01
8.705049473004643232e+02 -5.170903848854423046e+01
8.744730773004449702e+02 -5.201773883979051050e+01
8.784231431004212709e+02 -5.230966771711717911e+01
8.823595515003725041e+02 -5.260617607797507134e+01
8.866262439003278359e+02 -5.292341552675608796e+01
8.906073738003077551e+02 -5.322486074614776186e+01
8.944555597002669174e+02 -5.354767835590173775e+01
8.980907530002705244e+02 -5.385573499345022697e+01
9.021501306003669924e+02 -5.416630519840207825e+01
9.064987057003912696e+02 -5.449700366110257477e+01
9.104765500003169336e+02 -5.480874635727430189e+01
9.144577659003768986e+02 -5.514574752299193960e+01
9.180573744004083210e+02 -5.546660022167661452e+01
9.218247711004080429e+02 -5.578921266822560909e+01
9.258058251003965324e+02 -5.613505281046962381e+01
9.296956937003709527e+02 -5.646517666321070550e+01
9.338064801003743014e+02 -5.682277347436576065e+01
9.374112645003690432e+02 -5.716254383447252962e+01
9.412522875003464833e+02 -5.750332909095092049e+01
9.452057620003947704e+02 -5.786998013683813724e+01
9.489121790003806609e+02 -5.821970800004559976e+01
9.528557074003874732e+02 -5.860023255642293094e+01
9.565154091003295207e+02 -5.895685296295931721e+01
9.603071764003219641e+02 -5.932037747789156867e+01
9.641609623002981380e+02 -5.971259748444347792e+01
9.679460086003172137e+02 -6.008602701702982074e+01
9.716898848002898603e+02 -6.046422449987869641e+01
9.755829907002477057e+02 -6.087315440435822467e+01
9.795045747001785230e+02 -6.126080886001317083e+01
9.834585752001650008e+02 -6.167901444592836668e+01
9.873060712001162074e+02 -6.207669704092515417e+01
9.910774480001201709e+02 -6.248093749850394119e+01
9.950112614001913016e+02 -6.291602038621920912e+01
9.988665826001443975e+02 -6.333251485325008900e+01
1.002739458500061914e+03 -6.378296129680744997e+01
1.006539393200082145e+03 -6.421078218768823831e+01
1.010258757600098193e+03 -6.464814669218290533e+01
1.014204238000141572e+03 -6.511503776890886286e+01
1.017959960400169734e+03 -6.556099035029946265e+01
1.021810841700149808e+03 -6.604384750344179622e+01
1.025535349100207441e+03 -6.650649597180002104e+01
1.029570830600138152e+03 -6.698047622229103126e+01
1.034181600400209845e+03 -6.749771216214821834e+01
1.038192842300201391e+03 -6.799445046166292173e+01
1.042293731400131264e+03 -6.852025143272526009e+01
1.046187341000056449e+03 -6.903139356564450679e+01
1.049917015000059109e+03 -6.956033216170970945e+01
1.053965855500075122e+03 -7.013040190192086243e+01
1.057693915400004471e+03 -7.067750459418934383e+01
1.061534169000100974e+03 -7.127003997479175723e+01
1.065605756800113568e+03 -7.184508822551565288e+01
1.069374801700102807e+03 -7.243142114271014975e+01
1.073462863800207515e+03 -7.307152606934396033e+01
1.077246603500211677e+03 -7.369228078871114462e+01
1.081266320200171322e+03 -7.437007544828355776e+01
1.085057772600165890e+03 -7.502109282555503000e+01
1.088720634800155722e+03 -7.569991437701229131e+01
1.092628005700214771e+03 -7.644397211274346660e+01
1.096274865900226132e+03 -7.716627583076409280e+01
1.100076503600248088e+03 -7.795884828933790800e+01
1.103829471000235344e+03 -7.873337785485841778e+01
1.107501190600205518e+03 -7.953146984417034560e+01
1.111375236500201481e+03 -8.041628454110707480e+01
1.115007402900189163e+03 -8.128759569562973297e+01
1.118597955900267834e+03 -8.219356007505672324e+01
1.122571200200253315e+03 -8.320790150440537047e+01
1.126207452500218551e+03 -8.420631159548868538e+01
1.130268364100261351e+03 -8.531780649041283482e+01
1.134228937800336780e+03 -8.642453384037203534e+01
1.137959301300408015e+03 -8.759502796440260397e+01
1.141818822600398107e+03 -8.893586386213775086e+01
1.145402362200349899e+03 -9.028811363544923552e+01
1.149286588300342601e+03 -9.182871230444702348e+01
1.152962733600441879e+03 -9.340378474765957151e+01
1.156615939100488276e+03 -9.509753684500165605e+01
1.160517363600463796e+03 -9.709895937333027405e+01
1.164143858800483940e+03 -9.920193300892367461e+01
1.168022680700426690e+03 -1.017431398521494259e+02
1.171981138500392035e+03 -1.044942514119825603e+02


==> figures/ex3/RNb32.txt <==
1.389308124997923333e-02 -2.076589026317278083e-02
2.084192406250613416e-01 -4.220390507713771555e-01
4.488316312504491146e-01 -8.348125214093815583e-01
6.520098593755603300e-01 -1.211348722078502194e+00
8.440351625008548631e-01 -1.577056565130998900e+00
1.057200078125808629e+00 -1.954422986419555031e+00
1.288570178125927779e+00 -2.300239327466483630e+00
1.536255703126041539e+00 -2.657936971221413813e+00
1.969952709376304956e+00 -2.986475138386431638e+00
2.539296115626784367e+00 -3.307064262176681702e+00
2.956805671877190456e+00 -3.639809686809240663e+00
3.284829953127345714e+00 -3.946962124836993269e+00
3.555601946877395392e+00 -4.248130556480969489e+00
3.834399509377360182e+00 -4.561658298284423374e+00
4.085617003127231861e+00 -4.851589702645823898e+00
4.279873684377315968e+00 -5.136164935306604562e+00
4.486444212502797235e+00 -5.433833384327862781e+00
4.668628350003393379e+00 -5.709556578710280661e+00
4.853649050003872034e+00 -5.981022225577250495e+00
5.046005759379401212e+00 -6.264319374498925619e+00
5.249209365629673663e+00 -6.526918442946247900e+00
5.453030234379995456e+00 -6.803082754334745630e+00
5.636056018754508123e+00 -7.058178838365206431e+00
5.835014065628945090e+00 -7.310733245342153630e+00
6.045198743754799153e+00 -7.575741121068696238e+00
6.227663821879449557e+00 -7.822171325065547798e+00
6.427982015630421486e+00 -8.064869135476008921e+00
6.642659009380336599e+00 -8.321599966744603449e+00
6.857149903130005164e+00 -8.559217744262049621e+00
7.058380115629946161e+00 -8.794633122840760819e+00
7.273897646881016144e+00 -9.042607006963162775e+00
7.486271971881036436e+00 -9.275241841435205359e+00
7.674361440630933728e+00 -9.504106043585418107e+00
7.886327175005590107e+00 -9.745735012977421619e+00
8.102396665630791972e+00 -9.969732640932207346e+00
8.293110609380804021e+00 -1.020550662918079254e+01
8.479560565630682945e+00 -1.042668553533754761e+01
8.659469209380940669e+00 -1.064589159363040949e+01
8.848790728132609473e+00 -1.087884436698093182e+01
9.043016606255356749e+00 -1.109608207747263542e+01
9.232239737504814414e+00 -1.131364403161272847e+01
9.444715909378050611e+00 -1.154177010302907291e+01
9.626790028126315235e+00 -1.175615124979104920e+01
9.814985240626128871e+00 -1.196725455765757395e+01
1.001716007187595281e+01 -1.219016298915852836e+01
1.019217951250312026e+01 -1.239998366181497502e+01
1.037860290625230952e+01 -1.260876803174438976e+01
1.058607615625290066e+01 -1.283025456529717445e+01
1.080853760000537278e+01 -1.303738446579270516e+01
1.100215301875571505e+01 -1.325603628927094135e+01
1.117938335625692403e+01 -1.346181755542032832e+01
1.137675939063178276e+01 -1.366781878727329769e+01
1.157631843125653859e+01 -1.388523111787091935e+01
1.176339773438235881e+01 -1.408778429670661225e+01
1.193672502500701782e+01 -1.429027846797884926e+01
1.213980908438392348e+01 -1.450452939409061948e+01
1.234633323750781031e+01 -1.470607485915758339e+01
1.253473995000770458e+01 -1.490683557338415000e+01
1.274883121250926976e+01 -1.511904945751644647e+01
1.295648677188398068e+01 -1.531744487753998030e+01
1.315399991875952779e+01 -1.551328796841186275e+01
1.334520930001183103e+01 -1.572273425256404344e+01
1.353480914688767811e+01 -1.591879626344329957e+01
1.374629650313624651e+01 -1.612869594741933454e+01
1.394012853438663768e+01 -1.632572785177809394e+01
1.415155428751263500e+01 -1.652186448833268884e+01
1.437429193126224547e+01 -1.673012104906403152e+01
1.456459898751282722e+01 -1.692839043720104542e+01
1.475517316563795944e+01 -1.712625930880212266e+01
1.496119502188838268e+01 -1.733498876742134343e+01
1.515276370626604319e+01 -1.753186595146613769e+01
1.533848696564096059e+01 -1.772547710874082938e+01
1.552748372814169286e+01 -1.793282870190245859e+01
1.570444636564254637e+01 -1.812779376142936627e+01
1.589854407501731259e+01 -1.832349492906102739e+01
1.610658402189339000e+01 -1.853078655762004345e+01
1.631349973126787134e+01 -1.872641954865552094e+01
1.651176252814405387e+01 -1.893461273249353738e+01
1.669323410314402878e+01 -1.913081725359716501e+01
1.688637325939448530e+01 -1.932680627216745606e+01
1.711265952814621016e+01 -1.953333799145131167e+01
1.732121325314761151e+01 -1.972794287176534667e+01
1.750859475314699054e+01 -1.992190673510627974e+01
1.770540365002324990e+01 -2.012819682958770784e+01
1.789733134689925009e+01 -2.032241694146995314e+01
1.809825711877479648e+01 -2.051755927884400421e+01
1.830161052502617380e+01 -2.072381776514291829e+01
1.851310782502335428e+01 -2.091799023473754104e+01
1.871451912190308065e+01 -2.110936407202598275e+01
1.891698927190385149e+01 -2.131396793841378567e+01
1.913277751565733453e+01 -2.150682734449037525e+01
1.935559559378302907e+01 -2.171204450565124588e+01
1.955539905628354802e+01 -2.190368048989576621e+01
1.974583810003441897e+01 -2.209666305928760721e+01
1.995272921253480547e+01 -2.229996122051157670e+01
2.015628004690881525e+01 -2.249207719528016014e+01
2.033696756878683942e+01 -2.268308334305907437e+01
2.051763031878850541e+01 -2.288670626511986583e+01
2.068975840628532836e+01 -2.307705781157163827e+01
2.087005077503783212e+01 -2.326958121037288407e+01
2.105717692191299051e+01 -2.347472063567564504e+01
2.124067055941546300e+01 -2.366791162469429821e+01
2.143518455941762113e+01 -2.387269411902204652e+01
2.162538734379426231e+01 -2.406583534272672864e+01
2.184391416879344661e+01 -2.425854623401095722e+01
2.206720848129472046e+01 -2.446180276788185282e+01
2.225499979067446077e+01 -2.465268045489894888e+01
2.244466044379824154e+01 -2.484447544827354193e+01
2.264891310317288031e+01 -2.504783322339946494e+01
2.284083962817302194e+01 -2.523872564327284707e+01
2.305129300629929645e+01 -2.543210042787433167e+01
2.326431326880154060e+01 -2.563656142231307911e+01
2.345762738755414034e+01 -2.582658743761722775e+01
2.364784171255637091e+01 -2.601813919908169126e+01
2.383914285943460243e+01 -2.622379063657913889e+01
2.402663631568476177e+01 -2.641798706005668862e+01
2.423603229068286424e+01 -2.662190630930759738e+01
2.441763164693023214e+01 -2.681372450384196071e+01
2.460465020005452175e+01 -2.700596844466536695e+01
2.479259470317829894e+01 -2.720985680068742951e+01
2.496699825317875110e+01 -2.740340199023553325e+01
2.514302263755374156e+01 -2.759695978979162945e+01
2.533268252192954151e+01 -2.780498953828078612e+01
2.550622990005755142e+01 -2.799895405093966616e+01
2.571674269380962841e+01 -2.819302941219463321e+01
2.591776396255609427e+01 -2.840073355613486683e+01
2.609473934693063768e+01 -2.859858859839015821e+01
2.629200014380596429e+01 -2.879997523581449315e+01
2.649579391880767076e+01 -2.901614481148980929e+01
2.670229558755331567e+01 -2.922006123303489744e+01
2.690025494067826983e+01 -2.943601911960944761e+01
2.707317647192709131e+01 -2.964115810189314359e+01
2.727365865317756999e+01 -2.984743973261045014e+01
2.747558176255441964e+01 -3.006655194600415726e+01
2.764229633443055434e+01 -3.027152087841336936e+01
2.781166360630675172e+01 -3.047721940286229980e+01
2.799614471880803990e+01 -3.069530225995379880e+01
2.818384485943342810e+01 -3.090176313904871108e+01
2.838081743443462557e+01 -3.110825781714780192e+01
2.860143845943246532e+01 -3.132748414355049960e+01
2.880260716255351738e+01 -3.153474564178728912e+01
2.897221545005385934e+01 -3.174269046294902807e+01
2.916067939692893063e+01 -3.196645444155401350e+01
2.933366759068182716e+01 -3.217636944782289277e+01
2.951517968443629769e+01 -3.239885295157986889e+01
2.969008508756465403e+01 -3.261037378261151787e+01
2.986354696256635322e+01 -3.282076197865527689e+01
3.005092813444407085e+01 -3.304321304986720520e+01
3.022455622507184714e+01 -3.325417126862063100e+01
3.039765301570047740e+01 -3.346715576861239327e+01
3.061163114695169440e+01 -3.369313611235197925e+01
3.082856328445218708e+01 -3.390346759758043049e+01
3.103982893445420288e+01 -3.411469209656522850e+01
3.123679302195287733e+01 -3.434061333314080855e+01
3.142119108133344696e+01 -3.455296203736832439e+01
3.159129388133067451e+01 -3.476699113056827883e+01
3.177329222508154416e+01 -3.499363779319237011e+01
3.194023521258200304e+01 -3.520708076883889248e+01
3.212369058758101659e+01 -3.543413880805471194e+01
3.229919482195478508e+01 -3.564741179618884104e+01
3.248521330633342075e+01 -3.586286152922797044e+01
3.270435370946022857e+01 -3.609264099206224330e+01
3.289888477195995620e+01 -3.630880761598184847e+01
3.307848729695834322e+01 -3.652622992633754961e+01
3.326410464070983153e+01 -3.675988510944601018e+01
3.344961843446011329e+01 -3.697866952946584718e+01
3.365524470008497104e+01 -3.719777949380301862e+01
3.386261787508595233e+01 -3.742979113520542711e+01
3.403128584071312446e+01 -3.765094920979795035e+01
3.420335511571087750e+01 -3.787060696553570693e+01
3.438097654071075482e+01 -3.810695415759508364e+01
3.455160602821138127e+01 -3.832899031845811777e+01
3.473055906883783450e+01 -3.856532508888261646e+01
3.489808184071322472e+01 -3.878644411633831623e+01
3.506608028133972255e+01 -3.901139588152170745e+01
3.524643974071676666e+01 -3.924974962235403808e+01
3.541943472196881970e+01 -3.947642974497721013e+01
3.560776892509091596e+01 -3.970274757710632940e+01
3.582140799696681199e+01 -3.994380482656612230e+01
3.599325889384083155e+01 -4.017235889630961054e+01
3.618224183134154259e+01 -4.040011303026308553e+01
3.638404005946674147e+01 -4.064235786564807995e+01
3.655752804384218990e+01 -4.087189383496465922e+01
3.674026245321709183e+01 -4.110346720481838645e+01
3.693227665946504601e+01 -4.134742559392095984e+01
3.718264039384635566e+01 -4.158019639655514510e+01
3.741897312821789967e+01 -4.182969775071904195e+01
3.764774068446697441e+01 -4.206374751190640637e+01
3.784355081259009523e+01 -4.230213396106481838e+01
3.804758019071203279e+01 -4.255645318836099023e+01
3.822371144071923510e+01 -4.279637214069893503e+01
3.840410607509604546e+01 -4.303694478085508024e+01
3.860226972509408228e+01 -4.329225905030486388e+01
3.878845610322062498e+01 -4.353372864043436863e+01
3.902760850635052492e+01 -4.377624436011633691e+01
3.925344534072702629e+01 -4.403615850940396825e+01
3.951138111259685815e+01 -4.428231085983527748e+01
3.972521906884590948e+01 -4.453111972160166943e+01
3.997566531884575625e+01 -4.479644938097593609e+01
4.017680093759643967e+01 -4.504609952205134960e+01
4.039817537822666793e+01 -4.531239060982193934e+01
4.061244661260859345e+01 -4.556281295426480682e+01
4.081723451261332514e+01 -4.581497595301672732e+01
4.103167200324938335e+01 -4.608611394795364902e+01
4.123267022512263935e+01 -4.634090214815098818e+01
4.141857655950001060e+01 -4.659954010929762092e+01
4.162912556574840295e+01 -4.687635865740118390e+01
4.181605229388257783e+01 -4.713722255432472963e+01
4.201998503763263670e+01 -4.740070779555782821e+01
4.223174393451292730e+01 -4.767898035877654195e+01
4.243232364388506994e+01 -4.794539417535738579e+01
4.264526429700542565e+01 -4.823095511634073063e+01
4.283804477825481172e+01 -4.849881575732847949e+01
4.304047505950205732e+01 -4.876639896263161233e+01
4.324148062513250323e+01 -4.905241579372814442e+01
4.343788071263493578e+01 -4.932617879701174957e+01
4.363133336575626231e+01 -4.960058438395229530e+01
4.385284402513118351e+01 -4.989442294293145608e+01
4.405130096263363271e+01 -5.017516844591143865e+01
4.425406095638601300e+01 -5.045735102787940463e+01
4.447017978450374187e+01 -5.076203260634845549e+01
4.466709048137947491e+01 -5.104952721900793478e+01
4.486268655013326168e+01 -5.133658465349650157e+01
4.507186091888974744e+01 -5.164701283568010837e+01
4.526936245951773685e+01 -5.194032524689471586e+01
4.547730758139329055e+01 -5.225780285654974477e+01
4.566724117827370577e+01 -5.255338584921959466e+01
4.587240230326502655e+01 -5.285616545088190321e+01
4.608764170013996164e+01 -5.318027699473623215e+01
4.629128246576988204e+01 -5.348717283235484388e+01
4.649625993765189236e+01 -5.379487239378715202e+01
4.670188299077928207e+01 -5.412613059382078262e+01
4.689225863140227091e+01 -5.444053867918044176e+01
4.708224581577989198e+01 -5.475699478786695806e+01
4.729365798765526563e+01 -5.509817472336450095e+01
4.749109283765736222e+01 -5.542422255294289357e+01
4.769212286577755577e+01 -5.574899357648355647e+01
4.791617485328255555e+01 -5.609953471175990103e+01
4.811339614391174280e+01 -5.643475525618153199e+01
4.832925004079508824e+01 -5.679228527502854718e+01
4.853024039704590109e+01 -5.713262090382638547e+01
4.872748721267048211e+01 -5.747653841069192993e+01
4.892866761892652505e+01 -5.784496494173595238e+01
4.911739665018513534e+01 -5.819632165722006079e+01
4.930628880331659047e+01 -5.855241699627538310e+01
4.950574803768907373e+01 -5.893491718196968066e+01
4.971191579394432836e+01 -5.930178832070464523e+01
4.994082146269748534e+01 -5.967598269902688912e+01
5.014669390644664304e+01 -6.007484012469397072e+01
5.035038484707913398e+01 -6.045862515853599461e+01
5.055052315644965688e+01 -6.084605881399945559e+01
5.078193024707121594e+01 -6.126441627341095852e+01
5.100468745018989125e+01 -6.165984579353911954e+01
5.122616591268886310e+01 -6.208906838879464374e+01
5.141746426269062908e+01 -6.250144403997673237e+01
5.161393614394084750e+01 -6.292253323829137202e+01
5.181200326582477800e+01 -6.337095865526008254e+01
5.200629892521294551e+01 -6.380490047305681145e+01
5.219288514084098551e+01 -6.424098592330780377e+01
5.240622423459573298e+01 -6.471102914953591778e+01
5.259203524709736399e+01 -6.516240282762706215e+01
5.278203534709604128e+01 -6.562618363816226008e+01
5.298858671584439151e+01 -6.612126096013886922e+01
5.319021707522241371e+01 -6.659566638609067013e+01
5.338692358459602616e+01 -6.707978017416724015e+01
5.359963702522453843e+01 -6.760851655261190274e+01
5.378970314710026912e+01 -6.811173379991019772e+01
5.401252498771916066e+01 -6.865991315226222014e+01
5.421904084397159096e+01 -6.918725725783980351e+01
5.441149399085523441e+01 -6.972609794745454792e+01
5.462575074710404976e+01 -7.031109990031787049e+01
5.484079741898398908e+01 -7.087348471288672158e+01
5.503244409711062701e+01 -7.144914614416093457e+01
5.523672570023546768e+01 -7.207826733789757157e+01
5.545939974085948165e+01 -7.268580444526239148e+01
5.564961782211801733e+01 -7.331323489331953169e+01
5.585529036587315943e+01 -7.399950858679208920e+01
5.604923906274956380e+01 -7.466897732074903615e+01
5.624059125962313743e+01 -7.535476711573360831e+01
5.644331055962624077e+01 -7.610903620770680789e+01
5.664478439088107109e+01 -7.684132137387982198e+01
5.684545600338046967e+01 -7.765175675339791894e+01
5.704956895338190037e+01 -7.843486412229081850e+01
5.725491845963391313e+01 -7.925139818347643939e+01
5.747169214401144188e+01 -8.014457567070267885e+01
5.767831846900948278e+01 -8.103015130550629408e+01
5.789276317838822905e+01 -8.195385353523222705e+01
5.811113747213252623e+01 -8.298461054808421977e+01
5.830461935963090525e+01 -8.399590005844584084e+01
5.850237598150660290e+01 -8.507206872219398974e+01
5.873050041275940458e+01 -8.628094007150465927e+01
5.894138400026326963e+01 -8.747744500373806886e+01
5.914546758463620790e+01 -8.875995287233932629e+01
5.935684893150811092e+01 -9.022604336615002296e+01
5.957370355963718112e+01 -9.171232104634833604e+01
5.978880437838726891e+01 -9.342305390341893201e+01
5.998545526588856802e+01 -9.519942649248748978e+01
6.019600468463099219e+01 -9.714622509295189445e+01
6.042391804400980249e+01 -9.947994723675031992e+01
6.065194455651163707e+01 -1.019679473263914957e+02


==> figures/ex3/RNb8.txt <==
3.755562499971532020e-02 -2.467012601398993477e-02
6.015144250020654226e-01 -4.291944318174456541e-01
1.193195500003920273e+00 -8.449771833934365262e-01
1.726861737504247429e+00 -1.224461110721954737e+00
2.255155075007898802e+00 -1.615721418418503585e+00
2.751020862510143772e+00 -1.972996603122723069e+00
3.261435212514689042e+00 -2.343081225805173418e+00
3.739125375015943220e+00 -2.681873288902735908e+00
4.252949650019512973e+00 -3.033005116741224860e+00
4.731479112521947528e+00 -3.355268484266174411e+00
5.246414087523358916e+00 -3.690264803454205822e+00
5.737910887524868997e+00 -3.998511774494552640e+00
6.249628025028590272e+00 -4.318728768833886456e+00
6.736295800031383507e+00 -4.614896007449557302e+00
7.239141750032446865e+00 -4.905215694379699620e+00
7.779285600033428949e+00 -5.208178197384780717e+00
8.277268625037084604e+00 -5.489036621565644758e+00
8.835829337538530837e+00 -5.783094460882315602e+00
9.320612375040948194e+00 -6.054931284934259139e+00
9.824551287542890421e+00 -6.339683740183232885e+00
1.029636097504401882e+01 -6.603314261063708557e+00
1.080471363754593916e+01 -6.879884075654986830e+00
1.128446370004891364e+01 -7.136757275275713575e+00
1.178954012505348636e+01 -7.406155950786277309e+00
1.230772486255622589e+01 -7.655996091482584198e+00
1.282400155006323494e+01 -7.920111956879072324e+00
1.330393506256822356e+01 -8.164957318961148403e+00
1.379022311257294753e+01 -8.408150181967055659e+00
1.437462221257775674e+01 -8.663248997091471892e+00
1.494733280008577303e+01 -8.899547886238149630e+00
1.549639301259229462e+01 -9.149074062996229273e+00
1.602143668759624973e+01 -9.381048466070708969e+00
1.658457131260369266e+01 -9.625978211945572127e+00
1.713853768760406382e+01 -9.854052170005884292e+00
1.771310975011073197e+01 -1.009272109220325930e+01
1.821899387511315638e+01 -1.031752921613263396e+01
1.874078600011815610e+01 -1.055471490503777865e+01
1.923579877511929936e+01 -1.077704409638665872e+01
1.976728002512348326e+01 -1.101045082214656645e+01
2.025183637512486357e+01 -1.122853778356994425e+01
2.072311452513107355e+01 -1.144504035743530146e+01
2.122766568763963591e+01 -1.167540819378403683e+01
2.170470751264548781e+01 -1.188986470904607806e+01
2.225940113765156880e+01 -1.211637932134399698e+01
2.278196420015462209e+01 -1.232903215279966425e+01
2.329238871265955524e+01 -1.255195641680750818e+01
2.381546756266762088e+01 -1.276033176116802714e+01
2.434448771267516776e+01 -1.298272658856673267e+01
2.487390190018223635e+01 -1.319020146815082661e+01
2.541788371268341962e+01 -1.340931317832323444e+01
2.595926165018678589e+01 -1.361517570827009393e+01
2.649088322519169836e+01 -1.383361583846237686e+01
2.699839780019384960e+01 -1.403880899213207734e+01
2.747436827519839753e+01 -1.424284577966343512e+01
2.801336371270612347e+01 -1.446029698422202081e+01
2.851647616271000985e+01 -1.466226471633259010e+01
2.904517846271354387e+01 -1.487638083401969524e+01
2.959093118771820841e+01 -1.507632983123445847e+01
3.011703956272187099e+01 -1.529064918277977014e+01
3.060134271272501394e+01 -1.548946506949342350e+01
3.124870016273094109e+01 -1.569870574922529372e+01
3.181022765023722698e+01 -1.589587584165878198e+01
3.241677951274179748e+01 -1.610656769352230810e+01
3.295878627524647442e+01 -1.630431707823592902e+01
3.358792700024882549e+01 -1.651375480839764620e+01
3.416375290025138156e+01 -1.671134198677919258e+01
3.477955033775492666e+01 -1.691065632916543748e+01
3.541421797525878645e+01 -1.711959268004134316e+01
3.602749457525824539e+01 -1.731753160424877080e+01
3.668248620027073770e+01 -1.752763741779876838e+01
3.729203248777213275e+01 -1.772474457430471517e+01
3.798943796278154394e+01 -1.793380461907866419e+01
3.853524693778803822e+01 -1.812780571022795328e+01
3.914601596279593565e+01 -1.833706205159605673e+01
3.976552215030846327e+01 -1.853356718424292637e+01
4.036667056282614396e+01 -1.874232925869693389e+01
4.094194403783410507e+01 -1.894007908307041887e+01
4.161517615033973527e+01 -1.914706637995268679e+01
4.221741352534426284e+01 -1.934275139671434118e+01
4.271550622535853847e+01 -1.953847529445592457e+01
4.330233077536590258e+01 -1.974560981699727336e+01
4.379507225037429663e+01 -1.994075755859496368e+01
4.433586870038734418e+01 -2.014953312701904764e+01
4.486100236289465926e+01 -2.034452326187425086e+01
4.541664173790617554e+01 -2.055405462739917866e+01
4.594576906291839435e+01 -2.074999329617006083e+01
4.658716011293459047e+01 -2.095437635448854508e+01
4.721557571293816125e+01 -2.114876694085753428e+01
4.788615588794262123e+01 -2.135743120246058169e+01
4.848959533794739940e+01 -2.155159619712802055e+01
4.922828678795441704e+01 -2.175729033399651158e+01
4.983799818796797609e+01 -2.195052649571054815e+01
5.039407153798740069e+01 -2.214375136544963851e+01
5.104895856299558687e+01 -2.234982392368912230e+01
5.166816543800555195e+01 -2.254334737127735266e+01
5.228630988801226920e+01 -2.274960346853518445e+01
5.285697551302314423e+01 -2.294410151101764228e+01
5.351640680053528598e+01 -2.314969476747538479e+01
5.415598291304832657e+01 -2.334382815796175947e+01
5.485138027555760232e+01 -2.354775756251906671e+01
5.545366003806901745e+01 -2.374153369272707792e+01
5.605151685057897737e+01 -2.394520584426643950e+01
5.661394112558514280e+01 -2.413844116274471929e+01
5.726217552559951685e+01 -2.434301332596259471e+01
5.797105080060536864e+01 -2.453713646641583779e+01
5.863425996312031430e+01 -2.473002375412009002e+01
5.926734242562814359e+01 -2.493518105382277383e+01
5.982479496313956702e+01 -2.512796554612209121e+01
6.040546125064847161e+01 -2.533428413067384355e+01
6.095862570066832831e+01 -2.552799793827531971e+01
6.154553637567274649e+01 -2.573600997233129561e+01
6.207688370068149197e+01 -2.592990017191480945e+01
6.276080958819009936e+01 -2.613544278243123387e+01
6.337861358819817070e+01 -2.632870193251767432e+01
6.400824281320770126e+01 -2.653381191156485741e+01
6.466433005071158391e+01 -2.672726321133395899e+01
6.538275146321220177e+01 -2.693257454878166257e+01
6.597918186321916778e+01 -2.712708666516357425e+01
6.661802360072418594e+01 -2.732107203882101132e+01
6.720835476323352964e+01 -2.752611816469725881e+01
6.776021068824388749e+01 -2.772105326175852369e+01
6.833500363825220347e+01 -2.792947090931323118e+01
6.888407186325848386e+01 -2.812641312187682274e+01
6.943799852577228648e+01 -2.833909024658490949e+01
6.992865081329094323e+01 -2.853908714314183115e+01
7.042990481330278385e+01 -2.875440389413335396e+01
7.089727285081440300e+01 -2.895791079899100140e+01
7.140351040082492773e+01 -2.917573660807985902e+01
7.188129330083641833e+01 -2.938070923818020930e+01
7.237894700084697774e+01 -2.959934420885848994e+01
7.285360370086409887e+01 -2.980530478937415850e+01
7.332775118837841433e+01 -3.001021646955905808e+01
7.384320730088938944e+01 -3.023061693252847704e+01
7.431911126339588236e+01 -3.043742678914846067e+01
7.482546987591135235e+01 -3.065754707880495289e+01
7.530163066342154821e+01 -3.086539127787601444e+01
7.580150608842978954e+01 -3.108658853402200606e+01
7.627187483843250959e+01 -3.129382748936335190e+01
7.677736448843690198e+01 -3.151514141042979134e+01
7.724725892594193510e+01 -3.172283663149571709e+01
7.774838097595130648e+01 -3.194448469327888773e+01
7.822304953846870035e+01 -3.215510917467188534e+01
7.872438352598551603e+01 -3.237905389607890783e+01
7.919797061350206491e+01 -3.258804510970588808e+01
7.966803513851553475e+01 -3.279847005197512999e+01
8.017584632602687122e+01 -3.302315339855576326e+01
8.065401936354641066e+01 -3.323399910671040658e+01
8.116184468855468026e+01 -3.345799513377260581e+01
8.162286476356662490e+01 -3.366848271259611636e+01
8.211621207608058626e+01 -3.389331613152329936e+01
8.257978763858952220e+01 -3.410808872941191794e+01
8.307826223860411119e+01 -3.433203740618834843e+01
8.355221521361467296e+01 -3.454496837705247714e+01
8.405174882612462284e+01 -3.477079244798915880e+01
8.451808557613452422e+01 -3.498375182879477308e+01
8.501517127615471736e+01 -3.520965108668073640e+01
8.547289308866346857e+01 -3.542554551915687711e+01
8.593114391367782900e+01 -3.564086028680738139e+01
8.642624033869762457e+01 -3.586822798646671373e+01
8.688950651372513789e+01 -3.608376505187737138e+01
8.737854663875891958e+01 -3.631423636653131126e+01
8.784871831377881790e+01 -3.653367046496181558e+01
8.834011507628881077e+01 -3.676697789436549613e+01
8.880900913881183101e+01 -3.698766121632049675e+01
8.930452251382689610e+01 -3.722211201996428542e+01
8.976486326383812298e+01 -3.744312913617339689e+01
9.025776782636108919e+01 -3.767723712232710653e+01
9.072389920138762420e+01 -3.789765674539297891e+01
9.120849397641386247e+01 -3.813231447343383707e+01
9.167028326393260329e+01 -3.835430388036475335e+01
9.213309190145344019e+01 -3.857785958787230385e+01
9.262925421397490311e+01 -3.881722489100632600e+01
9.309685712649250888e+01 -3.904220076314089027e+01
9.359228567652630204e+01 -3.928178800315065189e+01
9.406019275154943671e+01 -3.950679913686671085e+01
9.456112085156273395e+01 -3.974886542179119431e+01
9.502201456407505020e+01 -3.997520262433628346e+01
9.552137363908511247e+01 -4.021607852227201363e+01
9.598091860161078159e+01 -4.044567539148701485e+01
9.646998653912903876e+01 -4.068938850326757972e+01
9.693512396414978127e+01 -4.091955520989806416e+01
9.742751047667741204e+01 -4.116452591542610406e+01
9.789173853917819201e+01 -4.139791207098711823e+01
9.836182791420510796e+01 -4.163246012695509535e+01
9.885612017672285390e+01 -4.188156451360679000e+01
9.931544451424225883e+01 -4.211873281223229526e+01
9.980222291425366166e+01 -4.237014402178712658e+01
1.002696242767824089e+02 -4.261142546342522763e+01
1.007616445768142768e+02 -4.286475476789106409e+01
1.012229208143309194e+02 -4.310540991987350878e+01
1.017138409018557468e+02 -4.336320561361733894e+01
1.021774047893873814e+02 -4.360592725946506931e+01
1.026704165144073926e+02 -4.386455454407132493e+01
1.031320624019337515e+02 -4.410924107323791077e+01
1.036258753769549372e+02 -4.436917165772371163e+01
1.040901521894714534e+02 -4.461594629483303720e+01
1.045594404269940298e+02 -4.486362415457848130e+01
1.050529498395075620e+02 -4.513015697765585088e+01
1.055280246520210881e+02 -4.537869310526568256e+01
1.060154104895450189e+02 -4.564457222655809687e+01
1.064799897770792683e+02 -4.589804888582531817e+01
1.069747085270942648e+02 -4.616945084326221860e+01
1.074391263146190738e+02 -4.642816459961438369e+01
1.079307972146386163e+02 -4.669839637338387917e+01
1.083913226521566742e+02 -4.695982824426309321e+01
1.088812013021847065e+02 -4.723571438524029986e+01
1.093435929771903403e+02 -4.749869162142288559e+01
1.098415908396979290e+02 -4.777796008915199621e+01
1.103167529897192622e+02 -4.804308465062465672e+01
1.107821759522404079e+02 -4.831083251994166972e+01
1.112715931522760542e+02 -4.859670549501886683e+01
1.117371171522934929e+02 -4.886698560555086601e+01
1.122276910398270218e+02 -4.915500742278438651e+01
1.126958784148492754e+02 -4.942891008117400986e+01
1.131893682273779689e+02 -4.972061997911748676e+01
1.136535729023851502e+02 -4.999935856129374656e+01
1.141405478774076272e+02 -5.029616662650214209e+01
1.146040697649246169e+02 -5.057733473088400444e+01
1.152233067399419610e+02 -5.087943997636608628e+01
1.156845107399612687e+02 -5.116578384479296915e+01
1.161825695649805255e+02 -5.147469895733306089e+01
1.166531976524947538e+02 -5.176289201446493848e+01
1.171322593525323441e+02 -5.205908514660162467e+01
1.176278515275548244e+02 -5.237195800974214421e+01
1.180984449525462878e+02 -5.267165043793536228e+01
1.185921225275635891e+02 -5.299260490787563072e+01
1.190466710150735565e+02 -5.329606687170919344e+01
1.195366487276016585e+02 -5.361936917222291754e+01
1.199978385276083372e+02 -5.392837223368951527e+01
1.204915642401208657e+02 -5.425945877287312413e+01
1.209465257276437455e+02 -5.457304971098265867e+01
1.214344006526769135e+02 -5.490929504890202395e+01
1.218955197276945057e+02 -5.523019392213577561e+01
1.223855040152155880e+02 -5.557311415318930869e+01
1.228457528277388775e+02 -5.589789638235026814e+01
1.233129452652496241e+02 -5.622689775775938159e+01
1.238032084402887989e+02 -5.658065411704416192e+01
1.242620573903192422e+02 -5.691691393372117602e+01
1.247533579403431929e+02 -5.727938509995794902e+01
1.252143208528591174e+02 -5.762273392033185360e+01
1.257415628778613694e+02 -5.799397349777456157e+01
1.262417424153656214e+02 -5.834592486165617231e+01
1.267374569528901844e+02 -5.872669260755353093e+01
1.272080200654047388e+02 -5.908933366673142018e+01
1.277058356029288007e+02 -5.947789098950480025e+01
1.281726178029524590e+02 -5.984972307189048024e+01
1.286629653154682273e+02 -6.024985860386770042e+01
1.291271055029860690e+02 -6.063348982070438353e+01
1.295847311529993249e+02 -6.102266803773814274e+01
1.300790400905198112e+02 -6.144046345244139218e+01
1.305368776155408170e+02 -6.183937613881273165e+01
1.310277060780452416e+02 -6.226892420337534162e+01
1.314892935030494527e+02 -6.267907277880004813e+01
1.319814320030752413e+02 -6.311644536265085748e+01
1.324436399530833626e+02 -6.353768916339223694e+01
1.329342395531203351e+02 -6.399230607925035486e+01
1.333952734531493149e+02 -6.442602638454540909e+01
1.338823586906687808e+02 -6.489658931212277082e+01
1.343654962406926643e+02 -6.534307287021648847e+01
1.348615629907130824e+02 -6.582785590559619493e+01
1.353220706407461194e+02 -6.629308801471049151e+01
1.357862951282783115e+02 -6.676139601771545529e+01
1.362807110407952678e+02 -6.727514672707297905e+01
1.367494088033313631e+02 -6.776748575095459159e+01
1.372489273658441675e+02 -6.829868531052623837e+01
1.377138117908814365e+02 -6.881104519052644264e+01
1.382099491908970492e+02 -6.936131142470679833e+01
1.386810150909104209e+02 -6.989589045483977259e+01
1.391801764909345422e+02 -7.047467955712045296e+01
1.396391257784451909e+02 -7.103267757937238969e+01
1.401335324659748380e+02 -7.164848642130291978e+01
1.405983688284890150e+02 -7.224173514501531201e+01
1.410863906910091146e+02 -7.288714569537224008e+01
1.415472483410369477e+02 -7.351149542865135800e+01
1.420187862535519798e+02 -7.415478648578567800e+01
1.425078945785766678e+02 -7.485358652385019695e+01
1.429651800535898758e+02 -7.553488086553844028e+01
1.434590558286074042e+02 -7.627676464018333036e+01
1.439162566286208857e+02 -7.699457599069403102e+01
1.444107770411297054e+02 -7.779382531034673320e+01
1.448765207661376735e+02 -7.857416574985822422e+01
1.453653621286636906e+02 -7.943108634171051108e+01
1.458272567286768719e+02 -8.026498057616537096e+01
1.463116151911982001e+02 -8.119801507546020503e+01
1.467821385412188988e+02 -8.211298313348932254e+01
1.472750023662469516e+02 -8.313201080956703493e+01
1.477418745537676159e+02 -8.414383934491152672e+01
1.482043095662957057e+02 -8.520265417985341116e+01
1.486956697163112153e+02 -8.640429891941438711e+01
1.491609976163393299e+02 -8.758372899069618711e+01
1.496547920538544076e+02 -8.893446422889057601e+01
1.501198075163738679e+02 -9.030676865112647533e+01
1.506054138538863754e+02 -9.187926405565306709e+01
1.510625781539030186e+02 -9.347487533911174751e+01
1.515549806164189590e+02 -9.531412098629830609e+01
1.520099530414362903e+02 -9.724701785102530494e+01
1.524997199789619344e+02 -9.951917206904616364e+01
1.529572671539658018e+02 -1.019651997908015773e+02
1.534479295664739880e+02 -1.050140162343136581e+02
1.539102086414813755e+02 -1.083708465915004950e+02


==> figures/ex4/F1b1.txt <==
2.280360999999988536e-01 0.000000000000000000e+00
1.885789500000008445e+00 0.000000000000000000e+00
3.707549700000003057e+00 -1.859639022077467985e+01
5.729396699999988130e+00 -1.859639022077467985e+01
7.420854300000019776e+00 -1.859639022077467985e+01
8.952096600000022164e+00 -2.304980468522725090e+01
1.052431760000002470e+01 -2.304980468522725090e+01
1.270818230000003979e+01 -2.304980468522725090e+01
1.459851630000004263e+01 -2.304980468522725090e+01
1.666315920000003103e+01 -2.780912325889238090e+01
1.840854420000002634e+01 -2.903159789771862975e+01
2.037070540000002694e+01 -3.050959778058696870e+01
2.222809110000002519e+01 -3.050959778058696870e+01
2.390072480000005228e+01 -3.050959778058696870e+01
2.562036210000006875e+01 -3.050959778058696870e+01
2.790501450000006045e+01 -3.050959778058696870e+01
2.960605470000009731e+01 -3.214922640549260535e+01
3.128358510000015613e+01 -3.214922640549260535e+01
3.297214840000012259e+01 -3.410043663968928485e+01
3.468183520000010844e+01 -3.476783550286513957e+01
3.646634130000014551e+01 -3.476783550286513957e+01
3.818301610000013824e+01 -3.632994875069322660e+01
3.999536100000010919e+01 -3.645812642026851336e+01
4.207392500000016611e+01 -3.645812642026851336e+01
4.398172370000013132e+01 -3.645812642026851336e+01
4.565976930000013567e+01 -3.706756275114985044e+01
4.716019850000017044e+01 -3.887487954200422990e+01
4.904560030000014592e+01 -3.973826503301149415e+01
5.067763580000015367e+01 -4.126478612793378886e+01
5.246454080000015807e+01 -4.126478612793378886e+01
5.400518440000020348e+01 -4.211513062559756548e+01
5.577747980000013683e+01 -4.211513062559756548e+01
5.755747950000009894e+01 -4.285616125468521176e+01
5.946842990000013174e+01 -4.323052015143836257e+01
6.123804170000016711e+01 -4.364068044598283791e+01
6.314198710000027859e+01 -4.401218207564620855e+01
6.500702120000013906e+01 -4.405282276741609593e+01
6.700423500000015054e+01 -4.405282276741609593e+01
6.873859930000013208e+01 -4.405282276741609593e+01
7.086937640000002148e+01 -4.407378564221633610e+01
7.246451010000001247e+01 -4.407378564221633610e+01
7.405493720000002611e+01 -4.447373406639108850e+01
7.568024189999984230e+01 -4.553657088166023925e+01
7.773019449999986819e+01 -4.588660747834413201e+01
7.957525279999984491e+01 -4.621427972804283968e+01
8.139611339999979123e+01 -4.717319269092548240e+01
8.298462149999981818e+01 -4.776523380162933563e+01
8.458073869999984140e+01 -4.835957145814744962e+01
8.647249829999987014e+01 -4.921791246616781024e+01
8.820375869999988083e+01 -4.921791246616781024e+01
8.979432639999988908e+01 -4.956536816797130029e+01
9.110489029999985178e+01 -4.956536816797130029e+01
9.305172529999988740e+01 -5.050226282075686868e+01
9.508536829999989948e+01 -5.083736744003141439e+01
9.664349209999981838e+01 -5.142788745285875507e+01
9.831568989999986741e+01 -5.173906124283197983e+01
1.006233038999999820e+02 -5.173906124283197983e+01
1.023957420999999641e+02 -5.203984121055863454e+01
1.042082674999999057e+02 -5.232521942715532504e+01
1.056694091999999046e+02 -5.232521942715532504e+01
1.076135799999999989e+02 -5.263865012218435169e+01
1.095916172999999958e+02 -5.263865012218435169e+01
1.116500794999998760e+02 -5.263865012218435169e+01
1.133531162999998827e+02 -5.263865012218435169e+01
1.155360250000000235e+02 -5.263865012218435169e+01
1.173729444000000655e+02 -5.263865012218435169e+01
1.191969764000002954e+02 -5.263865012218435169e+01
1.210441914000002441e+02 -5.263865012218435169e+01
1.227659513000001255e+02 -5.351989735240982782e+01
1.244641972000000010e+02 -5.353856751599732888e+01
1.261400360000000660e+02 -5.354005192980118721e+01
1.279612070000000017e+02 -5.354005192980118721e+01
1.303657094999997526e+02 -5.354005192980118721e+01
1.320935108999995578e+02 -5.354005192980118721e+01
1.337810775999994348e+02 -5.354005192980118721e+01
1.352755992999994703e+02 -5.384998491897694350e+01
1.376133737999997209e+02 -5.384998491897694350e+01
1.397113280999995482e+02 -5.414032090233853722e+01
1.415317010999996796e+02 -5.444118355348092564e+01
1.433998387999999125e+02 -5.471385305332481153e+01
1.456534508000000585e+02 -5.471385305332481153e+01
1.472345092000003319e+02 -5.473022373890849934e+01
1.489174223000003678e+02 -5.473022373890849934e+01
1.508313511000002620e+02 -5.502808179141602096e+01
1.528768938000001469e+02 -5.502808179141602096e+01
1.545329119999998397e+02 -5.502808179141602096e+01
1.561702486999999451e+02 -5.558809084468592943e+01
1.578571229000002347e+02 -5.558809084468592943e+01
1.594385499000004529e+02 -5.640233031472451586e+01
1.612915730000002839e+02 -5.641531537444646460e+01
1.629697371000002306e+02 -5.641531537444646460e+01
1.648909480000000087e+02 -5.669062168486513542e+01
1.665738283999998544e+02 -5.694725956122458399e+01
1.684272639999996386e+02 -5.694725956122458399e+01
1.701016150999995773e+02 -5.747703757132252633e+01
1.720530828999995094e+02 -5.749622558624808022e+01
1.740954965999995352e+02 -5.749622558624808022e+01
1.758292095999997287e+02 -5.828537130356716034e+01
1.776736275999997758e+02 -5.898912246969466366e+01
1.795399974999996004e+02 -5.898912246969466366e+01
1.812818229999996049e+02 -5.898912246969466366e+01
1.831268259999998236e+02 -5.952331575458383384e+01
1.848951173999998900e+02 -5.978234837192698592e+01
1.864943356999998798e+02 -5.978234837192698592e+01
1.881286630999999545e+02 -6.076735032199022157e+01
1.900263839999998652e+02 -6.123089374654587402e+01
1.919452718000000004e+02 -6.123089374654587402e+01
1.937541391999997984e+02 -6.123089374654587402e+01
1.954592998999998770e+02 -6.170133701679829841e+01
1.974714910999999802e+02 -6.170133701679829841e+01
1.993403381999997919e+02 -6.170133701679829841e+01
2.008608396999999570e+02 -6.220021960551477491e+01
2.028244958999997607e+02 -6.244724446628275416e+01
2.050127711999994347e+02 -6.270489385875492871e+01
2.069271154999994167e+02 -6.318439200275185641e+01
2.085128829999996185e+02 -6.365340903568394992e+01
2.100899279999996736e+02 -6.388894925372670741e+01
2.119061135999997134e+02 -6.388894925372670741e+01
2.136938990999997259e+02 -6.390569342756446503e+01
2.154310979999998210e+02 -6.414814334555298103e+01
2.172400607999999238e+02 -6.438137037381586936e+01
2.190863458000002026e+02 -6.438137037381586936e+01
2.208695929999999237e+02 -6.439852507391519509e+01
2.227509499999998468e+02 -6.439852507391519509e+01
2.246762423000000979e+02 -6.464693063872753953e+01
2.266117955999996525e+02 -6.464693063872753953e+01
2.283422810999995534e+02 -6.512124302251339714e+01
2.299682662999997831e+02 -6.558364282306737891e+01
2.316467434999997579e+02 -6.581151299977831570e+01
2.332345948999996494e+02 -6.607773694968108202e+01
2.351367272999995635e+02 -6.631672324908579697e+01
2.368090142999997170e+02 -6.677080466972392969e+01
2.386163441999998724e+02 -6.721803085330492422e+01
2.403945691999998360e+02 -6.721803085330492422e+01
2.424745503999998562e+02 -6.745850180203758839e+01
2.439228191999997648e+02 -6.790430540732242548e+01
2.454284516999996413e+02 -6.790430540732242548e+01
2.471886525999993864e+02 -6.814490453884005206e+01
2.492174741999999128e+02 -6.814490453884005206e+01
2.507579124999998612e+02 -6.860436623977945203e+01
2.526732858999999394e+02 -6.860436623977945203e+01
2.541850883000000181e+02 -6.885943839747500306e+01
2.563107868999999823e+02 -6.931370357230592560e+01
2.581465788000002135e+02 -6.953615064234610088e+01
2.600188180000004081e+02 -6.955051544889984427e+01
2.619806333000001928e+02 -6.955051544889984427e+01
2.639527027000003159e+02 -7.002523258781172899e+01
2.656359759000010854e+02 -7.002523258781172899e+01
2.673539051000008158e+02 -7.003809934532017678e+01
2.689872158000006834e+02 -7.003809934532017678e+01
2.710954492000004734e+02 -7.051288804659934328e+01
2.725981119000006743e+02 -7.051288804659934328e+01
2.741406514000007633e+02 -7.075744169545886564e+01
2.761096004000002608e+02 -7.098330915613902903e+01
2.781513948000007304e+02 -7.098330915613902903e+01
2.798126553000009835e+02 -7.100005396364957733e+01
2.811795903000011094e+02 -7.122914406621121941e+01
2.827763570000010418e+02 -7.122914406621121941e+01
2.845721051000012380e+02 -7.122914406621121941e+01
2.864229243000012843e+02 -7.191120595364938595e+01
2.884183896000015466e+02 -7.192021224223890385e+01
2.901449468000015486e+02 -7.192021224223890385e+01
2.919805784000015478e+02 -7.215351655158391964e+01
2.938243040000015753e+02 -7.238091333298234531e+01
2.957891949000013483e+02 -7.238463027043837883e+01
2.975066053000011266e+02 -7.283383593104070997e+01
2.996196910000012394e+02 -7.283383593104070997e+01
3.013778882000016779e+02 -7.329591138238262715e+01
3.027670999000019378e+02 -7.331083279525208241e+01
3.044290228000018033e+02 -7.354820933644407432e+01
3.062151753000014196e+02 -7.354820933644407432e+01
3.078919295000015950e+02 -7.354820933644407432e+01
3.097341524000013351e+02 -7.399957695399685065e+01
3.115961623000010832e+02 -7.399957695399685065e+01
3.133200743000010107e+02 -7.465214394960231914e+01
3.151205662000006669e+02 -7.489246159236186884e+01
3.167425929000004317e+02 -7.532587794403475812e+01
3.184525142000005644e+02 -7.576390735604506688e+01
3.200479488000003698e+02 -7.576390735604506688e+01
3.222079020000005585e+02 -7.576390735604506688e+01
3.238397792000005211e+02 -7.620204631641064452e+01
3.255911172000008946e+02 -7.641257927394855187e+01
3.274925418000015043e+02 -7.642477700068135960e+01
3.293870196000013948e+02 -7.642477700068135960e+01
3.310714356000016778e+02 -7.642830760490457465e+01
3.323827102000013838e+02 -7.642775342070760303e+01
3.340677562000013836e+02 -7.666234670259052564e+01
3.360452269000015804e+02 -7.688710920483127609e+01
3.376807293000018717e+02 -7.712188928113876329e+01
3.392610912000018288e+02 -7.712188928113876329e+01
3.408518977000016434e+02 -7.755742246180469124e+01
3.431077257000013105e+02 -7.800255241554319241e+01
3.446500798000016630e+02 -7.823383412398938219e+01
3.465152541000011865e+02 -7.823383412398938219e+01
3.484252954000010618e+02 -7.823383412398938219e+01
3.501743971000012152e+02 -7.823383412398938219e+01
3.520336352000012994e+02 -7.823383412398938219e+01
3.534366597000012007e+02 -7.869682615060983721e+01
3.552026514000012867e+02 -7.916397133620495197e+01
3.573454215000014074e+02 -7.939106559009704256e+01
3.589832358000014665e+02 -8.003102979336173917e+01
3.610463362000015763e+02 -8.003102979336173917e+01
3.626947303000012539e+02 -8.027278543514796638e+01
3.647389611000022569e+02 -8.071418202178134038e+01
3.664319763000023613e+02 -8.071418202178134038e+01
3.680562333000021908e+02 -8.114981407630327226e+01
3.697367050000021322e+02 -8.114981407630327226e+01
3.715782635000015830e+02 -8.158505031653760398e+01
3.731623145000014574e+02 -8.158505031653760398e+01
3.749712181000015221e+02 -8.201908409808537215e+01
3.767909553000016558e+02 -8.266445235438608563e+01
3.789153853000014465e+02 -8.266445235438608563e+01
3.807281918000019232e+02 -8.266445235438608563e+01
3.823517839000020899e+02 -8.267987704543708105e+01
3.840234522000014863e+02 -8.291548743073667538e+01
3.858331136000016954e+02 -8.291548743073667538e+01
3.874501157000017884e+02 -8.357701906310697382e+01
3.892386949000022014e+02 -8.357701906310697382e+01
3.908328869000018813e+02 -8.402754617330865017e+01
3.927830869000015923e+02 -8.402754617330865017e+01
3.946390957000011213e+02 -8.402754617330865017e+01
3.963593513000009807e+02 -8.472733902866659150e+01
3.982871527000012293e+02 -8.472733902866659150e+01
4.002842801000008421e+02 -8.472733902866659150e+01
4.024549092000006567e+02 -8.472733902866659150e+01
4.041821361000004345e+02 -8.518492047098389719e+01
4.060599133000002325e+02 -8.518492047098389719e+01
4.076488046000005738e+02 -8.564108981162999612e+01
4.097305123000003846e+02 -8.564108981162999612e+01
4.112231408000004080e+02 -8.609535418479877933e+01
4.130302242000008164e+02 -8.609535418479877933e+01
4.145394253000008575e+02 -8.656120641497862778e+01
4.164271717000005424e+02 -8.725712343212721578e+01
4.178933236000007696e+02 -8.726861767300954398e+01
4.195429849000007607e+02 -8.749890964987531561e+01
4.211014716000003091e+02 -8.773622673306451247e+01
4.230778699000004508e+02 -8.843663270208013216e+01
4.252131960000002664e+02 -8.843663270208013216e+01
4.266657118999999625e+02 -8.843663270208013216e+01
4.283553385000000731e+02 -8.889218943203346157e+01
4.304646304999998847e+02 -8.912188075273675736e+01
4.323344847999998706e+02 -8.912188075273675736e+01
4.341572315999995908e+02 -8.914139833995137963e+01
4.359780398000000332e+02 -8.939303099082513882e+01
4.376977723000003380e+02 -8.939303099082513882e+01
4.394213509000009026e+02 -8.939303099082513882e+01
4.411074841000004199e+02 -8.939303099082513882e+01
4.428436550000008651e+02 -8.987697564797598204e+01
4.446836938000009809e+02 -9.012030508473438317e+01
4.464151298000007273e+02 -9.038493197504865861e+01
4.480922342000013714e+02 -9.085913990392128881e+01
4.502589806000018484e+02 -9.085913990392128881e+01
4.520663556000021117e+02 -9.180018257085522748e+01
4.539231642000019065e+02 -9.180018257085522748e+01
4.556510515000020973e+02 -9.204753450576797036e+01
4.573031690000021285e+02 -9.230890384186648134e+01
4.593279979000022308e+02 -9.256083823894813634e+01
4.609642155000021262e+02 -9.329599058904405240e+01
4.626481375000024627e+02 -9.329599058904405240e+01
4.646007365000025402e+02 -9.329599058904405240e+01
4.663602266000024770e+02 -9.329599058904405240e+01
4.682413087000024348e+02 -9.329599058904405240e+01
4.699114581000021076e+02 -9.378917431878886646e+01
4.716286117000019544e+02 -9.378917431878886646e+01
4.731224055000022304e+02 -9.378917431878886646e+01
4.748204072000017959e+02 -9.378917431878886646e+01
4.764943743000018230e+02 -9.429136943366123091e+01
4.781776374000017995e+02 -9.429136943366123091e+01
4.797270186000013723e+02 -9.479922601882566369e+01
4.817344575000017812e+02 -9.531073784719835373e+01
4.835511130000017488e+02 -9.531073784719835373e+01
4.851392550000022084e+02 -9.556164040936542392e+01
4.870916704000021582e+02 -9.556164040936542392e+01
4.891377322000019490e+02 -9.585262185682663016e+01
4.911340206000016906e+02 -9.637897949569153866e+01
4.930948164000014344e+02 -9.713218452899211286e+01
4.950546540000013920e+02 -9.713218452899211286e+01
4.972509914000009417e+02 -9.743065761120567458e+01
4.990535392000006709e+02 -9.796282576491475425e+01
5.007095547000005240e+02 -9.849239466129060361e+01
5.023274722000008410e+02 -9.849239466129060361e+01
5.043271423999993317e+02 -9.904057388183268529e+01
5.061081339999989837e+02 -9.957395009584610079e+01
5.077979888999997797e+02 -9.983916192874511353e+01
5.096067778000000885e+02 -1.001530755558747074e+02
5.116967294999994351e+02 -1.001530755558747074e+02
5.135949787999993532e+02 -1.010200540965808216e+02
5.151921553999985690e+02 -1.010200540965808216e+02
5.166524256999987301e+02 -1.010200540965808216e+02
5.186762251999982709e+02 -1.013364126972073791e+02
5.202685592999985147e+02 -1.016454014976584688e+02
5.220933904999985771e+02 -1.016454014976584688e+02
5.239149956999972346e+02 -1.016454014976584688e+02
5.258529944999962709e+02 -1.022675801870264110e+02
5.277465503999969769e+02 -1.022713813974470867e+02
5.294802824999967470e+02 -1.022713813974470867e+02
5.312272006999978657e+02 -1.025899864172047273e+02
5.328475108999979284e+02 -1.031881232691720953e+02
5.343399965999971073e+02 -1.034877466772437060e+02
5.358836615999974811e+02 -1.038106192199559246e+02


==> figures/ex4/F1b8.txt <==
1.490589250000027288e-01 -2.377545971300559502e-01
4.502187000000013040e-01 -8.519520188110436543e-01
7.276067249999993436e-01 -8.519520188110436543e-01
1.019893712499999161e+00 -1.624454125293393503e+00
1.325448187499997932e+00 -1.706313171357398906e+00
1.622450412499996553e+00 -1.876823676766578686e+01
1.960712200000005900e+00 -1.876823676766578686e+01
2.305603587500014040e+00 -2.417104201840686528e+01
2.658170587500011450e+00 -2.632212376804460519e+01
2.956293937500010127e+00 -2.632212376804460519e+01
3.305511725000005896e+00 -2.763797522608634338e+01
3.654449925000006871e+00 -2.763797522608634338e+01
3.954046325000009077e+00 -2.763797522608634338e+01
4.305930462500008993e+00 -2.942905399781574260e+01
4.667228987499997039e+00 -3.064361557109678813e+01
5.016887899999977307e+00 -3.064361557109678813e+01
5.316231599999992063e+00 -3.172108944557560761e+01
5.685887599999991160e+00 -3.172108944557560761e+01
6.040581224999987064e+00 -3.172108944557560761e+01
6.350247524999978133e+00 -3.295689031677348169e+01
6.654059837499969099e+00 -3.377079387792243637e+01
7.009838912499993135e+00 -3.446311187703144441e+01
7.359235500000017360e+00 -3.468817492296682303e+01
7.714598075000020927e+00 -3.466001897206488280e+01
8.015881912500018913e+00 -3.466001897206488280e+01
8.369624337500022548e+00 -3.466001897206488280e+01
8.724881812500008493e+00 -3.466001897206488280e+01
9.024397600000018116e+00 -3.466001897206488280e+01
9.392186062500011090e+00 -3.555704946050965987e+01
9.750884737500010502e+00 -3.729976252727445285e+01
1.010540634999999909e+01 -3.731016295786703552e+01
1.041473673750000728e+01 -3.781763241782782359e+01
1.077270892499999277e+01 -3.878058114972357373e+01
1.112687427499998627e+01 -3.878058114972357373e+01
1.143308004999996186e+01 -3.926963725102283576e+01
1.179878217499995507e+01 -3.976733865770280829e+01
1.215771214999994321e+01 -4.065126949761838659e+01
1.251545271249992375e+01 -4.106871895989921484e+01
1.282753126249992981e+01 -4.108976814069546180e+01
1.318836521249995464e+01 -4.110857590491325197e+01
1.354260802499995364e+01 -4.196886006690861848e+01
1.385097917499994047e+01 -4.237685930805331225e+01
1.420792347499995678e+01 -4.347312432443676755e+01
1.456845951249995963e+01 -4.419174649113324449e+01
1.492668402499997882e+01 -4.422875270948722459e+01
1.523556900000001768e+01 -4.461131351517067145e+01
1.559434006250002369e+01 -4.461131351517067145e+01
1.595404757500005921e+01 -4.532552154131410305e+01
1.626284675000008662e+01 -4.532552154131410305e+01
1.662236060000009630e+01 -4.636214648763544943e+01
1.698678516250011938e+01 -4.670447360961121319e+01
1.735289223750015708e+01 -4.670447360961121319e+01
1.765994411250015972e+01 -4.735998480125434895e+01
1.802180736250016224e+01 -4.800738178582580673e+01
1.837853325000016369e+01 -4.800738178582580673e+01
1.869572881250015683e+01 -4.800738178582580673e+01
1.905390123750016329e+01 -4.894731348167923102e+01
1.936579305000016404e+01 -4.958664865219230222e+01
1.972002305000015809e+01 -4.991942627794961851e+01
2.008342857500014134e+01 -4.991942627794961851e+01
2.038776447500013944e+01 -4.991942627794961851e+01
2.074443353750013586e+01 -5.109889769473493715e+01
2.110348061250013529e+01 -5.138033471563456089e+01
2.140864851250015022e+01 -5.140867305240181651e+01
2.177123335000015203e+01 -5.170472337905900417e+01
2.213339126250011901e+01 -5.198631527219618675e+01
2.249404981250010849e+01 -5.200648816062091839e+01
2.280327352500012594e+01 -5.200648816062091839e+01
2.316127961250015943e+01 -5.201583754930125991e+01
2.352392892500014554e+01 -5.231726261198716799e+01
2.383374121250015776e+01 -5.287146532526477216e+01
2.419537968750017143e+01 -5.315717648855315502e+01
2.455567043750018641e+01 -5.374231240102874096e+01
2.491583117500012179e+01 -5.374231240102874096e+01
2.522082846250011201e+01 -5.374231240102874096e+01
2.558152337500016316e+01 -5.402757441246415482e+01
2.593916702500019511e+01 -5.431458796038049996e+01
2.625204598750017837e+01 -5.464709507962311363e+01
2.662043375000022039e+01 -5.492947857233794906e+01
2.698230832500019361e+01 -5.522646372915510682e+01
2.734040487500022110e+01 -5.549835708871491136e+01
2.764923632500013895e+01 -5.550284132346707366e+01
2.800922912500010398e+01 -5.551159369399443477e+01
2.837834102500006139e+01 -5.551159369399443477e+01
2.869212496250005628e+01 -5.551159369399443477e+01
2.905293676250000345e+01 -5.551270887494894879e+01
2.941860840000002142e+01 -5.551270887494894879e+01
2.978784228750003038e+01 -5.604078137330215981e+01
3.009550752499999504e+01 -5.604078137330215981e+01
3.045999482499995281e+01 -5.604078137330215981e+01
3.082408082499991764e+01 -5.633801048292725966e+01
3.118079896249994221e+01 -5.633801048292725966e+01
3.149316061249994902e+01 -5.633801048292725966e+01
3.185256587499997849e+01 -5.633801048292725966e+01
3.217430413749995921e+01 -5.633801048292725966e+01
3.253538548749997972e+01 -5.633801048292725966e+01
3.284409309999998072e+01 -5.689351171221567682e+01
3.320504777499998283e+01 -5.689351171221567682e+01
3.356517710000004229e+01 -5.689351171221567682e+01
3.387006547500001830e+01 -5.768088036890440407e+01
3.422928535000002626e+01 -5.769274615976670617e+01
3.459137157500005344e+01 -5.769926172265137154e+01
3.495180243750003513e+01 -5.796748199340662211e+01
3.526545826250011828e+01 -5.796748199340662211e+01
3.562874885000010039e+01 -5.848499224130321039e+01
3.599084342499998712e+01 -5.874514154538317712e+01
3.629655041249994696e+01 -5.875938397927806989e+01
3.665848492499998201e+01 -5.875938397927806989e+01
3.701886548749995143e+01 -5.930835342627644025e+01
3.738001057499997160e+01 -5.931057479718645453e+01
3.768456149999991567e+01 -5.956826121538461649e+01
3.804807096249990650e+01 -6.005492170002113284e+01
3.841091586249987699e+01 -6.054133839842349118e+01
3.872002606249992596e+01 -6.099670470055439608e+01
3.907853411249990927e+01 -6.099670470055439608e+01
3.944094029999985906e+01 -6.196613997547666486e+01
3.979607771249987280e+01 -6.196613997547666486e+01
4.010143681249991232e+01 -6.244056737350108222e+01
4.046075558749990364e+01 -6.244056737350108222e+01
4.082023551249992721e+01 -6.293677857725132441e+01
4.112778366249987272e+01 -6.293677857725132441e+01
4.148627599999992555e+01 -6.343104012382898560e+01
4.185817401249988734e+01 -6.343104012382898560e+01
4.222242681249984741e+01 -6.417404529426262627e+01
4.253216989999982900e+01 -6.441210800669284708e+01
4.289990174999984163e+01 -6.509396200898595453e+01
4.326200067499985380e+01 -6.578886361421544393e+01
4.362647147499987454e+01 -6.601096089328176220e+01
4.393941722499987179e+01 -6.627028303728069147e+01
4.430608923749986161e+01 -6.651157473099074480e+01
4.466670681249987496e+01 -6.651709294151555696e+01
4.497288391249986006e+01 -6.675957165627973211e+01
4.528223894999982235e+01 -6.675957165627973211e+01
4.564200793749974139e+01 -6.721244263398656926e+01
4.599429401249980742e+01 -6.765902325311168397e+01
4.630016599999983384e+01 -6.830855566557184488e+01
4.665929191249978203e+01 -6.854344530737624552e+01
4.701690717499978689e+01 -6.854344530737624552e+01
4.737732731249973028e+01 -6.854344530737624552e+01
4.768643043749979427e+01 -6.854344530737624552e+01
4.804614273749979247e+01 -6.876917501167675084e+01
4.840594472499981293e+01 -6.902262283122560405e+01
4.871328676249976297e+01 -6.902262283122560405e+01
4.907303437499965071e+01 -6.948103042548800090e+01
4.943036269999969079e+01 -6.972694885030718126e+01
4.979095843749961148e+01 -6.972933494287099165e+01
5.010214224999967314e+01 -6.972933494287099165e+01
5.046538914999953818e+01 -6.997694786788275678e+01
5.082569122499958070e+01 -6.997694786788275678e+01
5.113129566249963176e+01 -6.997694786788275678e+01
5.149468533749955412e+01 -7.044966446260784210e+01
5.185229001249958003e+01 -7.091633246159358350e+01
5.220938983749957174e+01 -7.091633246159358350e+01
5.252120633749967737e+01 -7.091633246159358350e+01
5.287836196249967458e+01 -7.138122059546225273e+01
5.324797918749960957e+01 -7.161679780932597339e+01
5.361437386249963311e+01 -7.161679780932597339e+01
5.392807744999961272e+01 -7.162824225068445116e+01
5.428447683749953967e+01 -7.162817107469162181e+01
5.464159441249943683e+01 -7.186464507191978157e+01
5.495881178749941398e+01 -7.186464507191978157e+01
5.531361109999937753e+01 -7.254148361022456015e+01
5.567634278749925159e+01 -7.255693092912986231e+01
5.603442334999930807e+01 -7.255693092912986231e+01
5.634334161249927320e+01 -7.255693092912986231e+01
5.670563711249935324e+01 -7.255693092912986231e+01
5.706366329999926990e+01 -7.279186335350625825e+01
5.739311116249923117e+01 -7.323415119485059677e+01
5.777802766249909183e+01 -7.345563300389700601e+01
5.809800214999900447e+01 -7.369971152391518388e+01
5.845892728749896605e+01 -7.434447766729270768e+01
5.877001876249895673e+01 -7.478037204415070960e+01
5.913570016249901329e+01 -7.502154322091476502e+01
5.949235829999891934e+01 -7.586428022071882538e+01
5.985567871249880056e+01 -7.645774691846268922e+01
6.016090697499881657e+01 -7.687553990949379568e+01
6.052183939999882512e+01 -7.687553990949379568e+01
6.088604968749889679e+01 -7.687553990949379568e+01
6.119395048749893107e+01 -7.687553990949379568e+01
6.154898993749909408e+01 -7.687553990949379568e+01
6.190922837499920917e+01 -7.712306785763394146e+01
6.227290003749916991e+01 -7.735216192410639735e+01
6.258349089999917680e+01 -7.735216192410639735e+01
6.294658298749918401e+01 -7.759922363468808726e+01
6.330762411249902755e+01 -7.806357067471637379e+01
6.361410022499907058e+01 -7.806357067471637379e+01
6.397662772499899120e+01 -7.806357067471637379e+01
6.433445373749901819e+01 -7.806357067471637379e+01
6.468999436249887935e+01 -7.806357067471637379e+01
6.499621147499888707e+01 -7.851148257320487289e+01
6.536648892499881924e+01 -7.851148257320487289e+01
6.573893059999886646e+01 -7.896168730362683164e+01
6.610355423749902570e+01 -7.918693628726033751e+01
6.641323321249910805e+01 -7.941406935695933100e+01
6.677092639999909807e+01 -7.941406935695933100e+01
6.712897183749895191e+01 -7.941406935695933100e+01
6.743670128749901949e+01 -7.985023790765370677e+01
6.779633621249914199e+01 -7.985023790765370677e+01
6.815942408749920389e+01 -7.985023790765370677e+01
6.851726284999931238e+01 -8.051438593963992219e+01
6.883211112499941464e+01 -8.051438593963992219e+01
6.919588639999935253e+01 -8.051438593963992219e+01
6.955331627499938918e+01 -8.142686494454574131e+01
6.986063926249939016e+01 -8.165628961559161780e+01
7.022222697499934441e+01 -8.165628961559161780e+01
7.058025593749945870e+01 -8.210277890107954590e+01
7.088509921249948320e+01 -8.233392570385667852e+01
7.119245291249947627e+01 -8.277672778530408948e+01
7.154602199999942513e+01 -8.278313314118125277e+01
7.191322971249944374e+01 -8.278854692245778324e+01
7.228224186249943273e+01 -8.303345001685070770e+01
7.258924054999931741e+01 -8.326395998658240671e+01
7.295043442499945741e+01 -8.326395998658240671e+01
7.331000716249931770e+01 -8.351833390113283428e+01
7.361731332499934410e+01 -8.351833390113283428e+01
7.397988582499938559e+01 -8.421348653668707129e+01
7.433713519999932373e+01 -8.422528663414725258e+01
7.469893386249918876e+01 -8.422528663414725258e+01
7.500538283749912694e+01 -8.422528663414725258e+01
7.536627126249902631e+01 -8.446561871444328062e+01
7.572696654999893440e+01 -8.492286939366998411e+01
7.608719154999894840e+01 -8.492286939366998411e+01
7.639674584999892204e+01 -8.492286939366998411e+01
7.676055374999887704e+01 -8.492286939366998411e+01
7.712772288749903282e+01 -8.492286939366998411e+01
7.743988577499912651e+01 -8.564059775942016017e+01
7.780475083749931287e+01 -8.608904917318750449e+01
7.815989239999936444e+01 -8.698657350182487846e+01
7.851457954999924027e+01 -8.701145708542364332e+01
7.882383626249912822e+01 -8.701062340527965944e+01
7.918757423749903523e+01 -8.701062340527965944e+01
7.955033183749904424e+01 -8.700886220570666296e+01
7.985807983749904793e+01 -8.725459517420758004e+01
8.022740354999899637e+01 -8.774200749507079422e+01
8.058934501249913751e+01 -8.796684009206076382e+01
8.094441943749907864e+01 -8.796684009206076382e+01
8.125529967499900863e+01 -8.822767992577544760e+01
8.161766948749902895e+01 -8.822767992577544760e+01
8.197768126249901854e+01 -8.847302879956428967e+01
8.228506394999907059e+01 -8.847302879956428967e+01
8.264785662499906493e+01 -8.874089567232917375e+01
8.301097353749906915e+01 -8.898457822777888282e+01
8.337048267499915255e+01 -8.899531937540993454e+01
8.362805202499926338e+01 -8.924276975201465234e+01
8.398434391249926989e+01 -8.948583019768798863e+01
8.434533583749919217e+01 -8.974355389456036391e+01
8.470592086249925501e+01 -8.998904643458304520e+01
8.501253858749927872e+01 -9.000324972808377311e+01
8.537893937499924846e+01 -9.000324972808377311e+01
8.573690003749928223e+01 -9.026116931545089983e+01
8.604362944999931528e+01 -9.026116931545089983e+01
8.640334032499910677e+01 -9.074384633803543920e+01
8.676140147499904742e+01 -9.074384633803543920e+01
8.712341913749919797e+01 -9.074384633803543920e+01
8.742987758749914917e+01 -9.123354046273247775e+01
8.779486898749902934e+01 -9.171497357164014375e+01
8.815071452499904581e+01 -9.171497357164014375e+01
8.851454764999894564e+01 -9.219854294068153422e+01
8.882160939999894822e+01 -9.268469700536005007e+01
8.917565558749893739e+01 -9.341518170619181660e+01
8.953363722499891253e+01 -9.343267159271772471e+01
8.983798826249892500e+01 -9.344028886772841247e+01
9.019571247499861499e+01 -9.370099325897231779e+01
9.054978401249852027e+01 -9.370099325897231779e+01
9.090918097499867656e+01 -9.370099325897231779e+01
9.121900888749868841e+01 -9.370099325897231779e+01
9.158156376249857544e+01 -9.421454951532213329e+01
9.193930014999855871e+01 -9.447942992536044926e+01
9.224732892499861237e+01 -9.476130146644197794e+01
9.260589176249877141e+01 -9.501995903969195467e+01
9.297095589999884169e+01 -9.530338609875443012e+01
9.332871569999898043e+01 -9.581713933868513777e+01
9.363849032499916802e+01 -9.608340258612608409e+01
9.399624471249904900e+01 -9.608340258612608409e+01
9.435633337499899653e+01 -9.608340258612608409e+01
9.466375877499905300e+01 -9.636588813919034635e+01
9.502013646249896794e+01 -9.690037676849698300e+01
9.538803913749887897e+01 -9.742483955977968435e+01
9.574561596249881745e+01 -9.742483955977968435e+01
9.605301571249896142e+01 -9.845851580660033164e+01
9.641470743749886196e+01 -9.871041564699311266e+01
9.671867832499867745e+01 -9.871041564699311266e+01
9.707463786249886084e+01 -9.901386459687498132e+01
9.738672726249888001e+01 -9.930020821034572975e+01
9.774312282499869298e+01 -9.989989183285754848e+01
9.809957799999864392e+01 -9.989989183285754848e+01
9.845596909999871116e+01 -1.002108186414096025e+02
9.876087011249876468e+01 -1.002108186414096025e+02
9.911571249999843758e+01 -1.007775571496365785e+02
9.949460764999854234e+01 -1.010609695384896725e+02
9.980528078749864562e+01 -1.010609695384896725e+02
1.001601954749987300e+02 -1.016780720078384235e+02
1.005188923124987070e+02 -1.016780720078384235e+02
1.008731698999987287e+02 -1.023017034452829819e+02
1.011780527124986691e+02 -1.023017034452829819e+02
1.015361950874986974e+02 -1.023017034452829819e+02
1.018966279624985987e+02 -1.023017034452829819e+02
1.022030462499985077e+02 -1.023017034452829819e+02
1.025623366124983420e+02 -1.023017034452829819e+02
1.029224730374982499e+02 -1.023017034452829819e+02


==> figures/ex4/F2b1.txt <==
3.861620999999981763e-01 0.000000000000000000e+00
3.406483599999996059e+00 0.000000000000000000e+00
5.928187499999996390e+00 0.000000000000000000e+00
8.613362700000042338e+00 -1.831211743169351536e+01
1.180627540000006448e+01 -1.273036825300783903e+01
1.517703720000008616e+01 -1.272903979493048077e+01
1.825933250000009167e+01 -2.320015758773774195e+01
2.116059030000009500e+01 -2.506216735111237170e+01
2.400199520000007425e+01 -1.670601365206941935e+01
2.720385510000009788e+01 -1.668052745975288786e+01
2.987637160000009828e+01 -1.952611410821562643e+01
3.270878490000008298e+01 -2.238959057263705787e+01
3.583684090000001987e+01 -2.182804191964390128e+01
3.889619870000005619e+01 -2.182804191964390128e+01
4.179136690000003540e+01 -3.157317271110594703e+01
4.470464350000008125e+01 -3.157451150069496748e+01
4.769308740000006708e+01 -3.362538806984867534e+01
5.066372820000004396e+01 -3.441848601925360640e+01
5.321413250000004069e+01 -3.489604557756694447e+01
5.649372849999998181e+01 -3.570069199390297854e+01
5.952630819999993861e+01 -3.570069199390297854e+01
6.285846350000000626e+01 -3.570069199390297854e+01
6.571955750000003604e+01 -3.570069199390297854e+01
6.861813970000005725e+01 -3.670377516385042327e+01
7.177560190000005491e+01 -3.817024754439808021e+01
7.489242530000007037e+01 -3.870483756737830561e+01
7.774630089999998006e+01 -3.957693489870279535e+01
8.084892729999987182e+01 -4.042459728847020983e+01
8.360902459999988423e+01 -4.101971319152330864e+01
8.623287659999989785e+01 -4.130790785697728040e+01
8.927084619999989457e+01 -4.202835594619509152e+01
9.235692679999982602e+01 -4.203140439086949698e+01
9.554637999999978604e+01 -4.203140439086949698e+01
9.877071979999988116e+01 -4.260403422815770114e+01
1.014941360999997926e+02 -4.305250013023644584e+01
1.048162882999997265e+02 -4.305250013023644584e+01
1.078320491999997017e+02 -4.376435145777048774e+01
1.108321315999996983e+02 -4.376435145777048774e+01
1.139545427999997571e+02 -4.377666620438986200e+01
1.168671892999998789e+02 -4.377727350793399097e+01
1.199375994000000958e+02 -4.377727350793399097e+01
1.229925452000003929e+02 -4.377727350793399097e+01
1.259176223000002608e+02 -4.459969003696830470e+01
1.288600834000002067e+02 -4.459972407786263204e+01
1.322675893000002532e+02 -4.461387512117710230e+01
1.354805090000002110e+02 -4.461387512117710230e+01
1.386342738999999824e+02 -4.461387512117710230e+01
1.417677427999999509e+02 -4.545859361405297250e+01
1.447586525999998059e+02 -4.543451858743356553e+01
1.472271384999995689e+02 -4.619216181652853237e+01
1.503313198999993858e+02 -4.619216181652853237e+01
1.532534467999995513e+02 -4.658807316320385183e+01
1.565209227999994255e+02 -4.658807316320385183e+01
1.590643677999992178e+02 -4.724090883333186497e+01
1.625478774999990037e+02 -4.724090883333186497e+01
1.658008695999988618e+02 -4.821701784731963158e+01
1.689946688999991125e+02 -4.886224922252577585e+01
1.718420266999991384e+02 -4.887651145095162519e+01
1.749169336999989923e+02 -4.891169340517321729e+01
1.775499195999989297e+02 -4.892123203130574183e+01
1.806727613999987909e+02 -4.957711165677362430e+01
1.834981817999988891e+02 -4.957977339594868482e+01
1.863972143999987736e+02 -5.018307480499238693e+01
1.892524990999986869e+02 -5.018307480499238693e+01
1.927333040999985485e+02 -5.030862060005744496e+01
1.958663920999985066e+02 -5.031007059057485975e+01
1.985384848999985365e+02 -5.031007059057485975e+01
2.013812795999983791e+02 -5.031007059057485975e+01
2.045550047999982439e+02 -5.067451461352737851e+01
2.073536458999982699e+02 -5.067451461352737851e+01
2.104944556999982694e+02 -5.132174263117037327e+01
2.137664221999984022e+02 -5.168159179574970352e+01
2.165049841999985176e+02 -5.195385011379511297e+01
2.193580631999983837e+02 -5.195385011379511297e+01
2.223834654999984650e+02 -5.267111424854512336e+01
2.256781693999988363e+02 -5.297374108767334633e+01
2.286268539999989571e+02 -5.300457399826726146e+01
2.312865949999988686e+02 -5.301278967549958310e+01
2.343892248999989363e+02 -5.334028940863681356e+01
2.374101687999989281e+02 -5.334028940863681356e+01
2.402167476999988764e+02 -5.395436251579808840e+01
2.433995865999990258e+02 -5.421663463047053000e+01
2.467279879999990158e+02 -5.454916123093848057e+01
2.500942802999996388e+02 -5.485583614033299682e+01
2.528081822000000329e+02 -5.485583614033299682e+01
2.559766481999995449e+02 -5.549136802068603203e+01
2.589801313999989816e+02 -5.578709112788605040e+01
2.622158710999988216e+02 -5.605639752727499570e+01
2.651246851999992487e+02 -5.605639752727499570e+01
2.677455415999994557e+02 -5.637321182729593971e+01
2.704505176999994092e+02 -5.667980353838074592e+01
2.739932362999990687e+02 -5.668725215270594475e+01
2.768693026999984568e+02 -5.668725215270594475e+01
2.802822269999980449e+02 -5.668725215270594475e+01
2.835327728999980081e+02 -5.698224597831273286e+01
2.865527866999983075e+02 -5.731099963629010574e+01
2.893013833999986559e+02 -5.794199737282727369e+01
2.920220287999988500e+02 -5.791594204857413786e+01
2.950078953999986879e+02 -5.791594204857413786e+01
2.982557987999988995e+02 -5.897065564140467586e+01
3.009742509999986169e+02 -5.900122051256994382e+01
3.038201305999989472e+02 -5.950553770240888696e+01
3.068836305999984688e+02 -5.950553770240888696e+01
3.098614405999985593e+02 -5.950553770240888696e+01
3.129210192999987044e+02 -5.950553770240888696e+01
3.159764885999986745e+02 -5.982227009669438189e+01
3.189926331999989202e+02 -6.012608565286069506e+01
3.217135434999987069e+02 -6.013545120096097207e+01
3.244668617999993216e+02 -6.071182598175540335e+01
3.278183364999992477e+02 -6.098159741286097812e+01
3.309659263999994891e+02 -6.123967640279627034e+01
3.336502013999999008e+02 -6.125328990510198679e+01
3.365551756999999498e+02 -6.131192674083549576e+01
3.399753459999996608e+02 -6.160434924998713768e+01
3.431562175999998203e+02 -6.190020014533477877e+01
3.461443964000001756e+02 -6.190448767571339772e+01
3.490629311000001849e+02 -6.190479812327672704e+01
3.519326696000001675e+02 -6.218851675626034847e+01
3.547625144000006685e+02 -6.247041787254589451e+01
3.577420091000007574e+02 -6.272740988488110503e+01
3.609242887000004316e+02 -6.272740988488110503e+01
3.639973903000004611e+02 -6.272740988488110503e+01
3.669307624000001624e+02 -6.350739294963808135e+01
3.694525033999997845e+02 -6.377475102526238970e+01
3.725011432000004561e+02 -6.377475102526238970e+01
3.756522834000001581e+02 -6.402046227261733691e+01
3.788576469000000770e+02 -6.457193109108361284e+01
3.818109566999998492e+02 -6.458001324918278385e+01
3.851726770000000784e+02 -6.458003245853198848e+01
3.880974588000002541e+02 -6.483881219376242200e+01
3.911505817000000889e+02 -6.538635602805031510e+01
3.938200858000002995e+02 -6.567310738013708260e+01
3.967242286000003446e+02 -6.573188402929170593e+01
3.994775908000005415e+02 -6.594670217709084170e+01
4.022552167000008012e+02 -6.671675249117511441e+01
4.055541603000001487e+02 -6.671675249117511441e+01
4.085387811000003353e+02 -6.671875358556681590e+01
4.116824744000006149e+02 -6.671875358556681590e+01
4.148005176000003758e+02 -6.699921754060780188e+01
4.173547337000003949e+02 -6.730587919934527008e+01
4.202623548000004234e+02 -6.730654417620070262e+01
4.233241491000009660e+02 -6.782600598058053265e+01
4.261478006000011192e+02 -6.783360622276507002e+01
4.294634586000018430e+02 -6.835845184721405587e+01
4.326108977000016580e+02 -6.839953175326969870e+01
4.355853652000018315e+02 -6.868702418978938340e+01
4.385279968000017448e+02 -6.927264033810027399e+01
4.415425481000014543e+02 -6.927264033810027399e+01
4.446169767000012030e+02 -6.927264033810027399e+01
4.476460806000009711e+02 -6.979412379875978445e+01
4.500881779000003462e+02 -6.979412379875978445e+01
4.526808931000003327e+02 -6.979412379875978445e+01
4.556060249000004774e+02 -7.011696131191379777e+01
4.584901282000000151e+02 -7.034048168969573567e+01
4.611888722000005600e+02 -7.056742952349210896e+01
4.645316081000007102e+02 -7.059347195051361723e+01
4.680512324000015383e+02 -7.059229306971516849e+01
4.713468103000017777e+02 -7.114087165053462058e+01
4.742116801000017290e+02 -7.115967844798110775e+01
4.769567349000021181e+02 -7.115979410465935473e+01
4.799627788000020701e+02 -7.143546101260533021e+01
4.831326043000019581e+02 -7.174523728234851205e+01
4.860681845000014505e+02 -7.221025928787703663e+01
4.893520971000019699e+02 -7.232177182808548821e+01
4.916002011000016978e+02 -7.232432694289558128e+01
4.949624158000015655e+02 -7.257143051232787911e+01
4.977775192000020184e+02 -7.282125785096651782e+01
5.008970659000020760e+02 -7.282125785096651782e+01
5.039072473000024388e+02 -7.336021689848767835e+01
5.064144483000023342e+02 -7.337232584045854367e+01
5.092293488000024695e+02 -7.395588267889978340e+01
5.123840812000029246e+02 -7.396182959516453082e+01
5.151046653000031483e+02 -7.396513390892602047e+01
5.179670385000026727e+02 -7.396514215793382618e+01
5.208688987000022053e+02 -7.396514217757425058e+01
5.237301690000016379e+02 -7.424349835381636353e+01
5.265766226000008601e+02 -7.455466472077102935e+01
5.293411482000001342e+02 -7.455473976398052116e+01
5.322776666999988038e+02 -7.455474370363728553e+01
5.354375696999978800e+02 -7.455474371301741598e+01
5.386394524999984696e+02 -7.514617972534915680e+01
5.413445752999991782e+02 -7.515016685665716523e+01
5.444832862999993495e+02 -7.515117058745390466e+01
5.474112350999997716e+02 -7.543603387509165259e+01
5.506072666999996272e+02 -7.543603387509165259e+01
5.536144112999986646e+02 -7.598307775032408529e+01
5.562705129999985729e+02 -7.598307775032408529e+01
5.593696241999990661e+02 -7.672746028745359581e+01
5.623046045999996068e+02 -7.672811127907903028e+01
5.651524007999997821e+02 -7.680780064684179820e+01
5.681730309999991277e+02 -7.680780064684179820e+01
5.709849150999986023e+02 -7.680780065928213673e+01
5.738546308999992789e+02 -7.738570880799576912e+01
5.767029214999992064e+02 -7.738570880799576912e+01
5.798938337999993564e+02 -7.767329365133001318e+01
5.824102386999999226e+02 -7.800319583913478994e+01
5.856223790999996481e+02 -7.823758219827203675e+01
5.887187853000004907e+02 -7.846093602237151288e+01
5.917408713000003218e+02 -7.847216750390303730e+01
5.945236875999997892e+02 -7.847216750390303730e+01
5.974859106999997493e+02 -7.908554033185946253e+01
6.003542859000010594e+02 -7.908016330927371484e+01
6.035005625000006830e+02 -7.908015567966121750e+01
6.065076405999997178e+02 -7.908015567966121750e+01
6.092771244999988767e+02 -7.939055186130433128e+01
6.122435209999990775e+02 -7.969263476096114118e+01
6.150186479999995299e+02 -8.025892583763557298e+01
6.180043852999984892e+02 -8.025892583763557298e+01
6.206977775999984033e+02 -8.025892583763557298e+01
6.237171410999982299e+02 -8.059684663070619592e+01
6.265808411999978489e+02 -8.089057674451049706e+01
6.298582374999980402e+02 -8.116937078069069855e+01
6.331509300999981633e+02 -8.146795183720121258e+01
6.363683008999980757e+02 -8.146795183720121258e+01
6.393693738999984362e+02 -8.182546017997813692e+01
6.422447726000000330e+02 -8.241651276659219150e+01
6.452667698000005885e+02 -8.273058644562783570e+01
6.484749950000004901e+02 -8.273269507800583256e+01
6.514170457999998689e+02 -8.273825593746201434e+01
6.543858053999994127e+02 -8.303956871293078734e+01
6.572615065000002232e+02 -8.303956871293078734e+01
6.598099440999995977e+02 -8.388787793858452346e+01
6.630273903999999447e+02 -8.388787793858452346e+01
6.659471108999995295e+02 -8.388787793858452346e+01
6.689786638999995603e+02 -8.456603148728326858e+01
6.724433675999994193e+02 -8.458246110527861106e+01
6.755805502999985492e+02 -8.458060200428427322e+01
6.788765293999980486e+02 -8.458339553949892320e+01
6.817274976999973433e+02 -8.521584678776294197e+01
6.844224966999971684e+02 -8.523122590572897650e+01
6.871430508999969788e+02 -8.523837026494126690e+01
6.900751178999976219e+02 -8.581945157002175506e+01
6.932420352999976103e+02 -8.581945157002175506e+01
6.963088023999981715e+02 -8.581945157002175506e+01
6.994079147999975703e+02 -8.649021140892850212e+01
7.023294017999980952e+02 -8.649593767433090363e+01
7.053287607999981219e+02 -8.679574037105811612e+01
7.083673156999968796e+02 -8.679574037105811612e+01
7.113352227999980641e+02 -8.679574037105811612e+01
7.142987696999985019e+02 -8.774095629294969001e+01
7.174866011000003709e+02 -8.840360087884378970e+01
7.206215296000010540e+02 -8.872389735941224842e+01
7.233061098000005131e+02 -8.905017168857702359e+01
7.259035289000003104e+02 -8.908258750619663147e+01
7.288455500999998549e+02 -8.908429071660755483e+01
7.326016777999998340e+02 -8.908429071660755483e+01
7.358409419999991314e+02 -8.966973362217248678e+01
7.390349877999987029e+02 -9.000331455174267603e+01
7.421839490999982445e+02 -9.031498347956015493e+01
7.454749724999973068e+02 -9.031498347956015493e+01
7.483583470999963083e+02 -9.103544862313248132e+01
7.515601986999956807e+02 -9.105378502657688955e+01
7.550149483999952054e+02 -9.106262445620912160e+01
7.584996726999955854e+02 -9.106242557843414431e+01
7.614592425999949228e+02 -9.106242557843414431e+01
7.643322938999950793e+02 -9.106189249819712472e+01
7.672029043999947362e+02 -9.142425120133481187e+01
7.704828648999954339e+02 -9.176609913046848988e+01
7.736924318999957677e+02 -9.178174548152321677e+01
7.761220014999956902e+02 -9.178839959253838288e+01
7.795827474999956621e+02 -9.212981279303575377e+01
7.831775970999950687e+02 -9.247638791094146882e+01
7.863031793999954289e+02 -9.283739603047278877e+01
7.893965647999962130e+02 -9.348090810812898610e+01
7.920404602999972212e+02 -9.379328147001318428e+01
7.951049225999976215e+02 -9.379328147001318428e+01
7.978672089999982973e+02 -9.379328147001318428e+01
8.010863176999989719e+02 -9.418039322452838746e+01
8.042381536999990885e+02 -9.454482951606911456e+01
8.075729182999992872e+02 -9.456665024640678041e+01
8.106814785999987407e+02 -9.491621232960727639e+01
8.140595447999995713e+02 -9.565340004662390072e+01
8.171883312999993905e+02 -9.565340004662390072e+01
8.205502891999991562e+02 -9.596670658104771690e+01
8.236198895999990555e+02 -9.598781616055875077e+01
8.268152645999989545e+02 -9.599045514853436600e+01
8.299095312999984344e+02 -9.599045514853436600e+01
8.335304649999982303e+02 -9.669543911599276953e+01
8.368583796999986362e+02 -9.669543911599276953e+01
8.397860058999991679e+02 -9.669543911599276953e+01
8.429269403999988981e+02 -9.750996234953105102e+01
8.461396985999997469e+02 -9.753083108191263761e+01
8.492870815000002267e+02 -9.752732919475336359e+01
8.523079430999999886e+02 -9.752732919475336359e+01
8.554393250999996781e+02 -9.831269687904210741e+01
8.583480764000000818e+02 -9.831269687904210741e+01
8.613300612999998975e+02 -9.911192503480121729e+01
8.644098751999994192e+02 -9.911071197197726690e+01
8.677561508999987154e+02 -9.982667946001853920e+01
8.707542935999979363e+02 -9.995429087047384087e+01
8.734277882999986105e+02 -9.996125665003663130e+01
8.764529170999988992e+02 -1.003648483609662208e+02
8.794889396000002080e+02 -1.003648483609662208e+02
8.826099510999990798e+02 -1.015437040701943516e+02
8.854194229999991421e+02 -1.015468150080687195e+02
8.883344291999997040e+02 -1.015477928608576974e+02
8.913377853999999161e+02 -1.020002493153195644e+02
8.947665302999998858e+02 -1.028247440420720125e+02
8.975813308999998981e+02 -1.028247440420720125e+02
9.006747146000009252e+02 -1.028247440420720125e+02


==> figures/ex4/F2b8.txt <==
1.981957999999992559e-01 0.000000000000000000e+00
7.178057749999975368e-01 0.000000000000000000e+00
1.312212174999995318e+00 -6.309259649586630658e+00
1.889654849999990782e+00 -1.916808231464924717e+01
2.446267549999992408e+00 -1.283918807410729990e+01
3.066123149999995690e+00 -2.268177964140093295e+01
3.630374924999991926e+00 -2.475771301872208952e+01
4.178713637499991584e+00 -2.475771301872208952e+01
4.699461774999995178e+00 -2.643233085707411334e+01
5.318462987500010009e+00 -2.094652131423379871e+01
5.891082050000015613e+00 -2.736941845061271295e+01
6.446975775000010955e+00 -2.736941845061271295e+01
7.087443162500007610e+00 -2.935198897125462025e+01
7.679821974999995859e+00 -3.088176759435489771e+01
8.249241474999985613e+00 -3.088176759435489771e+01
8.823625287500005854e+00 -3.088176759435489771e+01
9.421012762500009075e+00 -3.083489311296218460e+01
9.995317750000003443e+00 -3.143382369329475878e+01
1.063741419999999671e+01 -3.426104096358628937e+01
1.115885652500002223e+01 -3.545617866800752438e+01
1.178807633750001393e+01 -3.545617866800752438e+01
1.236188477500001426e+01 -3.608338367927662205e+01
1.296660946250002944e+01 -3.608338367927662205e+01
1.358216626250004033e+01 -3.608338367927662205e+01
1.411648883750003414e+01 -3.646771669059189236e+01
1.469077622500002356e+01 -3.646771669059189236e+01
1.533703035000005599e+01 -3.778719718478887302e+01
1.595464148750004441e+01 -3.778719718478887302e+01
1.655149073750005329e+01 -3.876564656114427265e+01
1.705098997500002156e+01 -3.876564656114427265e+01
1.765154031250001054e+01 -3.876564656114427265e+01
1.827540161250001916e+01 -3.949522491813959846e+01
1.889503802500001939e+01 -4.029914607907243607e+01
1.946740600000002530e+01 -4.072221878334816836e+01
2.005904021249999403e+01 -4.118940892639696472e+01
2.062897679999999667e+01 -4.159946149368914803e+01
2.123434533749998465e+01 -4.159946149368914803e+01
2.186235436249998898e+01 -4.179601042954351442e+01
2.250363213749999858e+01 -4.179601042954351442e+01
2.311288968750000805e+01 -4.266232717891487880e+01
2.370248842500000563e+01 -4.266232717891487880e+01
2.430779746249996265e+01 -4.266232717891487880e+01
2.488770001249996611e+01 -4.350908806557690411e+01
2.554037421249998729e+01 -4.365666820259963998e+01
2.616972572500002414e+01 -4.432805017844224693e+01
2.670141845000009084e+01 -4.432805017844224693e+01
2.732113457500005893e+01 -4.508828656049164607e+01
2.791827613750005810e+01 -4.508828656049164607e+01
2.857054239999994394e+01 -4.508828656049164607e+01
2.915585586249996197e+01 -4.508828656049164607e+01
2.966485274999996946e+01 -4.612734722324525904e+01
3.022895813749989458e+01 -4.612734722324525904e+01
3.081593592499984169e+01 -4.613259420951619916e+01
3.144975682499984515e+01 -4.659002010833028606e+01
3.208332412499981956e+01 -4.691561435386611834e+01
3.267841164999981629e+01 -4.725112198919681106e+01
3.320905301249982244e+01 -4.759990211529445503e+01
3.377357142499982956e+01 -4.760405015730388811e+01
3.434742551249982512e+01 -4.760405015730388811e+01
3.495549924999982494e+01 -4.760405015730388811e+01
3.564369837499982197e+01 -4.802384348856789131e+01
3.615479446249982232e+01 -4.802384348856789131e+01
3.673450539999976172e+01 -4.866609665831152398e+01
3.731327391249972436e+01 -4.907390984868820283e+01
3.791600146249975012e+01 -4.907390984868820283e+01
3.854075281249981799e+01 -4.977247301214924136e+01
3.908680321249978817e+01 -4.978882515762982308e+01
3.966207126249977932e+01 -4.978882515762982308e+01
4.023961353749971437e+01 -5.045001227325614224e+01
4.079479672499969922e+01 -5.047962305793785021e+01
4.141388406249971865e+01 -5.049700212371420349e+01
4.196739887499966670e+01 -5.050623571193776229e+01
4.255012784999960473e+01 -5.112395078108178126e+01
4.312068388749952419e+01 -5.115285588378253578e+01
4.369505144999947532e+01 -5.144421683583026095e+01
4.428342353749945914e+01 -5.177161542858398491e+01
4.495277859999941228e+01 -5.234039467407011870e+01
4.551603244999944309e+01 -5.237516933862877266e+01
4.610969692499952544e+01 -5.238296702766138679e+01
4.672941294999951367e+01 -5.238296702766138679e+01
4.732026617499951016e+01 -5.303401051227656637e+01
4.787813199999956737e+01 -5.303430807312673778e+01
4.842734249999959673e+01 -5.331856014642728780e+01
4.910957159999959742e+01 -5.384609906738064922e+01
4.972906619999960753e+01 -5.412326435216108678e+01
5.035099388749958393e+01 -5.412326435216108678e+01
5.093357403749956802e+01 -5.475903065016269267e+01
5.147821004999958205e+01 -5.502597161750549759e+01
5.210661808749945578e+01 -5.531425952944533719e+01
5.270300339999942452e+01 -5.590873013627343369e+01
5.330258149999949779e+01 -5.599643850250862442e+01
5.385308933749954008e+01 -5.599704824261779379e+01
5.441765257499956476e+01 -5.655008349608166185e+01
5.498064196249950442e+01 -5.659439174059219368e+01
5.562856813749955620e+01 -5.685546268305219542e+01
5.623276076249943145e+01 -5.685546268305219542e+01
5.682114778749943440e+01 -5.739423055967517939e+01
5.744563146249949170e+01 -5.817377517858878377e+01
5.796213406249960087e+01 -5.821004233774054626e+01
5.861348403749953206e+01 -5.821004378319656780e+01
5.922567497499950662e+01 -5.851291853716502800e+01
5.978630474999955879e+01 -5.881883823324463378e+01
6.041262357499949331e+01 -5.881263812713130790e+01
6.096279192499950739e+01 -5.939043331701817863e+01
6.159237249999952724e+01 -5.965508808179301781e+01
6.226357464999951929e+01 -5.996433449148432260e+01
6.288373454999953793e+01 -6.022765540411364071e+01
6.351001876249959821e+01 -6.076629272099941659e+01
6.402615452499949811e+01 -6.100548294507337488e+01
6.459723348749955107e+01 -6.101749555218149368e+01
6.518682631249961901e+01 -6.101749555218149368e+01
6.587688268749960230e+01 -6.110463323165731708e+01
6.646476849999953629e+01 -6.166624767540450591e+01
6.700347974999964151e+01 -6.166624767540450591e+01
6.759901998749963070e+01 -6.191711055546851128e+01
6.818382306249961289e+01 -6.191711055546851128e+01
6.874933484999955624e+01 -6.219500082638223404e+01
6.940755067499958386e+01 -6.246175178683557760e+01
7.002035974999949985e+01 -6.268407569143901981e+01
7.054416189999952280e+01 -6.274950900970786449e+01
7.111162484999954358e+01 -6.274950900970786449e+01
7.173139384999953450e+01 -6.274950900970786449e+01
7.237869384999953581e+01 -6.310290369163521262e+01
7.299386153749961181e+01 -6.339554726800150775e+01
7.352022041249972517e+01 -6.364911859262289795e+01
7.410374776249967965e+01 -6.394948496427798545e+01
7.471199619999964625e+01 -6.452092876007247924e+01
7.529572811249951769e+01 -6.452092876007247924e+01
7.595748697499942637e+01 -6.478377235813952950e+01
7.649957182499936437e+01 -6.504419671023160276e+01
7.711523551249931074e+01 -6.532244477882292699e+01
7.775508302499932256e+01 -6.557019578692495543e+01
7.833507012499927669e+01 -6.557019578692495543e+01
7.893093604999927493e+01 -6.585481336234421690e+01
7.950142422499934014e+01 -6.612845879982781128e+01
8.005294717499927515e+01 -6.637351714985170759e+01
8.061742013749940838e+01 -6.659535456128226372e+01
8.131868863749934917e+01 -6.659535456128226372e+01
8.193851248749939487e+01 -6.716020116881628610e+01
8.265120567499926096e+01 -6.716020116881628610e+01
8.314924152499932575e+01 -6.743340754117238589e+01
8.371195491249939380e+01 -6.743340754117238589e+01
8.435904078749945256e+01 -6.792044985155918368e+01
8.500205291249946526e+01 -6.868053473146255783e+01
8.560879862499947990e+01 -6.870587550996093285e+01
8.621540422499953138e+01 -6.870587550996093285e+01
8.678055536249945590e+01 -6.926473945016992673e+01
8.736235924999945723e+01 -6.926473945016992673e+01
8.796988048749929590e+01 -6.926473945016992673e+01
8.855259622499920624e+01 -6.983873640417510842e+01
8.908991708749914551e+01 -6.985256889890898435e+01
8.971025457499922595e+01 -6.984692561159859281e+01
9.027528158749905174e+01 -6.984676332167096291e+01
9.088937402499911400e+01 -7.036779159359393532e+01
9.150074732499902552e+01 -7.038918904059774206e+01
9.206282348749894595e+01 -7.088397594964467885e+01
9.262588624999904141e+01 -7.095407235959355319e+01
9.330429738749893431e+01 -7.143154010626849981e+01
9.392129054999895743e+01 -7.145577818112569446e+01
9.454963766249896651e+01 -7.174445603771057733e+01
9.507984522499890545e+01 -7.202217326353772364e+01
9.565071129999886068e+01 -7.203137389329381790e+01
9.632528694999881225e+01 -7.202751500093026493e+01
9.691351514999882966e+01 -7.259046392899188049e+01
9.755081003749880608e+01 -7.260433070136291178e+01
9.812906007499890393e+01 -7.260433070136291178e+01
9.865235796249908162e+01 -7.260433070136291178e+01
9.924123528749893808e+01 -7.260690518976950614e+01
9.987449736249899956e+01 -7.314576645971668256e+01
1.004807953249989794e+02 -7.360480384192993597e+01
1.010536389749989610e+02 -7.371153564359312327e+01
1.015858822499989458e+02 -7.391723048253912509e+01
1.021659695999989879e+02 -7.412208001255437750e+01
1.027382212624988540e+02 -7.412259453459884639e+01
1.034006477249988762e+02 -7.413157769459192536e+01
1.039573840874988662e+02 -7.413157769459192536e+01
1.044909169874988493e+02 -7.414761506177286776e+01
1.050677056749989902e+02 -7.414762771082931181e+01
1.056585586999990056e+02 -7.465635574614623238e+01
1.062876629249986848e+02 -7.466889904328709804e+01
1.068585065374987977e+02 -7.469202834709564343e+01
1.073649345499988215e+02 -7.471344387125303399e+01
1.079302824624990222e+02 -7.471456849589858962e+01
1.084807497749990688e+02 -7.471457130749885778e+01
1.090583538374990553e+02 -7.471457131452785916e+01
1.096799066999989805e+02 -7.496866981383169559e+01
1.102529308749985830e+02 -7.521920038948638876e+01
1.107940894249985746e+02 -7.525431196850418303e+01
1.114112573624987022e+02 -7.578504573942554146e+01
1.120367167624988838e+02 -7.584196238389247924e+01
1.126585811249987756e+02 -7.613271247697844046e+01
1.132934159749987089e+02 -7.641882377000652582e+01
1.138191650874988596e+02 -7.665222215858896959e+01
1.144379650624988898e+02 -7.713774867068715935e+01
1.150327747999988048e+02 -7.738893419093056991e+01
1.155782019999989103e+02 -7.765632065168924214e+01
1.161698277624988975e+02 -7.789299884162861076e+01
1.166691689749991667e+02 -7.790549903302417079e+01
1.172188964249993717e+02 -7.790553029288076914e+01
1.178075990499996522e+02 -7.790553029288076914e+01
1.183940534374995792e+02 -7.847419781248819959e+01
1.189398253999992789e+02 -7.847419781248819959e+01
1.194662014874991058e+02 -7.848894988030822617e+01
1.201350431124993463e+02 -7.902324780034284402e+01
1.207021663874995596e+02 -7.905966356619910584e+01
1.212942171249993777e+02 -7.907550308992486521e+01
1.218866336874993124e+02 -7.965541087014314314e+01
1.224586329249990371e+02 -7.966961333187511229e+01
1.230509454249988011e+02 -7.992347873466593455e+01
1.236437225499989694e+02 -8.021158903770562176e+01
1.242134876749988734e+02 -8.068977490439927180e+01
1.247796453374991046e+02 -8.068977490439927180e+01
1.254202924999989790e+02 -8.077654653908980720e+01
1.259668131624991787e+02 -8.077654653908980720e+01
1.266035963124990644e+02 -8.115007506786616887e+01
1.272468835874990560e+02 -8.144749825876688476e+01
1.278857328749993201e+02 -8.171690337840658458e+01
1.284504742499994450e+02 -8.224193370114852542e+01
1.289429311374996132e+02 -8.252584863365292733e+01
1.295835403749996431e+02 -8.255267186182031480e+01
1.301303268124997317e+02 -8.307944556391468893e+01
1.307404188624996095e+02 -8.316385313356370546e+01
1.313269221249996122e+02 -8.316385313356370546e+01
1.318484717249995697e+02 -8.343460845453927277e+01
1.324197531374994696e+02 -8.374091643181540690e+01
1.330407601124995836e+02 -8.377615829979302475e+01
1.336628263874995923e+02 -8.436990682930785113e+01
1.342204047874995751e+02 -8.437822570701150937e+01
1.347934108749996085e+02 -8.464559955806501534e+01
1.353189145999998004e+02 -8.495292343912507249e+01
1.358941597375000185e+02 -8.495292343912507249e+01
1.366083403374999534e+02 -8.530060571035862438e+01
1.372482125124996628e+02 -8.530060571035862438e+01
1.378096472124996410e+02 -8.559705522877251838e+01
1.383068898749993423e+02 -8.560666163999007949e+01
1.388754994249996457e+02 -8.560666278032330467e+01
1.395240147999997475e+02 -8.618202477953070684e+01
1.400797114999998314e+02 -8.623167708369804529e+01
1.406512207999996917e+02 -8.648357812291934010e+01
1.411938399249999065e+02 -8.675392452011323030e+01
1.417901753499997994e+02 -8.680546472341430331e+01
1.424371427875000222e+02 -8.685755047635885262e+01
1.430936495749998585e+02 -8.745407658538459827e+01
1.436876769374996456e+02 -8.800604191572672619e+01
1.442447532749997094e+02 -8.800604191572672619e+01
1.448657817249995219e+02 -8.804392587412559124e+01
1.454803365874993801e+02 -8.836172180535085374e+01
1.460685238249995166e+02 -8.868649267827299809e+01
1.467680129999997973e+02 -8.870189655413486207e+01
1.473585838500000023e+02 -8.928258321439469114e+01
1.479471815125001513e+02 -8.961629511822850702e+01
1.485518174999999985e+02 -8.989229479960748392e+01
1.491470113000000310e+02 -8.989229479960748392e+01
1.497983396750000225e+02 -8.989229479960748392e+01
1.504521217500000887e+02 -9.019951683033453094e+01
1.510285803624998664e+02 -9.019951683033453094e+01
1.516872558874998447e+02 -9.078429799235065900e+01
1.523039207874996350e+02 -9.135170947041528677e+01
1.529168877749998785e+02 -9.167262034223753631e+01
1.536229252249999035e+02 -9.167262034223753631e+01
1.541918556624999610e+02 -9.199586314497351225e+01
1.547745996124998555e+02 -9.226957463073576093e+01
1.554027190250000103e+02 -9.258531539647628961e+01
1.560084194250002270e+02 -9.258531539647628961e+01
1.566014876000004961e+02 -9.258531539647628961e+01
1.571727846875004957e+02 -9.295885172190510559e+01
1.578405661125005679e+02 -9.295895341300786185e+01
1.585298908875003860e+02 -9.353733090203270706e+01
1.591106177250003952e+02 -9.365173954009924273e+01
1.597905452000005653e+02 -9.365173954009924273e+01
1.604936693875004039e+02 -9.400525086946100828e+01
1.611320439750006699e+02 -9.468747000925320378e+01
1.617469327750004595e+02 -9.502738056495894625e+01
1.623964535375004630e+02 -9.502738056495894625e+01
1.629759129000002531e+02 -9.575752246791807920e+01
1.635569861125005389e+02 -9.576069391530492680e+01
1.641277118250005174e+02 -9.610783673974896146e+01
1.647965569750004420e+02 -9.610783673974896146e+01
1.653531575125005020e+02 -9.646380964266953129e+01
1.659274001875007230e+02 -9.646380964266953129e+01
1.665237589750007601e+02 -9.687603291457668320e+01
1.671135048500006519e+02 -9.755399961773947837e+01
1.677095769625007051e+02 -9.755399961773947837e+01
1.682869458000006375e+02 -9.816913372094006718e+01
1.688347864125005060e+02 -9.816913372094006718e+01
1.694247247750006409e+02 -9.888666607416895715e+01
1.699619809125005929e+02 -9.916812213504286433e+01
1.705155309250002915e+02 -9.921625109488223870e+01
1.711174374500002955e+02 -9.921709645430081537e+01
1.716907458500000416e+02 -9.921714083610453372e+01
1.722395441875000301e+02 -9.990924898623610773e+01
1.728077104000000190e+02 -9.990929294791413895e+01
1.733276431750001336e+02 -9.995612004757697377e+01
1.738812176749999594e+02 -1.006297652676630605e+02
1.744990290250001408e+02 -1.006461987229661759e+02
1.751123865499999965e+02 -1.007206048119374628e+02
1.756986755250001409e+02 -1.007943648458078343e+02
1.762420555500003445e+02 -1.015892937086784116e+02
1.768352342375004582e+02 -1.015892937086784116e+02
1.774489479375002929e+02 -1.016128665861244826e+02


==> figures/ex4/F3b1.txt <==
1.624047999999955749e-01 0.000000000000000000e+00
1.892939099999997765e+00 0.000000000000000000e+00
3.438277399999988049e+00 0.000000000000000000e+00
5.075602999999984988e+00 0.000000000000000000e+00
6.731090099999999410e+00 0.000000000000000000e+00
8.614163400000027337e+00 0.000000000000000000e+00
1.060249810000003023e+01 -2.306558722943763939e+01
1.223833910000001524e+01 -2.572079016084721204e+01
1.419916530000001487e+01 -2.572079016084721204e+01
1.661165910000001844e+01 -2.572079016084721204e+01
1.872462890000001678e+01 -2.572079016084721204e+01
2.021417480000001987e+01 -2.837171767010716295e+01
2.204231649999999121e+01 -2.977912044924106283e+01
2.395781369999998134e+01 -2.974629004430747869e+01
2.583346470000003592e+01 -2.974629004430747869e+01
2.758201360000001046e+01 -2.974629004430747869e+01
2.923864520000000766e+01 -3.287338075940692050e+01
3.071665180000002238e+01 -3.336734606416594318e+01
3.255959219999999732e+01 -3.364740004227256520e+01
3.419911350000003836e+01 -3.537315670410099955e+01
3.589873110000007017e+01 -3.670051511708629022e+01
3.786846469999997566e+01 -3.655570553640437481e+01
3.961967349999995491e+01 -3.718158471833956469e+01
4.161288739999987740e+01 -3.718158471833956469e+01
4.329360249999996313e+01 -3.718158471833956469e+01
4.511129230000002366e+01 -3.718158471833956469e+01
4.638351460000001936e+01 -3.879232072511670282e+01
4.837301630000000330e+01 -3.959004897698111591e+01
5.024352669999997545e+01 -3.962073411296054104e+01
5.172002159999995996e+01 -3.998876182755071085e+01
5.342479249999995972e+01 -4.126482835578833885e+01
5.491137530000005285e+01 -4.126482835578833885e+01
5.655322650000001516e+01 -4.171316181131956569e+01
5.815297689999997743e+01 -4.171316181131956569e+01
5.962352239999994907e+01 -4.246624906079663475e+01
6.111005850000000095e+01 -4.293830253821893450e+01
6.287508220000020032e+01 -4.324636894389378483e+01
6.449461650000026225e+01 -4.382887056263346182e+01
6.582762060000037252e+01 -4.382887056263346182e+01
6.743656950000023187e+01 -4.382887056263346182e+01
6.939311050000031855e+01 -4.382887056263346182e+01
7.122117330000031643e+01 -4.382887056263346182e+01
7.258018260000052635e+01 -4.420089204350730938e+01
7.423640660000069147e+01 -4.436276794277314650e+01
7.589835530000068786e+01 -4.436276794277314650e+01
7.778788490000063405e+01 -4.436276794277314650e+01
7.958937130000067839e+01 -4.436276794277314650e+01
8.097506170000075088e+01 -4.436276794277314650e+01
8.304467460000070389e+01 -4.497462816778973860e+01
8.484827180000063152e+01 -4.570501335594001802e+01
8.640250490000069306e+01 -4.570501335594001802e+01
8.774576090000061868e+01 -4.570501335594001802e+01
8.948730130000072336e+01 -4.570501335594001802e+01
9.078740380000051857e+01 -4.570501335594001802e+01
9.217452040000053159e+01 -4.570501335594001802e+01
9.363752580000061698e+01 -4.570501335594001802e+01
9.512084480000054043e+01 -4.570501335594001802e+01
9.689944930000035583e+01 -4.698241630825543780e+01
9.953708420000045010e+01 -4.698241630825543780e+01
1.015491923000003425e+02 -4.776255061829881754e+01
1.033416646000002856e+02 -4.776255061829881754e+01
1.048764565000003870e+02 -4.870570962137850302e+01
1.061392744000004456e+02 -4.870570962137850302e+01
1.074783158000004448e+02 -4.945080716690987543e+01
1.090131557000003255e+02 -5.006774038065967147e+01
1.103861286000002622e+02 -5.093276622685245769e+01
1.117657475000002876e+02 -5.093276622685245769e+01
1.131579416000003278e+02 -5.093276622685245769e+01
1.149193598000004073e+02 -5.093276622685245769e+01
1.162963143000004038e+02 -5.093276622685245769e+01
1.181876290000003138e+02 -5.154743423076468645e+01
1.197034244000004861e+02 -5.154743423076468645e+01
1.213283506000004621e+02 -5.221088841622447774e+01
1.229821659000005667e+02 -5.221088841622447774e+01
1.241815934000003807e+02 -5.299000645465733328e+01
1.255753338000002231e+02 -5.320547759997023718e+01
1.269997594000002863e+02 -5.362484764140926075e+01
1.287152897000005112e+02 -5.362484764140926075e+01
1.300036531000006903e+02 -5.406811008978689159e+01
1.314838704000007681e+02 -5.406811008978689159e+01
1.329073045000004925e+02 -5.406811008978689159e+01
1.342188297000002990e+02 -5.458739035461449873e+01
1.357530566000005479e+02 -5.541559224050100596e+01
1.371450240000008307e+02 -5.541559224050100596e+01
1.385175692000009917e+02 -5.603722320706686588e+01
1.401276933000009421e+02 -5.603722320706686588e+01
1.414520662000010987e+02 -5.603722320706686588e+01
1.427340391000009276e+02 -5.603722320706686588e+01
1.443540429000008771e+02 -5.617289838580526151e+01
1.457892672000008361e+02 -5.617289838580526151e+01
1.476191360000008785e+02 -5.617289838580526151e+01
1.492728011000007200e+02 -5.656326286933391856e+01
1.508378758000008020e+02 -5.656326286933391856e+01
1.525270367000005365e+02 -5.710464218896379407e+01
1.542269628000004218e+02 -5.737161638855746304e+01
1.556025007000002915e+02 -5.743439112629325649e+01
1.571995323999998391e+02 -5.743439112629325649e+01
1.584108257000003164e+02 -5.742576709585851802e+01
1.596978464000002305e+02 -5.742576709585851802e+01
1.614337376000002848e+02 -5.742576709585851802e+01
1.630504216000003055e+02 -5.744033647757976269e+01
1.647194421000003501e+02 -5.744033647757976269e+01
1.664479982000005123e+02 -5.816318665417723821e+01
1.679634791000003418e+02 -5.791422144410877593e+01
1.695280748000001267e+02 -5.831257870867560911e+01
1.712124003000003825e+02 -5.906436813582945433e+01
1.726300585000005299e+02 -5.914451121572473369e+01
1.742401915000006341e+02 -5.914451121572473369e+01
1.757280801000007102e+02 -5.914451121572473369e+01
1.773334408000009716e+02 -5.920853568521252441e+01
1.790011430000007806e+02 -5.921129251558716078e+01
1.806943053000010764e+02 -5.921129251558716078e+01
1.823913731000012035e+02 -5.921129251558716078e+01
1.841949928000011596e+02 -5.986147154323806063e+01
1.854429894000011245e+02 -5.986147154323806063e+01
1.866714707000010094e+02 -6.078941453045480614e+01
1.882249973000008367e+02 -6.078941453045480614e+01
1.898857350000008921e+02 -6.078941453045480614e+01
1.910147651000009716e+02 -6.078941453045480614e+01
1.927327190000008272e+02 -6.142359479796506605e+01
1.942763279000006378e+02 -6.201824386573174763e+01
1.960228657000007502e+02 -6.201824386573174763e+01
1.976319305000006921e+02 -6.201824386573174763e+01
1.989204364000007956e+02 -6.259853849109364887e+01
2.007876458000008597e+02 -6.328045829448211634e+01
2.024144828000011103e+02 -6.330134682699036830e+01
2.042398263000006580e+02 -6.330134682699036830e+01
2.057778649000004236e+02 -6.330134682699036830e+01
2.071095634000002690e+02 -6.330134682699036830e+01
2.086116776999999445e+02 -6.360023381945523369e+01
2.101598554999997646e+02 -6.396270088784638830e+01
2.118017324999996163e+02 -6.413616975628794137e+01
2.135531696999997848e+02 -6.413616975628794137e+01
2.150249927999996089e+02 -6.441528772135184511e+01
2.165521730999999193e+02 -6.441528772135184511e+01
2.180630216999998368e+02 -6.508847187792667910e+01
2.194769593000000611e+02 -6.508847187792667910e+01
2.210892899000000114e+02 -6.508847187792667910e+01
2.227409298000001456e+02 -6.541143987783625846e+01
2.241459633000002327e+02 -6.541143987783625846e+01
2.258377279000004307e+02 -6.590202004215944953e+01
2.277985711000003732e+02 -6.590202004215944953e+01
2.295030351000004600e+02 -6.590202004215944953e+01
2.309699364000004778e+02 -6.590202004215944953e+01
2.323489654000005089e+02 -6.644085616906248504e+01
2.339815058000002637e+02 -6.693287274773145157e+01
2.352783554000000379e+02 -6.701732969456323019e+01
2.368684312000000034e+02 -6.701732969456323019e+01
2.384295234999999593e+02 -6.701732969456323019e+01
2.404372301000000220e+02 -6.701732969456323019e+01
2.418557340000000977e+02 -6.701732969456323019e+01
2.436313603000002956e+02 -6.727797368405715872e+01
2.449308425000002956e+02 -6.727797368405715872e+01
2.463943528999998307e+02 -6.727797368405715872e+01
2.478058061999993242e+02 -6.781544558935542000e+01
2.493538472999995861e+02 -6.828899070316828102e+01
2.511894680999993170e+02 -6.828899070316828102e+01
2.526550132999988705e+02 -6.875620623514640783e+01
2.544680333999986601e+02 -6.875620623514640783e+01
2.558899295999977426e+02 -6.875620623514640783e+01
2.572561919999976112e+02 -6.954511903744547396e+01
2.589591965999969148e+02 -6.954511903744547396e+01
2.606114620999965155e+02 -6.954511903744547396e+01
2.623468048999963571e+02 -6.975645067070817618e+01
2.638235977999962643e+02 -6.975645067070817618e+01
2.650255142999964164e+02 -6.975645067070817618e+01
2.666191461999968055e+02 -6.975645067070817618e+01
2.678973874999975919e+02 -7.023859405375426945e+01
2.693705425999979184e+02 -7.023859405375426945e+01
2.709366134999979749e+02 -7.023859405375426945e+01
2.727107840999986479e+02 -7.087218946898101990e+01
2.746795447999982116e+02 -7.125791323828715917e+01
2.768670479999980785e+02 -7.125791323828715917e+01
2.785558737999971868e+02 -7.151335484270961729e+01
2.801194888999975774e+02 -7.151335484270961729e+01
2.815778535999974110e+02 -7.193123053651893883e+01
2.831355164999973795e+02 -7.254928947117065263e+01
2.847297361999974896e+02 -7.254928947117065263e+01
2.862441718999974114e+02 -7.254928947117065263e+01
2.877415275999969708e+02 -7.322107486852799241e+01
2.891997092999969823e+02 -7.387501318297677244e+01
2.902022725999968884e+02 -7.411582181289028881e+01
2.916475228999967158e+02 -7.411582181289028881e+01
2.929340881999963813e+02 -7.421886069688027021e+01
2.942159848999963287e+02 -7.421886069688027021e+01
2.955156567999962363e+02 -7.452964320070451265e+01
2.968854709999953911e+02 -7.452964320070451265e+01
2.984292343999954937e+02 -7.452964320070451265e+01
2.998067267999957721e+02 -7.532699220618931690e+01
3.015890682999955175e+02 -7.532699220618931690e+01
3.028083665999953951e+02 -7.532699220618931690e+01
3.042361697999940588e+02 -7.567646014712342151e+01
3.057072109999942313e+02 -7.567646014712342151e+01
3.068520366999943576e+02 -7.567646014712342151e+01
3.085956614999946623e+02 -7.567646014712342151e+01
3.100168132999950217e+02 -7.567646014712342151e+01
3.119062848999950006e+02 -7.650498697598349906e+01
3.133613543999950366e+02 -7.700167320917586267e+01
3.147399664999946935e+02 -7.729894501417082608e+01
3.163186496999952055e+02 -7.729894501417082608e+01
3.179093731999949455e+02 -7.729894501417082608e+01
3.199322218999951701e+02 -7.729894501417082608e+01
3.219334806999952434e+02 -7.729894501417082608e+01
3.235560183999950254e+02 -7.780148339118134970e+01
3.250236640999951874e+02 -7.780148339118134970e+01
3.267422704999955840e+02 -7.780148339118134970e+01
3.281268248999955404e+02 -7.833523362658709743e+01
3.296515426999954457e+02 -7.833523362658709743e+01
3.315601462999957789e+02 -7.833523362658709743e+01
3.329599962999959644e+02 -7.833523362658709743e+01
3.342290919999953189e+02 -7.833523362658709743e+01
3.354619558999953597e+02 -7.833523362658709743e+01
3.369282529999958911e+02 -7.885769332132628051e+01
3.387717597999960049e+02 -7.885769332132628051e+01
3.404540584999964494e+02 -7.938596278773158588e+01
3.420646386999968058e+02 -7.938596278773158588e+01
3.438128473999966559e+02 -7.938596278773158588e+01
3.452666645999971138e+02 -8.030692257190175098e+01
3.465935044999972092e+02 -8.030692257190175098e+01
3.482539691999967317e+02 -8.030692257190175098e+01
3.498167928999972105e+02 -8.057571123638767574e+01
3.515577443999971479e+02 -8.101400696029601534e+01
3.529786481999966554e+02 -8.128972219576729685e+01
3.544481214999960343e+02 -8.128972219576729685e+01
3.561108673999962662e+02 -8.128972219576729685e+01
3.574200308999966751e+02 -8.171132340994981291e+01
3.589290803999961099e+02 -8.171132340994981291e+01
3.606291369999964900e+02 -8.171132340994981291e+01
3.621801921999966680e+02 -8.236147005775470120e+01
3.637358043999972210e+02 -8.278286894120086004e+01
3.656549106999971173e+02 -8.278286894120086004e+01
3.676273281999972937e+02 -8.265731357612619945e+01
3.694531497999974476e+02 -8.236554439667840199e+01
3.713261580999972580e+02 -8.257685862578665592e+01
3.731683947999969746e+02 -8.322882366038756174e+01
3.745899614999957521e+02 -8.337246653304852373e+01
3.759758955999964201e+02 -8.337246653304852373e+01
3.773991516999961959e+02 -8.337246653304852373e+01
3.790868765999962307e+02 -8.370123686997814616e+01
3.799989790999962338e+02 -8.416175628493650152e+01
3.815129179999962048e+02 -8.416175628493650152e+01
3.830096323999965193e+02 -8.461106988065596113e+01
3.841037503999966702e+02 -8.461106988065596113e+01
3.855811844999968230e+02 -8.461106988065596113e+01
3.873425062999972965e+02 -8.461106988065596113e+01
3.886816300999980740e+02 -8.542370333462345400e+01
3.903294691999986412e+02 -8.542370333462345400e+01
3.920842700999983776e+02 -8.615834043508158402e+01
3.936574716999975863e+02 -8.615834043508158402e+01
3.950663989999983414e+02 -8.624664042828165123e+01
3.969032112999976789e+02 -8.629294456860162654e+01
3.984114538999974684e+02 -8.629294456860162654e+01
4.001344047999973554e+02 -8.686432225954118280e+01
4.015587597999978584e+02 -8.686432225954118280e+01
4.033886509999982763e+02 -8.686432225954118280e+01
4.048581031999983111e+02 -8.728401604159833482e+01
4.066518032999982211e+02 -8.728401604159833482e+01
4.081599754999982679e+02 -8.760411447362312742e+01
4.096729385999978490e+02 -8.810414958856438261e+01
4.111208433999987619e+02 -8.873007423780063618e+01
4.124523261999991632e+02 -8.924831320710326565e+01
4.140489013999984991e+02 -8.961196645064781308e+01
4.154023450999983424e+02 -8.971999798280313598e+01
4.167339364999982081e+02 -8.959137248657505381e+01
4.183961906999983285e+02 -8.959137248657505381e+01
4.197217088999988732e+02 -8.988816302801082259e+01
4.210526858999987780e+02 -8.988816302801082259e+01
4.226302096999987725e+02 -8.988816302801082259e+01
4.245022776999985581e+02 -9.069790231344639153e+01
4.261048106999983247e+02 -9.069790231344639153e+01
4.276694035999988728e+02 -9.207138813914875186e+01
4.292767195999989553e+02 -9.207138813914875186e+01
4.308411194000000819e+02 -9.270591562997823587e+01
4.322206520999998816e+02 -9.270591562997823587e+01
4.337314892999999074e+02 -9.270591562997823587e+01
4.354866084000003070e+02 -9.270591562997823587e+01
4.370073451000004638e+02 -9.348707129662014381e+01
4.386069338000004905e+02 -9.433875750849971098e+01
4.403714531000013608e+02 -9.433875750849971098e+01
4.416890094000013960e+02 -9.465894516351406196e+01
4.430482327000014493e+02 -9.543232298896674592e+01
4.444761992000014743e+02 -9.613403143332349998e+01
4.460648918000014760e+02 -9.611427041050156106e+01
4.477502866000015160e+02 -9.617035174129085817e+01
4.491010391000019126e+02 -9.617035174129085817e+01
4.511827426000016885e+02 -9.617035174129085817e+01
4.528807140000016034e+02 -9.740386960898518964e+01
4.543917159000015431e+02 -9.790840899920607399e+01
4.559907306000017684e+02 -9.837638015084502285e+01
4.571570038000017462e+02 -9.837638015084502285e+01
4.587621563000014362e+02 -9.837638015084502285e+01
4.604146081000017148e+02 -9.920216833093924436e+01
4.619561899000013909e+02 -9.920216833093924436e+01
4.634632761000012806e+02 -9.920216833093924436e+01
4.652956310000015492e+02 -9.920216833093924436e+01
4.669624227000009569e+02 -1.010209752104321268e+02
4.685184131000012826e+02 -1.010738860912219508e+02
4.699221541000017623e+02 -1.008997477633499784e+02
4.715782203000018740e+02 -1.008997477633499784e+02
4.733468468000019129e+02 -1.008997477633499784e+02


==> figures/ex4/F3b8.txt <==
1.455837999999989307e-01 -1.171684652226373663e-01
4.790851874999952908e-01 -4.929921893860673698e-01
7.883945499999920337e-01 -4.929921893860673698e-01
1.122979824999991605e+00 -4.929921893860673698e-01
1.504480999999992408e+00 -4.929921893860673698e-01
1.953597574999988318e+00 -4.929921893860673698e-01
2.348311749999991260e+00 -1.944284260999841152e+01
2.795773049999985549e+00 -1.944284260999841152e+01
3.191466162499984716e+00 -2.137486906367280426e+01
3.639277512499988543e+00 -2.137486906367280426e+01
4.084752549999986826e+00 -2.137486906367280426e+01
4.526180812499973172e+00 -2.137486906367280426e+01
4.877575724999978490e+00 -2.584412155259887811e+01
5.272308499999970977e+00 -2.651391978115597681e+01
5.663668062499959355e+00 -2.651391978115597681e+01
6.106979812499954363e+00 -2.747436139391860266e+01
6.553137862499946564e+00 -2.747436139391860266e+01
6.946116987499948436e+00 -2.747436139391860266e+01
7.389605312499952561e+00 -2.914692691745233333e+01
7.779881562499950221e+00 -2.914692691745233333e+01
8.175504637499958704e+00 -2.914692691745233333e+01
8.582791324999977434e+00 -3.035349014672869217e+01
8.950098199999985127e+00 -3.102573691498255926e+01
9.431286212500001653e+00 -3.103320510014405187e+01
9.794857587499995688e+00 -3.114905137262103096e+01
1.019728408749999815e+01 -3.159262778606460387e+01
1.064549496249997240e+01 -3.159262778606460387e+01
1.104556362499995004e+01 -3.159262778606460387e+01
1.156588674999994382e+01 -3.159262778606460387e+01
1.202834971249994922e+01 -3.279575630352236004e+01
1.246695534999994948e+01 -3.279575630352236004e+01
1.292176759999995106e+01 -3.415768847019187859e+01
1.332019958749993904e+01 -3.415768847019187859e+01
1.376611214999994104e+01 -3.517836268795987564e+01
1.416194862499991913e+01 -3.580482561428464550e+01
1.455079998749991788e+01 -3.580482561428464550e+01
1.494097447499993159e+01 -3.582316030701764475e+01
1.534233923749991924e+01 -3.582316030701764475e+01
1.578345897499990969e+01 -3.667342112284174505e+01
1.618008572499990549e+01 -3.667342112284174505e+01
1.662174511249989450e+01 -3.738156364597475090e+01
1.701606283749989146e+01 -3.833390516532424641e+01
1.746015021249989729e+01 -3.865192132557758953e+01
1.781861643749989810e+01 -3.899394614548992166e+01
1.820851024999990386e+01 -3.899394614548992166e+01
1.865663426249989598e+01 -3.938891281198068128e+01
1.905345418749989861e+01 -3.976873658483830809e+01
1.950113876249993083e+01 -4.039972804464463252e+01
1.990212813749990062e+01 -4.096740219960089746e+01
2.025017551249990788e+01 -4.096740219960089746e+01
2.064675292499989467e+01 -4.136513300327319342e+01
2.104496407499994959e+01 -4.184136295105670200e+01
2.151097563749996411e+01 -4.239757122043588566e+01
2.187493024999997004e+01 -4.370190369179620404e+01
2.222574431249995186e+01 -4.370190369179620404e+01
2.266688549999998514e+01 -4.406789037094397088e+01
2.306135519999997996e+01 -4.467074604691515560e+01
2.346380797499999815e+01 -4.467074604691515560e+01
2.385753866250001920e+01 -4.467074604691515560e+01
2.420649455000000927e+01 -4.535014081392191798e+01
2.465514021250002941e+01 -4.535014081392191798e+01
2.509596108750000454e+01 -4.585647896159074577e+01
2.548890138749997902e+01 -4.597742401411415614e+01
2.583333399999999358e+01 -4.602801464936055709e+01
2.622546258750002579e+01 -4.602801464936055709e+01
2.661957701250003083e+01 -4.602801464936055709e+01
2.706101067499999502e+01 -4.602801464936055709e+01
2.750795407499999357e+01 -4.599323923687900617e+01
2.786221026249999611e+01 -4.599323923687900617e+01
2.831065308750000042e+01 -4.599323923687900617e+01
2.869692063750006739e+01 -4.684863864995611493e+01
2.914387966250005491e+01 -4.731983781098409736e+01
2.958090266250005840e+01 -4.731983781098409736e+01
2.997857898750004679e+01 -4.772117457570835342e+01
3.042188681250010518e+01 -4.806312543628312284e+01
3.086606257500010742e+01 -4.860792691386655662e+01
3.130995755000010305e+01 -4.860792691386655662e+01
3.169927398750010639e+01 -4.901899559272742835e+01
3.209391791250009618e+01 -4.901899559272742835e+01
3.248829487500010060e+01 -4.901899559272742835e+01
3.293203205000006051e+01 -4.901899559272742835e+01
3.337064366250005776e+01 -4.967834873676923735e+01
3.372142307500005387e+01 -4.967834873676923735e+01
3.412627351250008445e+01 -4.967834873676923735e+01
3.457052282500008999e+01 -5.089703721924522029e+01
3.497451830000007078e+01 -5.154433185046104882e+01
3.542359585000005495e+01 -5.154433185046104882e+01
3.581438008750004798e+01 -5.207554287702726725e+01
3.625818342500001279e+01 -5.235316875286024185e+01
3.665737711250002917e+01 -5.251503420566213265e+01
3.709857597500001702e+01 -5.289596654030921741e+01
3.749489360000009697e+01 -5.369548819963738140e+01
3.788792582500009587e+01 -5.396078982536359092e+01
3.832568900000011780e+01 -5.396078982536359092e+01
3.876960907500015452e+01 -5.418672931524548630e+01
3.916081982500018910e+01 -5.418672931524548630e+01
3.955552786250021313e+01 -5.456228293640876359e+01
3.995639926250020579e+01 -5.456228293640876359e+01
4.034819117500022401e+01 -5.463188749064866556e+01
4.078656792500022732e+01 -5.463188749064866556e+01
4.117774533750025512e+01 -5.463188749064866556e+01
4.161764682500022161e+01 -5.463188749064866556e+01
4.192049791250021684e+01 -5.500409659136323626e+01
4.231614366250020964e+01 -5.560017140519876477e+01
4.275487270000023443e+01 -5.608418925613100470e+01
4.320139936250028256e+01 -5.690214008477048679e+01
4.359538605000032874e+01 -5.690214008477048679e+01
4.403183362500027442e+01 -5.690214008477048679e+01
4.442346066250028258e+01 -5.690214008477048679e+01
4.482311973750030631e+01 -5.745674748192235626e+01
4.521837168750037961e+01 -5.745674748192235626e+01
4.560425431250040873e+01 -5.745674748192235626e+01
4.600198411250040209e+01 -5.840066976787795028e+01
4.644722715000035862e+01 -5.840066976787795028e+01
4.679839295000045496e+01 -5.840066976787795028e+01
4.724045283750047020e+01 -5.840066976787795028e+01
4.759231827500047274e+01 -5.840066976787795028e+01
4.794505863750050878e+01 -5.889775718354488276e+01
4.839094971250047195e+01 -5.936621417296041159e+01
4.878651292500049408e+01 -5.936621417296041159e+01
4.923254910000044049e+01 -5.936621417296041159e+01
4.953364343750047993e+01 -5.976407923352712714e+01
4.997302193750049781e+01 -6.011289406052242867e+01
5.040820530000050326e+01 -6.074932507705657514e+01
5.076108610000045473e+01 -6.074932507705657514e+01
5.115624067500039729e+01 -6.121431585086217808e+01
5.159409220000050311e+01 -6.181398982249377383e+01
5.198122012500049038e+01 -6.181398982249377383e+01
5.237311813750056899e+01 -6.181398982249377383e+01
5.272414736250056677e+01 -6.181398982249377383e+01
5.316848697500057597e+01 -6.181398982249377383e+01
5.361230665000060469e+01 -6.181398982249377383e+01
5.391839908750058896e+01 -6.246531044812543598e+01
5.430876373750065511e+01 -6.317772776176500571e+01
5.475235076250065447e+01 -6.364085642756591454e+01
5.515088500000066318e+01 -6.364085642756591454e+01
5.558776233750071327e+01 -6.364085642756591454e+01
5.603061618750074047e+01 -6.414632723884444943e+01
5.637621763750071580e+01 -6.414632723884444943e+01
5.682109383750054121e+01 -6.414632723884444943e+01
5.717363402500052416e+01 -6.414632723884444943e+01
5.757430431250048741e+01 -6.414632723884444943e+01
5.802052567500061286e+01 -6.491751752573844669e+01
5.841361217500063674e+01 -6.544575675874916953e+01
5.886025936250065627e+01 -6.544575675874916953e+01
5.930074702500066053e+01 -6.544575675874916953e+01
5.969529178750070741e+01 -6.544575675874916953e+01
6.014003882500071541e+01 -6.597033944103354486e+01
6.053235472500074366e+01 -6.597033944103354486e+01
6.093550215000082915e+01 -6.597033944103354486e+01
6.133826388750087233e+01 -6.597033944103354486e+01
6.174811155000085705e+01 -6.597033944103354486e+01
6.217029418750088610e+01 -6.665620108276684164e+01
6.256253860000096978e+01 -6.665620108276684164e+01
6.301709603750097699e+01 -6.665620108276684164e+01
6.346474725000103945e+01 -6.665620108276684164e+01
6.391151855000094884e+01 -6.665620108276684164e+01
6.430093460000091454e+01 -6.665620108276684164e+01
6.469541776250085263e+01 -6.742599899411698061e+01
6.509092280000079711e+01 -6.742599899411698061e+01
6.549130128750076096e+01 -6.810692231603619007e+01
6.593121845000074188e+01 -6.838078679139287885e+01
6.632892057500080796e+01 -6.876110354594153762e+01
6.677183756250084912e+01 -6.876110354594153762e+01
6.721777050000083875e+01 -6.948118060942456964e+01
6.760639605000085339e+01 -6.948118060942456964e+01
6.800103941250085882e+01 -6.948118060942456964e+01
6.839331157500086533e+01 -7.037886281003059707e+01
6.883384068750081042e+01 -7.125598834734557840e+01
6.927394860000075028e+01 -7.125598834734557840e+01
6.971703397500071731e+01 -7.125598834734557840e+01
7.011012545000069451e+01 -7.136526060468317212e+01
7.046037043750084194e+01 -7.136526060468317212e+01
7.090235238750084079e+01 -7.136526060468317212e+01
7.134882373750095041e+01 -7.136655833354163292e+01
7.179187172500093084e+01 -7.166256058148354668e+01
7.217782565000095474e+01 -7.226865359711409553e+01
7.256654430000099865e+01 -7.226865359711409553e+01
7.295560658750093808e+01 -7.304611743127600221e+01
7.339774908750089821e+01 -7.410057288323686464e+01
7.384036635000089177e+01 -7.410057288323686464e+01
7.423443378750087618e+01 -7.462450413654694614e+01
7.467448792500084664e+01 -7.462450413654694614e+01
7.506890886250086226e+01 -7.462450413654694614e+01
7.546116990000075475e+01 -7.462450413654694614e+01
7.590209523750084486e+01 -7.539012021152014142e+01
7.629247230000085267e+01 -7.539012021152014142e+01
7.668760022500089235e+01 -7.601791928403432053e+01
7.712297426250094645e+01 -7.601791928403432053e+01
7.751223722500098745e+01 -7.601888113828805160e+01
7.790825573750097988e+01 -7.601888113828805160e+01
7.825515887500098700e+01 -7.601888113828805160e+01
7.864500590000105262e+01 -7.599008150387874139e+01
7.908152717500109929e+01 -7.599008150387874139e+01
7.948109307500109821e+01 -7.599008150387874139e+01
7.992073881250114198e+01 -7.599008150387874139e+01
8.031181823750111448e+01 -7.599008150387874139e+01
8.075227693750115066e+01 -7.599008150387874139e+01
8.119295020000112117e+01 -7.599008150387874139e+01
8.163078631250112949e+01 -7.599008150387874139e+01
8.202235523750113089e+01 -7.599008150387874139e+01
8.241424191250109743e+01 -7.599008150387874139e+01
8.285201845000106857e+01 -7.650018402568987597e+01
8.324604223750105803e+01 -7.650018402568987597e+01
8.359545497500108979e+01 -7.740114359821129142e+01
8.398397910000109334e+01 -7.740114359821129142e+01
8.442217861250105670e+01 -7.740114359821129142e+01
8.486949780000107069e+01 -7.740114359821129142e+01
8.525295257500114587e+01 -7.740114359821129142e+01
8.564945761250110934e+01 -7.786499402440730933e+01
8.595180495000116139e+01 -7.786499402440730933e+01
8.639185671250115206e+01 -7.911351687039494607e+01
8.683213177500120139e+01 -7.911351687039494607e+01
8.722237580000123103e+01 -7.991706240686876583e+01
8.761916911250114026e+01 -8.098737747335924553e+01
8.801103395000114915e+01 -8.098737747335924553e+01
8.840498022500122488e+01 -8.098737747335924553e+01
8.884113200000106758e+01 -8.214021423715338699e+01
8.922888340000115193e+01 -8.214021423715338699e+01
8.961970171250112571e+01 -8.220947830438889525e+01
9.005909037500114778e+01 -8.220947830438889525e+01
9.044553646250120948e+01 -8.220947830438889525e+01
9.088800942500120073e+01 -8.220947830438889525e+01
9.128942147500123383e+01 -8.220947830438889525e+01
9.173123911250124252e+01 -8.291958723847250212e+01
9.216749950000121316e+01 -8.291958723847250212e+01
9.260791481250120682e+01 -8.291958723847250212e+01
9.300187660000113965e+01 -8.291958723847250212e+01
9.343987206250109523e+01 -8.392811690137651226e+01
9.382706366250121732e+01 -8.392811690137651226e+01
9.422240258750140640e+01 -8.423348719705833787e+01
9.466408666250140413e+01 -8.423348719705833787e+01
9.505165377500139812e+01 -8.423348719705833787e+01
9.544979661250131642e+01 -8.423348719705833787e+01
9.585049666250118605e+01 -8.423348719705833787e+01
9.620001867500107551e+01 -8.423348719705833787e+01
9.664575005000105534e+01 -8.423348719705833787e+01
9.699058145000117293e+01 -8.423348719705833787e+01
9.743189488750130067e+01 -8.486381146949241838e+01
9.787477446250147750e+01 -8.486381146949241838e+01
9.827153841250162714e+01 -8.486381146949241838e+01
9.867035478750160848e+01 -8.545558449942275558e+01
9.906447280000156752e+01 -8.545558449942275558e+01
9.946132796250169861e+01 -8.550132456925432223e+01
9.990822055000185742e+01 -8.550132456925432223e+01
1.003496942000019061e+02 -8.550132456925432223e+01
1.006990495750017800e+02 -8.630820715982265767e+01
1.010948086875018674e+02 -8.630820715982265767e+01
1.015385827875020084e+02 -8.630820715982265767e+01
1.019818380375018592e+02 -8.630820715982265767e+01
1.023929260375017236e+02 -8.630820715982265767e+01
1.027909051625017582e+02 -8.755501303403823954e+01
1.031943199250016221e+02 -8.755501303403823954e+01
1.035892701125016231e+02 -8.755501303403823954e+01
1.040319356500015573e+02 -8.755501303403823954e+01
1.044344423125016021e+02 -8.755501303403823954e+01
1.047377111375015772e+02 -8.755501303403823954e+01
1.051761765500014718e+02 -8.755501303403823954e+01
1.056195213000015656e+02 -8.755501303403823954e+01
1.060142046000015057e+02 -8.755501303403823954e+01
1.064127105875015360e+02 -8.976309382803414394e+01
1.068043767000014697e+02 -8.969044098646533314e+01
1.072456341000015243e+02 -8.969044098646533314e+01
1.076830589875015107e+02 -8.969044098646533314e+01
1.080261771000015045e+02 -8.969044098646533314e+01
1.084685756750014605e+02 -8.969044098646533314e+01
1.088654411750013367e+02 -8.969044098646533314e+01
1.092724232625012633e+02 -8.969044098646533314e+01
1.096708253375012134e+02 -8.969044098646533314e+01
1.101193113750012174e+02 -8.969044098646533314e+01
1.105112216375013219e+02 -9.020366915447040412e+01
1.109060115750013438e+02 -9.020366915447040412e+01
1.113542074000012860e+02 -9.020366915447040412e+01
1.118031920000013741e+02 -9.200567289292834516e+01
1.122472457250013633e+02 -9.279739060643916559e+01
1.125983367000013970e+02 -9.258253363516173806e+01
1.130466909625014011e+02 -9.255674792384721172e+01
1.134974941000014752e+02 -9.255674792384721172e+01
1.139020834625012810e+02 -9.255761572672925297e+01
1.143482550500013701e+02 -9.256355359267320182e+01
1.147501661375012389e+02 -9.256355359267320182e+01
1.151444356250012930e+02 -9.336913765925386599e+01
1.155466309750013068e+02 -9.411425768896390309e+01
1.159457037375015034e+02 -9.467359996800395550e+01
1.163946569125014037e+02 -9.541390107054962755e+01
1.167919333750013351e+02 -9.541390107054962755e+01
1.171933289625013117e+02 -9.541390107054962755e+01
1.175519368125012534e+02 -9.678139294792291025e+01
1.179449386125011614e+02 -9.685973675768988755e+01
1.184252905375011267e+02 -9.685973675768988755e+01
1.188339021625010332e+02 -9.685973675768988755e+01
1.192778386000008766e+02 -9.817931420134863174e+01
1.197375504125009229e+02 -9.846918845635188688e+01
1.201865534000010456e+02 -9.940588670668093130e+01
1.205902554250011605e+02 -9.940588670668093130e+01
1.210377822625010253e+02 -1.014143294491199470e+02
1.214365298750010709e+02 -1.014143294491199470e+02
1.218369524750010697e+02 -1.014143294491199470e+02
1.222849125625012334e+02 -1.014143294491199470e+02
1.226810098250012402e+02 -1.014143294491199470e+02


==> figures/ex4/RNb1.txt <==
1.998692566999999976e+00 -8.976220527550299311e-01
4.678357135999999805e+00 -4.815379696188873737e+00
7.572413853999997890e+00 -1.141074909897926482e+01
8.973997109999995558e+00 -1.531505928965578889e+01
1.107438173999999265e+01 -2.159039849642457298e+01
1.362947041999999342e+01 -2.133897041460052435e+01
1.478856897799999359e+01 -2.029061700402739632e+01
1.758075341599998964e+01 -1.966112193370864603e+01
2.049861580299998920e+01 -2.073296121116541713e+01
2.177611698199998713e+01 -2.168033565810283747e+01
2.458023165899998475e+01 -2.378541159392160154e+01
2.726914851099999026e+01 -2.576033608504538464e+01
2.854744116599999160e+01 -2.643808698837792903e+01
3.111875984299999232e+01 -2.705851479662669234e+01
3.390147410499999125e+01 -2.704303816098990865e+01
3.530510182699998722e+01 -2.699939784549116339e+01
3.810510038699998603e+01 -2.705726926468543780e+01
4.030701715699998999e+01 -2.734599246386699889e+01
4.158957580799999221e+01 -2.755047354850846375e+01
4.393027135199999123e+01 -2.800022926935749013e+01
4.660690053799999077e+01 -2.845653637709332173e+01
4.836254561799999152e+01 -2.866512066073670795e+01
5.126072800199998625e+01 -2.903003293513630823e+01
5.427621700099998492e+01 -2.935222633976376727e+01
5.694735986999999255e+01 -2.964137582206198829e+01
5.835013312099999183e+01 -2.977355415602252364e+01
6.030795350299998603e+01 -3.001651064194420115e+01
6.146817197299998980e+01 -3.012694494522014210e+01
6.378010314099997657e+01 -3.033207246137702739e+01
6.633781459799999425e+01 -3.052121996222847855e+01
6.760430556899999033e+01 -3.061082142925388183e+01
7.006618045499998004e+01 -3.078596269382775574e+01
7.250099945799998125e+01 -3.095826349592134008e+01
7.390871815899998865e+01 -3.104366451815294781e+01
7.705039831399999173e+01 -3.121511633088586279e+01
7.983340503099999808e+01 -3.138515164677942337e+01
8.110631312499999979e+01 -3.146903061529482670e+01
8.402690214399999036e+01 -3.163359109350101761e+01
8.659089078499999914e+01 -3.179426820756546235e+01
8.925478884700001458e+01 -3.195097990318887327e+01
9.076933237000001498e+01 -3.202748320466035636e+01
9.331563926900001604e+01 -3.217617520154050936e+01
9.574884974300000806e+01 -3.231999245296455570e+01
9.690356505600001924e+01 -3.239230657915780398e+01
9.955155902200002060e+01 -3.253561112064694072e+01
1.009176571750000164e+02 -3.260660645679975289e+01
1.032468749880000303e+02 -3.274687981136908377e+01
1.056748952820000227e+02 -3.288644148075282914e+01
1.070599278230000237e+02 -3.295749042029186171e+01
1.099536361780000249e+02 -3.309735644842879765e+01
1.125037308660000264e+02 -3.323453302835592638e+01
1.138995280010000357e+02 -3.330199612191475467e+01
1.161018403300000443e+02 -3.343647056667115436e+01
1.185300688660000503e+02 -3.356885298555523889e+01
1.210850801400000449e+02 -3.370013409932206372e+01
1.227218623290000465e+02 -3.376757119581550626e+01
1.253970975910000476e+02 -3.390011364205848565e+01
1.281790245540000797e+02 -3.403257414141309312e+01
1.294597190150000756e+02 -3.409722335909778224e+01
1.325919854810000515e+02 -3.422382419482460136e+01
1.349153666020000344e+02 -3.434665310929747761e+01
1.364262493090000135e+02 -3.440892730702684332e+01
1.392074607290000188e+02 -3.453126061100627453e+01
1.406078651620000244e+02 -3.459265987198895687e+01
1.435071389820000149e+02 -3.471361331895138136e+01
1.462876877420000028e+02 -3.483193476190929516e+01
1.475526600299999984e+02 -3.489009189006794998e+01
1.504629041710000195e+02 -3.500774148398524233e+01
1.533682629940000197e+02 -3.512298106968109579e+01
1.559137415860000431e+02 -3.523595653389134696e+01
1.573021005530000309e+02 -3.529209305523114892e+01
1.598465627100000290e+02 -3.540321313163968853e+01
1.629965797290000182e+02 -3.551464244643590717e+01
1.643865130170000270e+02 -3.557059126536658056e+01
1.675327494240000306e+02 -3.568277678687429244e+01
1.705584044340000389e+02 -3.579514875867741353e+01
1.719532455210000421e+02 -3.585036646154313900e+01
1.745189735080000730e+02 -3.596215183357432466e+01
1.776724950960000911e+02 -3.607215596713388805e+01
1.790617602380000903e+02 -3.612608224327211559e+01
1.817179170220001083e+02 -3.623526098927072780e+01
1.831074032730001022e+02 -3.629037746954730892e+01
1.862599998560000927e+02 -3.639905192323790573e+01
1.883553106010000988e+02 -3.650853829101428261e+01
1.913826067210001156e+02 -3.661998094899475120e+01
1.928962697150001304e+02 -3.667490040463920309e+01
1.953316299700001366e+02 -3.678169606990137908e+01
1.974228583360001323e+02 -3.688893752575958018e+01
1.988307774120001170e+02 -3.694315327567196050e+01
2.013740731570001117e+02 -3.704926594908612003e+01
2.041778274280001142e+02 -3.715236130607863885e+01
2.054602292980001153e+02 -3.720289990923188839e+01
2.077898503290001031e+02 -3.730263377134462388e+01
2.104520409370001062e+02 -3.740313900628629540e+01
2.119583954770000958e+02 -3.745395310875323958e+01
2.148607131860001118e+02 -3.755628705474644136e+01
2.174202375600000892e+02 -3.766141255751131212e+01
2.185796998800000779e+02 -3.771461806826081897e+01
2.216173053390000689e+02 -3.782039811166208665e+01
2.246464605530000540e+02 -3.792684667741226434e+01
2.260367216800000563e+02 -3.797855680547088042e+01
2.289175686200000825e+02 -3.807903666752791594e+01
2.316998910510000940e+02 -3.817631563169184972e+01
2.327456091400000844e+02 -3.822411522523536576e+01
2.351792724640000642e+02 -3.831910187418343128e+01
2.378467156740000803e+02 -3.841300530847200889e+01
2.390050677490000623e+02 -3.846117467656442557e+01
2.414403347550000376e+02 -3.855683962340416571e+01
2.440951662680000425e+02 -3.865325331761324890e+01
2.454951553690000594e+02 -3.870166609043789663e+01
2.486493991370000742e+02 -3.879727043807417886e+01
2.513701611710000350e+02 -3.889126286987112735e+01
2.528891176450000273e+02 -3.893795802409971429e+01
2.558053285520000770e+02 -3.903047684085647973e+01
2.586815889910000692e+02 -3.912204961460093955e+01
2.617856081460000155e+02 -3.921302356694851454e+01
2.630529178430000457e+02 -3.925836151894137771e+01
2.657009699230000592e+02 -3.934882144132113524e+01
2.668496382430000722e+02 -3.939544046219165807e+01
2.691409439680000446e+02 -3.948962181471064525e+01
2.720112330570000267e+02 -3.958408019057615945e+01
2.730390269610000473e+02 -3.963084708169999004e+01
2.755719338410000887e+02 -3.972627755381238757e+01
2.784595170100000701e+02 -3.981947667712979211e+01
2.798569595470000877e+02 -3.986664599011309207e+01
2.821583335170000737e+02 -3.995936524199012041e+01
2.847025828760001218e+02 -4.005021694781493835e+01
2.864528192600000693e+02 -4.009503072044093841e+01
2.892336527530000581e+02 -4.018358290387081411e+01
2.916651830740000264e+02 -4.027378355997705484e+01
2.945806497580000496e+02 -4.036583601466146831e+01
2.958538144160000343e+02 -4.041266760293286353e+01
2.984126931150000246e+02 -4.050676956720066357e+01
3.003427246180000338e+02 -4.059977401194059610e+01
3.013627672080000366e+02 -4.064696749842566703e+01
3.041362961380000343e+02 -4.074072529955715538e+01
3.056541298410000422e+02 -4.078698605517602971e+01
3.085694331810000790e+02 -4.087716274649440606e+01
3.111071529270000156e+02 -4.096604680237813056e+01
3.122517701560000205e+02 -4.101163056638984017e+01
3.146583146580000516e+02 -4.110481007049858704e+01
3.171813619870000593e+02 -4.119647401848722268e+01
3.186889493730000709e+02 -4.124126372457170930e+01
3.213469335720000686e+02 -4.132849415517910074e+01
3.236512385020000693e+02 -4.141503800001497382e+01
3.263892835990000094e+02 -4.150352493401463505e+01
3.275238791330000367e+02 -4.154709089951006007e+01
3.302967448520000175e+02 -4.163655130225991741e+01
3.328244306650000226e+02 -4.172509781618625624e+01
3.343289192710000179e+02 -4.176865597202483116e+01
3.371542625089999774e+02 -4.185387657606364087e+01
3.396356083269999999e+02 -4.193745216168416334e+01
3.407609390140000301e+02 -4.198006817523957324e+01
3.434786217960000272e+02 -4.206461783925319509e+01
3.448274391420000029e+02 -4.210763400667094203e+01
3.473261932329999695e+02 -4.219395162726125648e+01
3.500808643570000527e+02 -4.227989101794734239e+01
3.523920223350000924e+02 -4.236646057094154827e+01
3.539073424640001235e+02 -4.240920782362002228e+01
3.566818805020001264e+02 -4.249335238527187641e+01
3.595866689590001215e+02 -4.257715618830061288e+01
3.605106773300001350e+02 -4.262011144190110912e+01
3.630629742190001252e+02 -4.270810081544808412e+01
3.656225405940000996e+02 -4.279444550230663680e+01
3.672658131180000964e+02 -4.283686369211879708e+01
3.701633205150000663e+02 -4.292000296808217286e+01
3.726942981130000589e+02 -4.300152144039159907e+01
3.739599440520000826e+02 -4.304279170414380928e+01
3.767140963030000762e+02 -4.312713657988622629e+01
3.788848435870000344e+02 -4.321091832387381260e+01
3.799106980260000341e+02 -4.325318511047363046e+01
3.824256000310000445e+02 -4.333819184512474010e+01
3.849431513890000360e+02 -4.342124275389311094e+01
3.859684217280000667e+02 -4.346222950828635589e+01
3.881399272200000610e+02 -4.354336482552008647e+01
3.903341541560000678e+02 -4.362330896139125969e+01
3.913853279840000710e+02 -4.366386681526024205e+01
3.939380339300000742e+02 -4.374459700645081739e+01
3.967172784400001433e+02 -4.382458288194870022e+01
3.983422176620001096e+02 -4.386435846825499141e+01
4.005295912820001263e+02 -4.394357049507231494e+01
4.025831412850001243e+02 -4.402511364912625424e+01
4.038570465710001258e+02 -4.406614689880473179e+01
4.061541672100000824e+02 -4.414761997125367543e+01
4.083273326010001369e+02 -4.422992638491997042e+01
4.096002709550001555e+02 -4.427066421141719843e+01
4.126129968980001195e+02 -4.435098189027087301e+01
4.152723781010001289e+02 -4.443011615161702821e+01
4.179581692580001686e+02 -4.451082113059355549e+01
4.193564935750001723e+02 -4.455203269756968609e+01
4.217970937190002019e+02 -4.463583392276934347e+01
4.230718697440001961e+02 -4.467821312185598259e+01
4.253693687700002215e+02 -4.476129265626368436e+01
4.280585473820001994e+02 -4.484295854601698750e+01
4.294628622000001883e+02 -4.488314031492868850e+01
4.321203725110002551e+02 -4.496320725941215812e+01
4.348042164130002902e+02 -4.504113607521391316e+01
4.361980944380002825e+02 -4.507971125850662020e+01
4.391017301650002764e+02 -4.515601287481302251e+01
4.416684427140002072e+02 -4.523152851156854837e+01
4.427206559610002046e+02 -4.526905876153573161e+01
4.456196739420001904e+02 -4.534499814187338984e+01
4.481572724400001562e+02 -4.542191920889881374e+01
4.503637921350002102e+02 -4.550038170366490675e+01
4.514019293410001978e+02 -4.553952163481611137e+01
4.542018028210001148e+02 -4.561733229422870295e+01
4.566554372580001200e+02 -4.569533067592366393e+01
4.579478608440001040e+02 -4.573444836193390017e+01
4.609502810670001054e+02 -4.581341929518121248e+01
4.622222229600000674e+02 -4.585319016546296922e+01
4.647766414450000525e+02 -4.593168832703132409e+01
4.672190214880000099e+02 -4.600907616937539046e+01
4.687366622310000253e+02 -4.604730240326959745e+01
4.708223099340000317e+02 -4.612383168256649668e+01
4.733844059529999981e+02 -4.620122593020766999e+01
4.747858956300000273e+02 -4.623984115672325856e+01
4.768649741749999862e+02 -4.631631337900751078e+01
4.801444979610000132e+02 -4.639213094257114278e+01
4.827050577060000478e+02 -4.646695083016958705e+01
4.839918909670000744e+02 -4.650419008771716989e+01
4.869088898000000540e+02 -4.657838589458468448e+01
4.894659265220000179e+02 -4.665394073093706595e+01
4.907430387970000538e+02 -4.669240234349476282e+01
4.936425549140000157e+02 -4.676887593116695285e+01
4.961758306869999728e+02 -4.684544375871610100e+01
4.975712947649999478e+02 -4.688378913120786251e+01
4.998780937199999244e+02 -4.695966484866873003e+01
5.013940485539999372e+02 -4.699731859615226881e+01
5.040569781949998855e+02 -4.707196787881148481e+01
5.067290347059999931e+02 -4.714671447846949093e+01
5.081212495070000159e+02 -4.718415793326265373e+01
5.107842096040000115e+02 -4.725858034796333129e+01
5.135757190540000465e+02 -4.733250652844959205e+01
5.164831752010001082e+02 -4.740681931952363470e+01
5.180031758460000901e+02 -4.744419672249634345e+01
5.205525497680000626e+02 -4.752066451266307467e+01
5.233576955550000775e+02 -4.759697197646121936e+01
5.245169422660000009e+02 -4.763471676255083054e+01
5.265992714929999465e+02 -4.771144811051733114e+01
5.289051472190000140e+02 -4.778780123206846753e+01
5.302832039610000265e+02 -4.782554162330789893e+01
5.329388165049999770e+02 -4.789992279260813746e+01
5.353538726409999526e+02 -4.797511886985297025e+01
5.367514428819998784e+02 -4.801262284461054719e+01
5.390711679349999486e+02 -4.808736700079522564e+01
5.405828533999998626e+02 -4.812463618571427304e+01
5.434806050739997545e+02 -4.819837727166665786e+01
5.460350860839997722e+02 -4.827244426602655381e+01
5.491852638109996860e+02 -4.834569272576100474e+01
5.503454415749996542e+02 -4.838199742581522855e+01
5.530230618859997094e+02 -4.845415877579178243e+01
5.555747076619996960e+02 -4.852604559804301232e+01
5.569791078569998035e+02 -4.856197261376642160e+01
5.591781401369996729e+02 -4.863387211884545991e+01
5.614900654009996970e+02 -4.870701382417596648e+01
5.631175751789996866e+02 -4.874418392620776785e+01
5.652014467119996652e+02 -4.881820897055207098e+01
5.676337862209998093e+02 -4.889177856726553273e+01
5.687921823179998455e+02 -4.892839076557944367e+01
5.714439583429999630e+02 -4.900297713803994526e+01
5.730721480329999622e+02 -4.904030339861468235e+01
5.758596414999999524e+02 -4.911410109057732853e+01
5.786514706379998643e+02 -4.918700299831829881e+01
5.814417366029997538e+02 -4.925908425266080570e+01
5.826063690469997027e+02 -4.929493287068314800e+01
5.853956224579997070e+02 -4.936641986296157825e+01
5.878080048309996073e+02 -4.943890913025099820e+01
5.889648975069995913e+02 -4.947566711621276880e+01
5.915953037889995585e+02 -4.954873735337358198e+01
5.944732000929994911e+02 -4.962112899835866386e+01
5.960981452969995189e+02 -4.965712773039950179e+01
5.986490784669995264e+02 -4.972872515210187316e+01
6.015593952139995508e+02 -4.980109813086359338e+01
6.027155442809995520e+02 -4.983712890733777101e+01
6.050254282559994863e+02 -4.990898208937099412e+01
6.073328726109995159e+02 -4.998053894223004789e+01
6.086081644439994989e+02 -5.001688039437259192e+01
6.110514916059995585e+02 -5.008974116048801761e+01
6.137366958369996155e+02 -5.016324925230675547e+01
6.152496157199996105e+02 -5.019995757485549603e+01
6.182904922779996468e+02 -5.027319434152015987e+01
6.213073993259997678e+02 -5.034656833643950335e+01
6.224718522269997720e+02 -5.038298177511643416e+01
6.249165395479997187e+02 -5.045507600916835145e+01
6.279604191369996897e+02 -5.052722156328958647e+01
6.291100001659997361e+02 -5.056348387589971338e+01
6.322656001039997591e+02 -5.063542651121046134e+01
6.350547122359997729e+02 -5.070695974278430640e+01
6.363340272919997460e+02 -5.074273264522738458e+01
6.387773541009997871e+02 -5.081547014435416543e+01
6.412196531469996899e+02 -5.088890421222116345e+01
6.421444376399996372e+02 -5.092525474262718177e+01
6.450463440439996248e+02 -5.099724028079950244e+01
6.472431501299995489e+02 -5.106815924388109096e+01
6.496760175309995020e+02 -5.113896688906805821e+01
6.507287326679994521e+02 -5.117490937711558274e+01
6.534098863729994946e+02 -5.124636305507102918e+01
6.547968695479994494e+02 -5.128183940153363807e+01
6.573507152199994152e+02 -5.135244017854290632e+01
6.598841321809993588e+02 -5.142320200016450826e+01


==> figures/ex4/RNb8.txt <==
3.183140000000002079e-01 -4.036175557241875822e+00
1.261123924999999035e+00 -1.798305339763059862e+01
1.954457487499995816e+00 -2.476231808890499053e+01
3.270528712499998214e+00 -2.397559644600325868e+01
4.023134937499999175e+00 -2.774032761251294232e+01
4.914320662499998882e+00 -2.964388373247274089e+01
5.663802800000007132e+00 -2.997066092869296128e+01
6.534683062499984096e+00 -3.076638571671045597e+01
7.417203737499970195e+00 -3.172395789423394419e+01
8.184622787499980845e+00 -3.211945416393668751e+01
9.076152899999986090e+00 -3.273166540006363334e+01
9.743178337500022934e+00 -3.356624805237941445e+01
1.065621965000001126e+01 -3.437457205633086232e+01
1.134127553750003692e+01 -3.492365775895323310e+01
1.227915253749999458e+01 -3.565606365952270806e+01
1.305089022500003004e+01 -3.604586221671766566e+01
1.421241275000003235e+01 -3.652750781953488968e+01
1.535870168750002485e+01 -3.711863250245832546e+01
1.616671395000000899e+01 -3.754418763349268318e+01
1.726632598750002145e+01 -3.809755295481218695e+01
1.825851340000000889e+01 -3.855011847929388580e+01
1.948383223750007431e+01 -3.903486070882785697e+01
2.028879056250008261e+01 -3.944461363265945408e+01
2.126336355000005085e+01 -3.978890222336382720e+01
2.217247426250006725e+01 -4.040690083864615190e+01
2.294590291250008462e+01 -4.079869248400800785e+01
2.389989568750006654e+01 -4.114538575397595821e+01
2.461518202500000640e+01 -4.166866521538843671e+01
2.556999101250000450e+01 -4.199987442121148007e+01
2.634246638750007818e+01 -4.230529199941673824e+01
2.728476463750002168e+01 -4.286506110141146308e+01
2.821602343749995612e+01 -4.318835165644315310e+01
2.897398639999997627e+01 -4.359738809639398482e+01
2.984219586249998457e+01 -4.401421160393045540e+01
3.057693113749998304e+01 -4.428940102721714567e+01
3.140900578750000349e+01 -4.454683869244270511e+01
3.205118016249997481e+01 -4.483115991876022832e+01
3.287313142499995422e+01 -4.547999803903537952e+01
3.350443671249997379e+01 -4.579743813161351085e+01
3.433750257499994518e+01 -4.600459114951438266e+01
3.535454989999992392e+01 -4.636693691229106662e+01
3.612640759999992213e+01 -4.673668861500354410e+01
3.701663876250005103e+01 -4.701900806846063574e+01
3.780325150000005152e+01 -4.717962301042130946e+01
3.880307190000002038e+01 -4.751608265526204633e+01
3.951176167499993142e+01 -4.787555078652570018e+01
4.041820798749995447e+01 -4.827689092292666118e+01
4.129213356250006939e+01 -4.853259713142509213e+01
4.197924977500014165e+01 -4.882847472877872974e+01
4.286648736250015190e+01 -4.923287803298160270e+01
4.352539130000006651e+01 -4.937216610213614132e+01
4.432468094999998698e+01 -4.970265083012868246e+01
4.496313931250006135e+01 -4.997722788827233131e+01
4.586804945000002220e+01 -5.018311702411253350e+01
4.668220617500001879e+01 -5.077995693585808112e+01
4.738407645000005175e+01 -5.093003897523863088e+01
4.818576568750007993e+01 -5.129273339848604962e+01
4.882951140000000123e+01 -5.168668297508535403e+01
4.965594690000000355e+01 -5.178762933575731608e+01
5.030944669999991703e+01 -5.206892663529132648e+01
5.110067707499982248e+01 -5.248986191773539645e+01
5.175798553749976350e+01 -5.282695631795247948e+01
5.262838856249980779e+01 -5.319783985988047448e+01
5.350277196249984968e+01 -5.342973132287373517e+01
5.416986923749985294e+01 -5.382073232065859258e+01
5.506947982499992378e+01 -5.416901911638226608e+01
5.579777909999969410e+01 -5.431513598426535339e+01
5.671545414999965828e+01 -5.463633150812371753e+01
5.739491587499968972e+01 -5.491700478068946722e+01
5.827108331249959150e+01 -5.531272103518542593e+01
5.919025999999981735e+01 -5.561143792698334209e+01
5.985630489999967097e+01 -5.581459652869429533e+01
6.074419571249972449e+01 -5.610072836025130982e+01
6.146385023749995469e+01 -5.628388830705890200e+01
6.240145467499991838e+01 -5.659601415344022257e+01
6.311307189999970291e+01 -5.696887730667775429e+01
6.397021682499974560e+01 -5.717454690718056298e+01
6.483905017499969858e+01 -5.751563023167825861e+01
6.558092006249957251e+01 -5.787790905346071213e+01
6.658549108749977563e+01 -5.812968056138558381e+01
6.734787228749939914e+01 -5.836515755215547330e+01
6.825810072499925241e+01 -5.870683467300427338e+01
6.900524908749918040e+01 -5.888495081647165819e+01
6.998187557499932154e+01 -5.915844202941829622e+01
7.073490808749943426e+01 -5.944014327212631343e+01
7.178876856249948446e+01 -5.977803137490170826e+01
7.281490941249955995e+01 -6.002638439810709770e+01
7.373472466249953072e+01 -6.022348005899569756e+01
7.471992343749943188e+01 -6.056352499959180591e+01
7.560493564999924843e+01 -6.082537884622255575e+01
7.657708336249943670e+01 -6.108380102546582435e+01
7.729744751249933188e+01 -6.137774905124919655e+01
7.820377171249933212e+01 -6.167805430031914682e+01
7.910186698749929235e+01 -6.191235570645275743e+01
7.979091568749922203e+01 -6.211822048995276191e+01
8.065114858749917914e+01 -6.240310934868854531e+01
8.132829152499920156e+01 -6.261867378762636349e+01
8.221398684999915929e+01 -6.291365153430730572e+01
8.290979294999925742e+01 -6.310216688057012391e+01
8.378230682499921045e+01 -6.336139418840099324e+01
8.463706543749910338e+01 -6.363118794747670393e+01
8.535900837499907823e+01 -6.383820894325926076e+01
8.625024067499907687e+01 -6.411095539780814079e+01
8.699713371249907823e+01 -6.428639432189233105e+01
8.810248049999893283e+01 -6.454311095829612555e+01
8.894902067499899090e+01 -6.474816049098171789e+01
8.996711566249899761e+01 -6.504186426090191731e+01
9.075436407499904590e+01 -6.523307463360009706e+01
9.168199456249894297e+01 -6.546380005229599419e+01
9.262665438749894520e+01 -6.571394984834581976e+01
9.342822066249888735e+01 -6.591172948951583521e+01
9.439855234999899380e+01 -6.617199279975223192e+01
9.516203631249902628e+01 -6.642576423392222296e+01
9.610891993749926598e+01 -6.665137275602616285e+01
9.687751654999942730e+01 -6.680482395916222060e+01
9.793204433749949089e+01 -6.707659514061100481e+01
9.893621032499950729e+01 -6.732888152435076279e+01
9.970525494999955640e+01 -6.750126720087651222e+01
1.006191579249995414e+02 -6.777327412349094971e+01
1.013946204999994478e+02 -6.799011568439794928e+01
1.023192548124991532e+02 -6.820710320461844844e+01
1.030623833874991249e+02 -6.837004486495008848e+01
1.039863764124991548e+02 -6.862826176992514604e+01
1.048930757624990235e+02 -6.887163203128031341e+01
1.056728623249994001e+02 -6.907534236007292350e+01
1.066413485874994223e+02 -6.929814879561546093e+01
1.074150573749995630e+02 -6.949710806544342745e+01
1.085689743374997533e+02 -6.974880905217878535e+01
1.092824435124995972e+02 -6.994711847588112619e+01
1.102440881374998156e+02 -7.018146750828073266e+01
1.109952889624999131e+02 -7.034074449202444157e+01
1.118977187374997726e+02 -7.061502319430319119e+01
1.127869284374999381e+02 -7.085975161633268726e+01
1.134579219749996071e+02 -7.103042683764374488e+01
1.143305601874996853e+02 -7.129169025169736074e+01
1.151053068749999113e+02 -7.148285287389103360e+01
1.159678536125000363e+02 -7.172556071976485725e+01
1.166656389125001851e+02 -7.190063631888556017e+01
1.175326974999999976e+02 -7.214376926915460331e+01
1.183852213124999224e+02 -7.237000757000041062e+01
1.190817827749999651e+02 -7.255683294374127001e+01
1.199687507124998262e+02 -7.281489886643059606e+01
1.206803256749995228e+02 -7.299513325179313483e+01
1.215708905624996561e+02 -7.319288845428216916e+01
1.223396298874996262e+02 -7.340166226785002834e+01
1.232267604625000388e+02 -7.365264303839046534e+01
1.241210075124999150e+02 -7.388065126789848591e+01
1.248597703374999952e+02 -7.405708621241608114e+01
1.257801277000001079e+02 -7.428201646251493173e+01
1.265388605375001845e+02 -7.446292340803273646e+01
1.274471192249998523e+02 -7.467775856168843518e+01
1.281577412499997592e+02 -7.485605786391599281e+01
1.290644523874999834e+02 -7.508576668246566044e+01
1.297586639125000261e+02 -7.525796231147020876e+01
1.306621310000000449e+02 -7.548747402772892201e+01
1.315142786250003724e+02 -7.570517085464339857e+01
1.322437684375005915e+02 -7.589366948320085271e+01
1.330408187875004273e+02 -7.613235393592789535e+01
1.336685619125006497e+02 -7.630196269209554316e+01
1.344700756875009802e+02 -7.651327436276717719e+01
1.350778285000009760e+02 -7.669869126404454107e+01
1.358568303250007716e+02 -7.691952969391383022e+01
1.366345743500007188e+02 -7.712915238140206498e+01
1.372461842750007577e+02 -7.729470199312117984e+01
1.380303143125010195e+02 -7.751533557110467143e+01
1.386490121875009436e+02 -7.768935593055962840e+01
1.394299851250012807e+02 -7.790638553254731846e+01
1.400956609500009620e+02 -7.808542438910770045e+01
1.408634775125006797e+02 -7.829211149620304866e+01
1.416355364500005862e+02 -7.850342375917220750e+01
1.422528876875003618e+02 -7.867300027321559241e+01
1.430389779250000402e+02 -7.888509442870261523e+01
1.436414463749998163e+02 -7.904752824306545733e+01
1.444294133624996448e+02 -7.925637884392953936e+01
1.450378812874995162e+02 -7.941771133779292313e+01
1.458114307874994324e+02 -7.963332958418762075e+01
1.464268935124993050e+02 -7.979724268356909533e+01
1.472004964374990266e+02 -8.000646483984968427e+01
1.479757073249987798e+02 -8.021440828474854357e+01
1.486366338499983613e+02 -8.038617580990384681e+01
1.494198788249984204e+02 -8.059342233500674979e+01
1.500380719874983129e+02 -8.075743159599987564e+01
1.508198355999984415e+02 -8.096239015909104353e+01
1.514319457499986470e+02 -8.112274057815446326e+01
1.522172316999987061e+02 -8.132384196960968836e+01
1.529895446749984558e+02 -8.153395034423995469e+01
1.536039568624986487e+02 -8.168916041876336465e+01
1.543884707624987982e+02 -8.189111414820871460e+01
1.550085550374986383e+02 -8.205059906545747594e+01
1.557910394999989592e+02 -8.225297888102286947e+01
1.564584736499989788e+02 -8.243304397479370493e+01
1.572476985624987265e+02 -8.262839060051705076e+01
1.580324944874986386e+02 -8.282632768771051701e+01
1.586522342374981918e+02 -8.298356895758432472e+01
1.594325470874986763e+02 -8.318621722908567051e+01
1.600565298999988499e+02 -8.334273063556558725e+01
1.608442983624986482e+02 -8.354012447197595748e+01
1.614594232249986021e+02 -8.369708302456260185e+01
1.622466560249990266e+02 -8.389532627255334774e+01
1.628630914749991234e+02 -8.404943158843431661e+01
1.636477182124992282e+02 -8.424569258582776854e+01
1.644379135999993764e+02 -8.444418337989951340e+01
1.651103434374994663e+02 -8.461555186907501991e+01
1.658946786500000030e+02 -8.480904535716274495e+01
1.665102827625003385e+02 -8.496549502282645960e+01
1.672977321875000882e+02 -8.516237491917051727e+01
1.679182383874998550e+02 -8.531799726089231228e+01
1.687110190125000599e+02 -8.550931553719374278e+01
1.695000629874997458e+02 -8.570414864966069501e+01
1.701162475124992852e+02 -8.585868548699033909e+01
1.709090901874997428e+02 -8.604973848315984242e+01
1.715237087625001209e+02 -8.620082951788251080e+01
1.723140962374999958e+02 -8.639362267981626076e+01
1.729873703625003714e+02 -8.656110383234019423e+01
1.737802877124998702e+02 -8.675532718346508432e+01
1.745761271875001626e+02 -8.694801644976163857e+01
1.751910573499997668e+02 -8.709654893026167599e+01
1.759815095374998180e+02 -8.728613512131872199e+01
1.766002556249995905e+02 -8.743547711720853499e+01
1.774003110749997632e+02 -8.762549965433666443e+01
1.780246996124998020e+02 -8.777446631174839808e+01
1.788179370249998783e+02 -8.796474174034911186e+01
1.794491839250000567e+02 -8.811242912870896760e+01
1.802369753875004221e+02 -8.829982282848658315e+01
1.810276671375005435e+02 -8.848770504100022549e+01
1.817061007625007676e+02 -8.865009783177031011e+01
1.824961658875008652e+02 -8.883597909411309956e+01
1.831126655000005599e+02 -8.898209247269564059e+01
1.839100474000003089e+02 -8.917074601681275681e+01
1.845280513125001107e+02 -8.931801586461354248e+01
1.853203314250004041e+02 -8.950456231215041214e+01
1.861150546000004056e+02 -8.968953406808999773e+01
1.867301605000003804e+02 -8.983494355711036405e+01
1.875094213500003661e+02 -9.002007706793688158e+01
1.881355367250004065e+02 -9.016479732248350842e+01
1.889287277375008216e+02 -9.034940585947776981e+01
1.896076436125009934e+02 -9.050785107571644517e+01
1.903936145875013040e+02 -9.069168487325809735e+01
1.911894848250014149e+02 -9.087451976662489983e+01
1.918447973500016701e+02 -9.101845000050934686e+01
1.926475760125017302e+02 -9.120083228604502779e+01
1.932868079625017117e+02 -9.134480326449275367e+01
1.940774098875019149e+02 -9.152972566660946541e+01
1.946981645125019327e+02 -9.167270120197596839e+01
1.954890597625022792e+02 -9.185310187554924255e+01
1.961003368875028912e+02 -9.199595643797066202e+01
1.968994505500027117e+02 -9.217910209824621859e+01
1.976926431000027833e+02 -9.235999567304426705e+01
1.983699776500030794e+02 -9.251552974276748387e+01
1.991566945750030584e+02 -9.269660464233342623e+01
1.997749319500031788e+02 -9.283958087473941134e+01
2.005688544000033744e+02 -9.302000056977342979e+01
2.011897850375034693e+02 -9.316096832742699974e+01
2.019812733375030120e+02 -9.334112531880015240e+01
2.027774526000026469e+02 -9.352070686864627191e+01
2.034013586375027103e+02 -9.366198063465326129e+01
2.041954404625026882e+02 -9.384096270470693923e+01
2.048205263875024968e+02 -9.398137638995356724e+01
2.056155522875023962e+02 -9.415979771999798231e+01
2.062866043750028666e+02 -9.431243636836661892e+01
2.071050246250017608e+02 -9.449018054813542733e+01
2.079035424000019248e+02 -9.466773140651484653e+01
2.085283207125025058e+02 -9.480659143411484990e+01
2.093228450875019178e+02 -9.498325956345050258e+01
2.099416323125020369e+02 -9.512167121152997140e+01
2.107270806250022019e+02 -9.529801562862212450e+01
2.113448245250026787e+02 -9.543621068543041019e+01
2.121247419125022304e+02 -9.561221412541721065e+01
2.127478231875020924e+02 -9.575033376912247718e+01
2.135380855500016253e+02 -9.592502202446360116e+01
2.143272108250014583e+02 -9.610016463921496666e+01
2.150001503875012361e+02 -9.625008581022325416e+01
2.157872514750014830e+02 -9.642456800776598413e+01
2.164053275625013555e+02 -9.656140571520180060e+01
2.171945887625009277e+02 -9.673567111086018144e+01
2.178249998500007791e+02 -9.687243160261846242e+01
2.186184821250004688e+02 -9.704610850394855959e+01
2.193975309124998034e+02 -9.721989589282497946e+01
2.200154556249999018e+02 -9.735621513802689719e+01
2.208054373499995791e+02 -9.752978520797178419e+01
2.214309144124994759e+02 -9.766578967200476313e+01
2.222218845999997541e+02 -9.783868460464910299e+01
2.228938030375000210e+02 -9.798650650216102065e+01
2.236753119249995052e+02 -9.815894262805602466e+01
2.244580891749993157e+02 -9.833109169966431296e+01
2.250766916749989832e+02 -9.846642421784912358e+01
2.258654321999990486e+02 -9.863868867956547604e+01
2.264868451249988368e+02 -9.877366654064580587e+01
2.272778650874984976e+02 -9.894520267586970874e+01
2.278993840249988523e+02 -9.907990538194977148e+01
2.286912305999997557e+02 -9.925083291192134993e+01
2.293039613624993649e+02 -9.938490490043631098e+01
2.300910191624999186e+02 -9.955569158501582194e+01
2.308865582625002162e+02 -9.972584014555296505e+01
2.315565883375004432e+02 -9.987141896716997280e+01
2.323489542999997468e+02 -1.000411163207805316e+02
2.329705574999998703e+02 -1.001739412794351693e+02
2.337610806125001659e+02 -1.003427604012729262e+02
2.343712132125001801e+02 -1.004753975718996060e+02
2.351562901000000636e+02 -1.006442090400634157e+02

